Dynamic Programming in Probability Spaces via Optimal Transport

We study discrete-time finite-horizon optimal control problems in probability spaces, whereby the state of the system is a probability measure. We show that, in many instances, the solution of dynamic programming in probability spaces results from two ingredients: (i) the solution of dynamic programming in the "ground space" (i.e., the space on which the probability measures live) and (ii) the solution of an optimal transport problem. From a multi-agent control perspective, a separation principle holds: The "low-level control of the agents of the fleet" (how does one reach the destination?) and "fleet-level control" (who goes where?) are decoupled.

==> Final_Submission/data/ablation_offline.csv <==
n_states,1,10,100,1000
1,1.0,1.0,1.0,1.0
10,10.0,92378.0,4263421511270.9995,2.88216356245329e+21
100,100.0,42634215112709.99,4.5274257328050514e+58,1.293606521473516e+143
1000,1000.0,2.8821635624532896e+23,1.2936065214751213e+144,inf
10000,10000.0,2.7681567169762177e+33,1.7549414710813716e+242,inf
100000,100000.0,2.756972241538389e+43,inf,inf
1000000,1000000.0,2.75585593273261e+53,inf,inf
10000000,10000000.0,2.755744323216214e+63,inf,inf


==> Final_Submission/data/ablation_online.csv <==
n_states,10_coupled,10_decoupled,100_coupled,100_decoupled
1,4.968643188476562e-07,6.687450408935553e-05,4.2414665222167946e-07,0.0004651215076446533
10,4.925727844238273e-07,3.9566278457641656e-05,inf,0.00047745537757873537
100,inf,4.0763616561889654e-05,inf,0.0004771442413330078
1000,inf,4.0611743927001925e-05,inf,0.00048656296730041523
10000,inf,4.087781906127927e-05,inf,0.00046839714050292967
100000,inf,3.650832176208502e-05,inf,0.00045905184745788575
1000000,inf,5.518794059753418e-05,inf,0.0005613739490509037
10000000,inf,8.45978260040283e-05,inf,0.0005444288253784176


==> Final_Submission/graphics/data/lqr_eth_noisy/0.csv <==
x,y
-0.4653721292809969,-0.37926370200538184
-0.23694265744131948,-0.6129573844927365
-0.1575932314654892,-0.00455574036246531
-0.3778976752244839,-0.883833577139689
-0.4175823754755146,-0.015549375139139898
-0.9689250560173078,-0.362642169511706
-0.8399322229265177,-0.5504577155790685
-0.00018115846729493956,-0.5276554306067083
-0.7187081003887599,-0.8685532834552365
-0.20565711017363197,-0.8289404486132632
-0.6516637909273543,-0.9367290740742259
-0.5222335374967981,-0.21790919405472364
-0.501182707260582,-0.10568808990273304
-0.47642376788585517,-0.8193462168526384
-0.6219049765127475,-0.6950984162097426
-0.6028705101242997,-0.5431069362423169
-0.19792598803628658,-0.21638042644103261
-0.08352408791882404,-0.7409236741328457
-0.6886736375313495,-0.6255762499233096
-0.4647228427506819,-0.8026606793129983
-0.16410149851414002,-0.1083100340603611
-0.9694855126224213,-0.12477857837254724
-0.9494538672877909,-0.627115341329788
-0.01780339522382124,-0.9813690212710795
-0.3908050077834524,-0.14696841134175953
-0.8843946737448053,-0.16279249085465286
-0.9956573360494638,-0.8673170327478743
-0.959891326239007,-0.9645704359133858
-0.2889408808981061,-0.5039156015232366
-0.015397946717445765,-0.5370386389237022
-0.37800246531049486,-0.6352573225650877
-0.4807456361988688,-0.19586094079287386
-0.31238309580011814,-0.3393419976522758
-0.27312839198576255,-0.16379374441168082
-0.40740311101229143,-0.5417744987639624
-0.2330045587041708,-0.5511454847937237
-0.5969692032327468,-0.7816479410429671
-0.22223758517692993,-0.3468821316479448
-0.3241562227277497,-0.3543694920282491
-0.29342077252390864,-0.8046017345597652
-0.3490646511963934,-0.32387531761229216
-0.8102322480031146,-0.5566600916334524
-0.49693494081550094,-0.06337492128874811
-0.21939509277756997,-0.9162350826385794
-0.44497832637883084,-0.8482798811558031
-0.8313282416850833,-0.9253958326036774
-0.2240067294875394,-0.1941984763601302
-0.21875218552789077,-0.6427827082968514
-0.6748276272568507,-0.05822831303149911
-0.7072684903433235,-0.2291934501162587
-0.30283348267104837,-0.9181669247825178
-0.721583670313062,-0.6725383054399796
-0.08676467664714504,-0.42250998548142815
-0.7828650365982334,-0.45049725867093116
-0.8158331361920819,-0.5548831038621752
-0.9762997037373762,-0.5172631908820494
-0.36233660159352565,-0.0769108294217864
-0.9332710680506532,-0.751066983777527
-0.7777186814091972,-0.37645625421871587
-0.23089253594973058,-0.10802298018487821
-0.9505798169430666,-0.5554777656083879
-0.48427638959361297,-0.7967717565940922
-0.9044168873485507,-0.08664450175006477
-0.7760157698993222,-0.5749639898959998
-0.7122928004459421,-0.6861486551864251
-0.49763997237547364,-0.19708752816542385
-0.12674544256011233,-0.03150785847465476
-0.7420062684978711,-0.5714043528665934
-0.3206453566028715,-0.6658453606518799
-0.41372297268577685,-0.5530668820213769
-0.3531182169807646,-0.7462550799255289
-0.8362003674975023,-0.46439886171090594
-0.1932983586581427,-0.9634817845701708
-0.07632881091243837,-0.24165112236516195
-0.056227840482134916,-0.908835926262012
-0.14245316116171458,-0.19983647135988758
-0.49275822027394645,-0.5340805747940368
-0.2756635112095308,-0.5808868901966849
-0.45800639935610676,-0.5448989411842374
-0.13721337134446143,-0.8927040197585538
-0.3278979345935823,-0.7789584791278348
-0.607112425516187,-0.1578676624362365
-0.5760413386831599,-0.883456237010642
-0.12562376392418784,-0.0922182752941304
-0.13281687620371507,-0.04778901427120252
-0.59052512828743,-0.81602418856945
-0.764576295043506,-0.3683941178227864
-0.13182234467022347,-0.4583672931202617
-0.2409362107381705,-0.29624185506801004
-0.9681374427279402,-0.3101232534807816
-0.8601301716390917,-0.9791844937561159
-0.04190186897357906,-0.34311357195050596
-0.10680633646019966,-0.5982194624864656
-0.1257432995961636,-0.6645974801392049
-0.33571126819085384,-0.4381026560753907
-0.6161951955202927,-0.6434954180171369
-0.06534805641243391,-0.5036082743937232
-0.15314387522433182,-0.973820317095608
-0.4392330063563791,-0.43666715222202357
-0.7395899789386556,-0.43621512754730973
-0.23439747456760063,-0.34943566466983267
-0.8872093181899906,-0.8223206672308688
-0.6397368446894204,-0.8133393936385545
-0.5478421211254583,-0.09797158097496583
-0.7241171672305807,-0.16080210227078562
-0.9012792704610735,-0.7256074923814895
-0.20550729430938208,-0.4990711195958186
-0.4802090594097045,-0.2886808077082671
-0.7525196938361413,-0.9925458875227618
-0.23811653234653773,-0.3820451885814107
-0.32006417837380696,-0.9023480844147871
-0.5146066209195672,-0.7913986006068269
-0.01903781599737564,-0.1439097372063043
-0.6549788111686862,-0.3659909703687453
-0.8274652137116044,-0.06707132238923919
-0.030621338362615713,-0.33665464918476184
-0.538542648947144,-0.10420244768370923
-0.6143177780775823,-0.254320271100406
-0.3570737635417204,-0.8998730933327738
-0.9718985729671045,-0.32791981843264895
-0.5253391133878204,-0.7804190209314161
-0.7795121913769663,-0.7281836185881546
-0.7577154473268657,-0.21261551133943501
-0.24210264075257037,-0.016454704743219417
-0.12751418441741447,-0.392565178328239
-0.309099703528926,-0.480388894209414
-0.006246247585110609,-0.34384725569138475
-0.711848100251273,-0.6252118098053271
-0.05539164659962881,-0.7760544356668012
-0.9345725498635906,-0.8524601922964191
-0.9546874582116311,-0.15761087117982153
-0.22449750907760146,-0.4065584832953012
-0.9165737206078074,-0.9380848402136085
-0.23053110317176062,-0.44456303033723144
-0.08652352090507731,-0.48017685595742876
-0.23371212148711495,-0.8775808648274764
-0.9093428514191905,-0.2739048227236276
-0.4955097071476241,-0.001329944946573014
-0.11995481772446581,-0.7433962622537499
-0.7649404729622612,-0.8040206940717683
-0.035104049340683674,-0.572185863954817
-0.0658105619817998,-0.5009349204895294
-0.05811516969300046,-0.3155742063500784
-0.524388903978766,-0.3307031000290124
-0.8282103439132672,-0.465522211036159
-0.17983277171919632,-0.638710626407006
-0.5779542698258591,-0.3655794199395802
-0.9795927019793257,-0.08612955479803353
-0.1930410149342845,-0.509051903341654
-0.7932119859029934,-0.5573577427810156
-0.3116269776757311,-0.7455085153500628
-0.4539929810313701,-0.9698388574116273
-0.830238979880241,-0.24552244761262665
-0.14794466828680686,-0.05303667535117462
-0.30970695607264753,-0.5044432259862274
-0.42646893055876833,-0.5670284711351365
-0.30279285402914313,-0.46407719457168317
-0.28031692690993726,-0.06975876488111976
-0.49802322288509826,-0.5840243964709338
-0.243701205884728,-0.5519596300054711
-0.11852774169008795,-0.35282525769263784
-0.4681444796769051,-0.7124956466703415
-0.6140344185169824,-0.5796977183896814
-0.40782436870928807,-0.19667537348740582
-0.43510088102047173,-0.027032959440252857
-0.4261039420864242,-0.3883236096283732
-0.14284857057880085,-0.6345194657431646
-0.598261626329433,-0.6830951817418842
-0.05124901649918834,-0.033812688229522214
-0.5400550114950314,-0.09761753624065728
-0.3727034328183827,-0.45922704599901876
-0.3937274717772843,-0.8287630508126679
-0.9691866063302013,-0.18892650234862418
-0.7468078975298383,-0.6069410018932037
-0.86569541350233,-0.3655295555011101
-0.5053421522204234,-0.3456696127283241
-0.7160787018943147,-0.36665014927166195
-0.8609057171159059,-0.15845546777738717
-0.8822044757944348,-0.678057961968968
-0.8020868737025177,-0.39625054985995034
-0.5920983147850718,-0.9576490624184321
-0.5006286076374681,-0.8140741288293798
-0.8865082722852674,-0.6165885887987038
-0.034090749218867455,-0.7167788502607699
-0.39859901354153715,-0.11459253479715015
-0.09427516068895403,-0.13616588729382506
-0.9830042268984868,-0.36709335221578476
-0.3101205410667329,-0.14317960136736518
-0.9739562282537056,-0.98367511831555
-0.4695681481778129,-0.37348234918196377
-0.0718930892831483,-0.41511534056732946
-0.25887529865423364,-0.974035017972995
-0.1363042203794409,-0.7614913817085895
-0.3075053122706757,-0.1391888534815856
-0.3928680741571151,-0.5958559748344414
-0.07292385350285158,-0.04743443629459898
-0.04062126212422412,-0.11053022005885682
-0.8068834661164577,-0.07449907986480897
-0.30840760494197095,-0.13175914886399553
-0.7502110086453546,-0.1657177380056083
-0.049627642813402595,-0.7958345092645543
-0.04344542658700434,-0.8860185203118991
-0.454694523929835,-0.5827350101352411
-0.05735574888554329,-0.8203422647124909
-0.2905722049076732,-0.6075117572856518
-0.22912699296750583,-0.21695064734255998
-0.39269553257469403,-0.505960355046643
-0.7210446945185331,-0.6767051466436257
-0.5527707135673354,-0.37033230261785266
-0.3485975442753373,-0.9502039654850452
-0.16394339185315843,-0.11770943615124085
-0.5630112484681257,-0.5110984657368633
-0.7508772586127963,-0.1991221566328355
-0.35001121874058505,-0.18504167080632283
-0.587306451736413,-0.8811685169794999
-0.45192785759185816,-0.3977760313594526
-0.5303521672326059,-0.8547166593500978
-0.6215531289705166,-0.2175513063370469
-0.054119325539441765,-0.590659580186126
-0.1995154881431035,-0.6902012281434424
-0.12751202254667882,-0.4646081311570349
-0.8624190486502439,-0.9712561853611238
-0.840200586033952,-0.7456870424698064
-0.7812113543860693,-0.9771252554026567
-0.12665780479919286,-0.2970719849874942
-0.3777839909297934,-0.6718647454631429
-0.08126572989195957,-0.7120568120375955
-0.8252755774856246,-0.38642970519658204
-0.07793558315109639,-0.5706140070771285
-0.4390770876068355,-0.4037502153051875
-0.4519540344137889,-0.6473126171282356
-0.8481897243631454,-0.3180150236570025
-0.528189492895004,-0.45139426036935704
-0.16373789602883337,-0.33813983868641706
-0.4656666549712082,-0.24175668334451872
-0.29660972853260903,-0.25922425552900774
-0.06565124451903948,-0.8058053583295018
-0.1668069898711182,-0.32518237334454714
-0.5670778766889278,-0.31862153710529884
-0.8600997024328243,-0.3695325346005154
-0.9963829417216239,-0.958222920792879
-0.6200445384336716,-0.4296597946733247
-0.20908385253910022,-0.6052222072614547
-0.7115524283127492,-0.10450113190649002
-0.850690919714167,-0.8372420655810442
-0.8962675790165189,-0.6541528578343532
-0.9284443488275136,-0.2200195199737528
-0.020814251770669423,-0.1568424912072045
-0.4777283093775806,-0.6184026112126263
-0.7905106946670677,-0.6925214372491397
-0.6383465389681707,-0.43674122224315237
-0.8958347601192139,-0.11118574359734601
-0.6476650988035636,-0.6077722852202437
-0.8880668759774392,-0.6936771849809354
-0.6635204493739955,-0.5172725828035261
-0.4336186914991931,-0.29729959761031033
-0.07547714500838443,-0.40782863151998894
-0.6015757577987989,-0.26757463374605894
-0.541522239784895,-0.8784113486209759
-0.3945622718466304,-0.17719906604555313
-0.24435955236305862,-0.4551180365141013
-0.8237603699693384,-0.3694742007398255
-0.6928794651875777,-0.10558199214238395
-0.6172326947374576,-0.8011891769954591
-0.2286711549082543,-0.37496145740118536
-0.5965384102364668,-0.9078277840985931
-0.20044277760529672,-0.6111619241941655
-0.9024351318304213,-0.9775821689930317
-0.43880334028157253,-0.019828092650130746
-0.9115843774325522,-0.48429073176568105
-0.5095868730406783,-0.27646606640648985
-0.9728357762201271,-0.5200886394657824
-0.86742982004423,-0.9200664654345422
-0.27030072897685753,-0.5034949274558144
-0.21145480496882574,-0.7000042053816785
-0.4386402612720304,-0.7562866853365705
-0.7335267848628307,-0.45745137133789826
-0.8151425335020045,-0.92799233215887
-0.6577091919757907,-0.39789647538932105
-0.3211314677747561,-0.8537493338689875
-0.48812842114194155,-0.9445632080632168
-0.11931778404637139,-0.6597330229285338
-0.22337083252320766,-0.9820814872008421
-0.7589682638388277,-0.4446732971565026
-0.1268152138741917,-0.3945430013637534
-0.7660527047966513,-0.9633220239766987
-0.8627885662091314,-0.5594334946043095
-0.6688160464167635,-0.6571179786405832
-0.893579766482279,-0.795420398785337
-0.13077008763962827,-0.19044381355952478
-0.03885846687832473,-0.301697006883892
-0.15398057536608312,-0.6833933947187469
-0.1721040097122959,-0.5661653219471379
-0.6888340827227796,-0.38866929690212404
-0.20863869498983167,-0.23448799596529912
-0.905564829957425,-0.35683781699300254
-0.4440897587589422,-0.8203439039802533
-0.9774365072901089,-0.5598207688725731
-0.9611528914602628,-0.12669760451642986
-0.38949085697397345,-0.7357981002995204
-0.8388535877833436,-0.44485005608443606
-0.22548231980952993,-0.8395402974030017
-0.9908747468571537,-0.6693494035013422
-0.4034919550481265,-0.701257499476771
-0.5343722096908877,-0.1882158085391341
-0.42647664347316727,-0.6685033089958631
-0.2029877424716986,-0.920556786922776
-0.38013450691862605,-0.44295183049970777
-0.12212862818901327,-0.2776449543071696
-0.09169997005789865,-0.40536032609468964
-0.5845547180279339,-0.180547282966103
-0.8468913734710902,-0.7356946270353323
-0.641856561078485,-0.018784707254903665
-0.1264792415909154,-0.6300428884662871
-0.2802388241939927,-0.5331618113855684
-0.593744044054894,-0.6334985729869099
-0.5981884813528369,-0.07252002578904604
-0.3915386288300162,-0.6357858230151204
-0.0903872630305288,-0.8326488421863212
-0.7827848161477288,-0.705112142341213
-0.9836278938250125,-0.9280850744879339
-0.9132452995734512,-0.05292000411301556
-0.6902543818230784,-0.594770972667996
-0.2405684095702667,-0.19817563498085533
-0.5235540121608452,-0.2917665203328259
-0.33564281057557865,-0.9255946038878274
-0.6217776155622577,-0.5411564797600876
-0.9195017981351296,-0.9912798119105266
-0.5319230610459569,-0.07528826264316668
-0.5475880340192814,-0.7265038702976475
-0.41617702432870807,-0.9261616400433746
-0.789004589656969,-0.06659333941114676
-0.4670324836543027,-0.8498108452955245
-0.43309519574590283,-0.054051329443341456
-0.6759705398577585,-0.5510436077815831
-0.7193763069242478,-0.7287406107857871
-0.7592706419623872,-0.7541763451217349
-0.5764377629217267,-0.2923789375242446
-0.8627545359449006,-0.20340833854714924
-0.8335478242658908,-0.6670699860675215
-0.2537836910559885,-0.4056481897237977
-0.0562052984327146,-0.9022434495849602
-0.8511262182024415,-0.39419901733659013
-0.036135554500292266,-0.7293750883192118
-0.357212726762713,-0.5073262538841862
-0.09643572099327413,-0.5868863365589551
-0.3018381862366486,-0.03588658954670998
-0.18767688936800975,-0.10282387931745862
-0.382940761205674,-0.2428324254396621
-0.9857376390279249,-0.2668578601802378
-0.35198144121751673,-0.06629320245846171
-0.5849632925329369,-0.5376777116012318
-0.8916039822890197,-0.7483063363030872
-0.21572562899275616,-0.40543241768459515
-0.834285492088107,-0.5482940882394431
-0.3461232867168168,-0.30654375557829494
-0.7697040741060401,-0.3653361661158592
-0.20386577913217252,-0.3028114725964052
-0.670123675073541,-0.5529349978825905
-0.7432734358323037,-0.74038104750972
-0.513640757399322,-0.27919872580147864
-0.33243893956136983,-0.5598281793391244
-0.7340148916706014,-0.8632038558796264
-0.006992890261215301,-0.7956408628656805
-0.8293743907991623,-0.651926828750101
-0.6076979235637856,-0.08870205750189941
-0.5262900908580679,-0.05718047924961134
-0.49163523759325967,-0.8008669172456863
-0.696739539617599,-0.690824434661658
-0.3949489381386725,-0.6101342136613644
-0.3018854273755781,-0.9012122914790411
-0.8984545822572272,-0.41332965973714686
-0.6102121644161778,-0.9212408418903821
-0.6448383722953532,-0.7733173725797919
-0.9996998900010499,-0.8086954559071164
-0.7508499759780153,-0.9435276351348465
-0.15790962654477791,-0.6947368206686851
-0.42753948674201103,-0.4543506967684737
-0.47773556608185186,-0.47549267374666926
-0.17910457241121713,-0.28905745143438166
-0.8729902341344011,-0.8902084239930346
-0.9523582975963151,-0.06262143954130639
-0.6057027062937588,-0.6743195165870853
-0.8849071811402385,-0.6656593973621878
-0.4668638896273132,-0.28086233263471094
-0.4184444039105657,-0.39377756440249134
-0.15123216119807048,-0.34739141626720127
-0.6795075112402541,-0.18903832131256904
-0.6640458168340585,-0.8121697004270352
-0.7706139550841813,-0.5577353383938443
-0.3085015247353269,-0.022071106981881417
-0.9769722317577195,-0.39205114738969815
-0.28395195457408795,-0.42035147509667947
-0.4569708172091257,-0.9234951651979706
-0.2948602898639784,-0.7797580357608271
-0.39617450924077513,-0.6128924751050083
-0.8484405036150904,-0.7374594349394427
-0.014881694591218797,-0.15442059663146956
-0.9312871060460668,-0.7999610263639272
-0.8569953492264358,-0.8674833291328502
-0.15824468263809388,-0.9877028751387517
-0.1606935490038125,-0.450529825860441
-0.3318271043766674,-0.37094502650604255
-0.7296739539019235,-0.8825928322775096
-0.48203797784631774,-0.7130081169904156
-0.592001214469571,-0.008521483157142185
-0.430793091414325,-0.798709160208329
-0.6264053805924963,-0.5938071533218288
-0.46908248520829454,-0.7585481776982641
-0.13247349076252501,-0.8219894631738802
-0.5904843862795798,-0.40479141188020074
-0.0922856008788644,-0.45232575430743227
-0.007694379857586919,-0.6110067996595466
-0.7724308422991103,-0.502708972844921
-0.22680462732286844,-0.12585118969812892
-0.052366574165982005,-0.15616772775052024
-0.03351860542418428,-0.8208453707115634
-0.08753206967640115,-0.8043666736781465
-0.7607496492201095,-0.5377038648258974
-0.10444082250498077,-0.6762011435909095
-0.5503723287966366,-0.44085502540212074
-0.15401577236446595,-0.29126391355162606
-0.9834770478981096,-0.6330555843583272
-0.6661359031580237,-0.6394609509996687
-0.20716467112019799,-0.9306803424878456
-0.567336713010049,-0.9581967880301601
-0.10420747944798525,-0.29455054622927923
-0.7079341386151602,-0.2711018678172442
-0.18776860321825883,-0.42853366775889046
-0.7517094922364227,-0.011466549453564512
-0.15087594157810658,-0.41325560328957744
-0.7626933227756064,-0.11291128081577262
-0.7519069376195721,-0.747459231293362
-0.3032148926075494,-0.1579614593902512
-0.31940612664321155,-0.9060946259778143
-0.54574028594544,-0.8864785599855406
-0.7743660017835028,-0.9860022132043161
-0.7527746477738997,-0.17921776243891052
-0.6923361122731387,-0.3252029098581142
-0.5975547288155357,-0.07296543556333646
-0.5177675040058508,-0.7832583092596808
-0.9475000341109768,-0.6414594778140718
-0.6314361692441642,-0.4723361138356592
-0.3535064695978667,-0.0982979365511012
-0.2608547412114487,-0.24998843231354817
-0.17805484496275048,-0.2780883670775094
-0.14203690941613512,-0.022145104053304165
-0.07632357081157659,-0.3687906996091279
-0.8904184940046052,-0.8343441250844483
-0.08796507809191079,-0.029808232992872052
-0.5707708817594269,-0.6378685626657244
-0.9194376938358605,-0.2688075527906625
-0.5656508426741914,-0.3300363848720158
-0.1737638825546537,-0.18010979488070544
-0.9110455705946269,-0.7264705062015255
-0.2808508597381185,-0.6314119104270433
-0.8615989002894089,-0.9347628244059113
-0.1702184423548393,-0.4437342592033082
-0.9061429608599901,-0.6586515031478879
-0.4174692685564293,-0.579472619217093
-0.3622233423382928,-0.11196967234601207
-0.24484545537224178,-0.12467058105558926
-0.11693626943174196,-0.7022940327536543
-0.9952095808317168,-0.47463165301230004
-0.788134765783813,-0.32865946687189895
-0.18438350517476254,-0.23639082508020093
-0.3594436811095628,-0.014442047184319962
-0.28865045749916796,-0.7173420261664266
-0.6028150459292,-0.21031639673383973
-0.4278632659611119,-0.7875553705430511
-0.03462569723158404,-0.8439729404829304
-0.6054046786369708,-0.09904271700724243
-0.2511794310629536,-0.39295432724464496
-0.5038407063277041,-0.9846273918408445
-0.7114683876909743,-0.3097200190021884
-0.8750702727502832,-0.12533366257657497
-0.4777002716102693,-0.5069283528253431
-0.03476377484426618,-0.9408054420188118
-0.43682973935463953,-0.8086833606573397
-0.8732401247635223,-0.4368445403883565
-0.04332169973913813,-0.07468678491352343
-0.8927494965242153,-0.7396540294628844
-0.614358497948922,-0.21856675489488087
-0.8320099241781121,-0.14101072938264558
-0.008142126132668959,-0.881413282972127
-0.9818836387642511,-0.6855801556482705
-0.4393141217417228,-0.5050049020184083
-0.12698792940909065,-0.4418134094938758
-0.10230268356095706,-0.6679653558623238
-0.7893722444749688,-0.21091313007256696
-0.3968334015169511,-0.07803210272501371
-0.2785988506517829,-0.8796284751196904
-0.3335271078333262,-0.3618758909847879
-0.686240370320896,-0.5476755860394963
-0.7001061951492232,-0.546512501633684
-0.21740588043033604,-0.13566127826560492
-0.32769866733125863,-0.5952668528794095
-0.600756674394027,-0.2435807894501103
-0.7321165923499392,-0.7020512629495439
-0.1959292740298656,-0.3643550410239452
-0.13565993107031526,-0.9396582941739413
-0.5343733439203153,-0.4195229797310218
-0.8402635082549407,-0.3600282114087162
-0.1764361742265077,-0.3671400169434096
-0.5310432045970891,-0.048464651330062836
-0.48309601224740484,-0.31712990917064066
-0.09077588500650502,-0.33949595441140334
-0.9706787488856493,-0.1050543468123849
-0.3253448498064959,-0.25633879962181105
-0.7159676740532998,-0.35029238769447724
-0.3674135979654667,-0.4653209885534788
-0.39036042933417436,-0.3621232781449061
-0.4333619748265988,-0.4133731098905401
-0.39418361308377803,-0.8005333796917729
-0.8255002098352507,-0.2478397918993378
-0.22990791154879775,-0.957156385944702
-0.36639413005838595,-0.21675024420042122
-0.07302655770332289,-0.8721692895042222
-0.36475384718097403,-0.05268811205427104
-0.8738138426732469,-0.7434833393803034
-0.8821732705388062,-0.4557335896892436
-0.5824584463188719,-0.8544781161996543
-0.3749792279921247,-0.4608349306572417
-0.8925227460457232,-0.4083743979494563
-0.9079595876494688,-0.516385504095035
-0.3301822697664448,-0.47058141990901636
-0.2084102966038025,-0.4132871454584145
-0.3387128378157752,-0.15284210827288902
-0.11425556355139543,-0.44017447281353517
-0.9805230560098414,-0.6159178423409055
-0.4087485554502698,-0.6029984200584795
-0.9661263855139524,-0.2841579314030468
-0.6453361079134636,-0.6100955154609508
-0.12710347321412951,-0.35866120488593933
-0.3453815787280491,-0.0988447810317925
-0.9649106064609154,-0.31733329747481875
-0.03867390219828293,-0.03666270335313726
-0.4079574576958064,-0.6942459943280517
-0.20407915077627292,-0.7641800159576442
-0.25212833690079495,-0.9280152282459683
-0.6476609190066925,-0.10420927868585517
-0.8203461210254211,-0.7208867371960275
-0.41552028244753814,-0.4463843660078497
-0.02528456014210423,-0.1519923824975855
-0.9742347976791745,-0.9165042324693241
-0.09960455960442016,-0.11525798041348034
-0.848884543863131,-0.2315931890657722
-0.6823315420539494,-0.2625467121635272
-0.2628455596132979,-0.6628566842508344
-0.26858648389984563,-0.5369247849055679
-0.5666473728846073,-0.032117062181542866
-0.37808045862001516,-0.17549657294475685
-0.31004869714548444,-0.18472749832042556
-0.6329888086395075,-0.7565374743606701
-0.6122676614324098,-0.7465513622343244
-0.3366548708384952,-0.2571219369019334
-0.26416272912797967,-0.31370836103906885
-0.49419159169217297,-0.5710162609692477
-0.8785419495332848,-0.9111490813307758
-0.7842665433368932,-0.5189027331902918
-0.46122517313598577,-0.3329110508514459
-0.17537913736932187,-0.3376819852788595
-0.14877045715071613,-0.5855011816481831
-0.20786672274414153,-0.468133156517789
-0.9519163164202281,-0.6542043740560075
-0.34668051923117027,-0.5742501138378264
-0.7075218563541734,-0.3173983487845421
-0.4064017448580147,-0.7432047993643611
-0.06502416486133411,-0.462841076331329
-0.49855973033633494,-0.08182042110013987
-0.6015977852065283,-0.15765884971472777
-0.5426317355789965,-0.2373726827535647
-0.8389226002044997,-0.8270899112531211
-0.5346496390382773,-0.9059529787542018
-0.502129120624486,-0.7701235565382314
-0.8461496853911469,-0.5596929042525536
-0.4007619823788994,-0.050665543242887634
-0.3266565010248603,-0.6908243911000657
-0.6057032031818423,-0.3952197938644785
-0.21372318304571003,-0.23313070599529073
-0.8587369160983068,-0.845407140738239
-0.44256532122010717,-0.39004985277130966
-0.9877711020195554,-0.44233641566824977
-0.9069090188117861,-0.09319898283988459
-0.07509699365672695,-0.3153735103903762
-0.6059579958345951,-0.7396810092332211
-0.6918088729768712,-0.6913358430175172
-0.25724107906598526,-0.42381856431255693
-0.23155323076226242,-0.9196492580889434
-0.8758380365968307,-0.7941312219612794
-0.6149984315168167,-0.3084036721705725
-0.6500133778991103,-0.2597858686532637
-0.8899541900024134,-0.6911147360285099
-0.4701979554743181,-0.4469827265676717
-0.23787191769902116,-0.6917250870664909
-0.8031585687204542,-0.744656069942659
-0.6855509522963305,-0.8573631310000078
-0.24874380843171517,-0.7667574551231021
-0.6449355020646482,-0.04583765693995079
-0.025875514452806447,-0.4637179761243385
-0.15686713422799226,-0.6755839443957826
-0.9123398657469762,-0.9414052700532443
-0.6562339942977489,-0.5374442297430461
-0.45696974855295525,-0.4560036180115409
-0.8591609242985954,-0.3047132100111123
-0.9650621579191068,-0.4541663834151072
-0.33486194424203897,-0.2872383085543705
-0.7989067167640371,-0.6124605581916496
-0.5608879351184417,-0.10149162826896796
-0.020249281871528524,-0.7715587285004583
-0.648861646478329,-0.8757362157256626
-0.11458414147646934,-0.41096026800169505
-0.262536832389049,-0.38916162867608206
-0.8184551843520749,-0.3585134281645057
-0.04566937309896413,-0.4461805501895616
-0.09071889593075033,-0.9163631563852834
-0.49291612972614585,-0.21090196855734722
-0.9355305190080584,-0.38456655094028414
-0.9573559526905515,-0.7955434858485634
-0.10965509350678082,-0.750221132732599
-0.6719789662225347,-0.20978331035734465
-0.7522882435379405,-0.2927194693904991
-0.7152022531264871,-0.518958511260276
-0.9927154596461358,-0.699675764365788
-0.35869175931567066,-0.25055135696922803
-0.9374099650474991,-0.22802862877690167
-0.240916118115997,-0.2801319943594224
-0.9623378995558742,-0.24927222823861495
-0.8526360193802863,-0.5835800688102615
-0.7880355290332351,-0.9663992867100623
-0.45267889121696414,-0.9419120933482491
-0.9572843722614239,-0.5022257506360582
-0.46441880290332993,-0.9541465196155219
-0.288176129606428,-0.21615495774036642
-0.17153502928827247,-0.8987030773648182
-0.3835168194179287,-0.6843232096546816
-0.3089546685263338,-0.8805596684983772
-0.830819640305955,-0.5111545243961072
-0.7342981251299957,-0.48267698976527496
-0.4109241851949239,-0.3852741215428349
-0.46684762144442327,-0.2977320711866498
-0.9734402649710402,-0.7240170545225224
-0.5045202904067757,-0.7628237191506458
-0.016121714674941612,-0.2272194467909896
-0.34112239420995616,-0.48797996716520164
-0.5272955518988978,-0.7989660323942986
-7.883265058206135e-05,-0.5117537911762108
-0.7506453584888818,-0.32473280827267104
-0.8951648058373984,-0.3343987502690794
-0.6721538003797531,-0.8075874903621802
-0.2108606364028599,-0.2995616837212297
-0.43664660049792436,-0.7420102226629363
-0.03354123164072853,-0.8487074538763834
-0.4654653425830585,-0.10358538475707901
-0.1449897994308016,-0.15989174470562895
-0.1981550970613385,-0.9796228446421341
-0.22824665440344705,-0.9206904798667797
-0.25270912275874,-0.1010115055419527
-0.24149988255709764,-0.07640771954644454
-0.8867950296294417,-0.8776111575594275
-0.8988825663688295,-0.3353196776679488
-0.1943398261475,-0.8447396377903572
-0.4694450584062194,-0.35419411914370214
-0.5027904289214261,-0.8399908591177219
-0.8242845629027798,-0.973988104261362
-0.4357069690022075,-0.26890626816506114
-0.5993817392395547,-0.15980808596679763
-0.6583507255467757,-0.07892618098243653
-0.19025442438856088,-0.5884465391128479
-0.5772512146485115,-0.2249147478630732
-0.14345276162708698,-0.6492326802277121
-0.4565984993441947,-0.5164401071543245
-0.6318949682117355,-0.32619168230725404
-0.6945739336541711,-0.4843846077456019
-0.04089685918226493,-0.1887146907617342
-0.3756660851713193,-0.5264007296749239
-0.3273822675913096,-0.07617542897047891
-0.8170104266896132,-0.6891307030315891
-0.9479576719928717,-0.3697832453275247
-0.23247826423270201,-0.6548878470527368
-0.05847967096358442,-0.8138114766026637
-0.006581989547859823,-0.244329247476754
-0.03970741056796856,-0.3628918644604866
-0.992807319619707,-0.604428803954245
-0.8877530985080508,-0.28875264588212024
-0.8685526958252625,-0.8341680509173179
-0.7612490419303615,-0.7567917280726796
-0.3010646996163714,-0.8681392326315956
-0.995948187505415,-0.7154984567545271
-0.22807364502644023,-0.8285058939387934
-0.9600388313487188,-0.44723564904999225
-0.15769562848248597,-0.7821451199022801
-0.7584028655085477,-0.4220928586227606
-0.45377349575242065,-0.9422274907307014
-0.36572425251451157,-0.9658497383216125
-0.09382796063133281,-0.7229374076290705
-0.6313564101492665,-0.7832073025693547
-0.7123909178272919,-0.46477331777599906
-0.7981069353831144,-0.793616462259587
-0.04433452681812955,-0.730201050783794
-0.0739612690481708,-0.4827202832274554
-0.8116704847429643,-0.8635358415214677
-0.6127742066695344,-0.9370491788651782
-0.557214380812805,-0.7414429062891194
-0.789906886440985,-0.24705136123683813
-0.588518126011008,-0.8700227671550677
-0.41168918100986185,-0.32530944232910775
-0.19568873003837928,-0.49310770793527225
-0.0150296357141676,-0.9732342064423142
-0.19579417473098892,-0.5730299069879172
-0.5120820702443615,-0.7215721593298187
-0.21869242066782135,-0.9316969021897438
-0.4173964925663515,-0.5237631592269837
-0.4084234973349882,-0.5152903992670339
-0.8958547536318948,-0.9577834203258396
-0.12463080023030693,-0.5770561431137194
-0.2790389823709005,-0.15960021674219804
-0.977049335713173,-0.21503435835949614
-0.9630800170286187,-0.8775740264225532
-0.35840962334116466,-0.30178464613797606
-0.08255548205421215,-0.6545663488610629
-0.7687796533191943,-0.787696856992792
-0.5694893197025183,-0.9083141270786445
-0.4784381704453585,-0.5321600366314387
-0.4575505390799466,-0.06526628124959732
-0.16657079921812845,-0.12033624438788681
-0.7560722268340269,-0.11734621827496128
-0.45152057192040773,-0.3377061974801182
-0.04339807508355631,-0.9725951374068095
-0.8693431400346725,-0.6295738562274258
-0.7318700848027454,-0.8435268607714127
-0.5485726055977551,-0.00018462920286377305
-0.06912710672171019,-0.655860194009677
-0.35213381592916526,-0.499634405841057
-0.940379309090226,-0.29356905187063975
-0.7349854075085989,-0.9156793390567913
-0.9307222248945748,-0.6663401440489386
-0.008662928518586521,-0.7546763874763438
-0.5532915584845292,-0.7353501287527708
-0.2298141936949224,-0.9612928972038244
-0.5376040624179916,-0.557921443089056
-0.7137009936452543,-0.024694554344221742
-0.1819767324657947,-0.7277243221393326
-0.7906332972994926,-0.26106029531103647
-0.18913174884717399,-0.8379690395126561
-0.8396515844637616,-0.3628068066549971
-0.003418553219394993,-0.1397622675569823
-0.4253897153962739,-0.3451721719022508
-0.6198346153361511,-0.6976067135995875
-0.3246766865402745,-0.20123918536265983
-0.7073196272251425,-0.45967664696903876
-0.09336849269846348,-0.8776900775542953
-0.7679036172931324,-0.45628573092960967
-0.8645654055550721,-0.7274652394214584
-0.5820845800953439,-0.6007742064637479
-0.07366081976682193,-0.33541095433599366
-0.008791238662763878,-0.957562997743222
-0.990137158207732,-0.02382449652827545
-0.2211596740329732,-0.6678435173765143
-0.4420623827556778,-0.9542714473592174
-0.952095264925653,-0.40575771132875826
-0.6865696425576214,-0.6075322418911201
-0.14771672111856315,-0.18639105362941688
-0.56719261059099,-0.2637039453673231
-0.5662162964632715,-0.2462009268022941
-0.751975815701637,-0.9824136295057586
-0.017041659509513085,-0.24223259429028432
-0.46617743047080085,-0.48513091781642526
-0.5159542797264668,-0.45980834418512584
-0.9530800322214636,-0.48404842952471605
-0.8296493671414292,-0.7369700162560736
-0.13418592026630738,-0.9849931508924067
-0.2910518104915589,-0.977322598763895
-0.13699386438136363,-0.47245449579752374
-0.2497261906593068,-0.47731717430250453
-0.9824276375245486,-0.42277854321517583
-0.5984061615000823,-0.038276518259687586
-0.6678061487931217,-0.5578096590915882
-0.6394449997996521,-0.3154711898569791
-0.23001984750952353,-0.7171009651915387
-0.4037327438775774,-0.5959224269164354
-0.3035873117136402,-0.7933282137572756
-0.48106927185944115,-0.08863591869266096
-0.023281678392688576,-0.808465645946537
-0.9841134309770883,-0.31732818736756396
-0.44999724847447,-0.5151793654545983
-0.3401264473462391,-0.6313571070229472
-0.6646925821377072,-0.5979362629370658
-0.6342321957720339,-0.12637858535059976
-0.2520341129736542,-0.534986028864941
-0.822026700494421,-0.5849501672911753
-0.17946713264143688,-0.9520131496025295
-0.5424078637640122,-0.35078522358092157
-0.2578243939932875,-0.9767137192482083
-0.9016410330117481,-0.255323239574732
-0.3797098933305505,-0.6310538443472461
-0.30979723806507553,-0.6182263519453624
-0.6722410089951842,-0.5890897809005846
-0.7929303649751255,-0.4330094951844138
-0.005118357193838463,-0.8192590614644893
-0.5892458338542186,-0.5386137376423806
-0.640184714077845,-0.7419928596162767
-0.6813493139115587,-0.13496628283408807
-0.18119744090741463,-0.07549819785545409
-0.5303225112328184,-0.05008497164071479
-0.16524080498544969,-0.903836997933466
-0.41492388636848876,-0.6219574425065794
-0.7944885438618848,-0.15205995485714463
-0.3693414855708904,-0.827801066441711
-0.7026459567156739,-0.318067815198682
-0.15273228093115676,-0.35912822606979466
-0.39960538478702246,-0.008809631358434933
-0.08983458557213242,-0.9953610959881327
-0.13571195699096494,-0.36182679377110427
-0.5731313644099586,-0.9082509206327846
-0.570075123195446,-0.14874352834816662
-0.8495599257924357,-0.8900399936136186
-0.9561667027321235,-0.4481903254456445
-0.7011070556832646,-0.4759764227957116
-0.3668505827339297,-0.5605243724956451
-0.583366354034926,-0.06540664469407942
-0.9245365483315892,-0.4719566142688507
-0.5096794732939919,-0.7965762532371562
-0.6784742372849049,-0.9211354489672904
-0.8815902677293724,-0.6675704739660477
-0.8748854681821904,-0.4466846927125856
-0.952509006788291,-0.03292941043049147
-0.8335971957175912,-0.5201380477810871
-0.4681699308150542,-0.52160203719911
-0.7973292827627585,-0.20064952060856867
-0.5468966620236013,-0.044981728136737065
-0.5118795598782623,-0.007823633513491579
-0.6698950586866499,-0.030994379988234844
-0.34278412936340596,-0.5997183344202234
-0.5592808796121183,-0.7575341170225605
-0.7354918447638847,-0.6810480903463473
-0.4217438791061149,-0.8560428428272688
-0.5385101079015321,-0.395651943679986
-0.6316008536570548,-0.7081191104234097
-0.37377599237127823,-0.6862394395442968
-0.7591278743646027,-0.7050542522597393
-0.9886676413261444,-0.6615915475122315
-0.4839585486171971,-0.9166828223650074
-0.29906343634664445,-0.06692800011119637
-0.9300626789558204,-0.556233548470041
-0.6153109245785473,-0.14379158850482576
-0.4292462418360069,-0.2876514035325132
-0.3651788404351236,-0.4556589104859251
-0.39428345239603846,-0.9194986078984992
-0.5426639071934923,-0.9263844053994559
-0.7213435829054341,-0.5467783609406184
-0.08537166831586518,-0.8435323661363856
-0.2074888396244079,-0.9486786416398599
-0.20874040996156606,-0.7181205540779207
-0.6649262841128428,-0.014858843546888267
-0.39447594452751333,-0.440130756988093
-0.7398188058480027,-0.6984814422318377
-0.3696213783199742,-0.4102328448122351
-0.694545516638903,-0.3633034738882618
-0.3965539504678727,-0.5957136139145791
-0.03081339140349959,-0.06368977368620865
-0.8537294663545116,-0.3051470859641182
-0.3738249054303594,-0.6878848573737908
-0.8986690839929278,-0.008384652029418405
-0.5680744362597918,-0.43152196852413827
-0.10002633605960698,-0.7163354771499822
-0.31194506108706943,-0.4357298027942387
-0.6832194598287571,-0.26050907989227257
-0.653056518291594,-0.7326613355525284
-0.02755516431683047,-0.09180152775116934
-0.5026313925177311,-0.15277896164266913
-0.2735755154198618,-0.3705240633058624
-0.49818316060046375,-0.955268223400298
-0.6021157494060018,-0.3722859938686094
-0.6140241314477597,-0.1355505224894199
-0.9209041816517451,-0.4829598893247573
-0.9193483070820645,-0.8046149839145149
-0.6423543633528758,-0.09204964427956674
-0.7450610614984357,-0.1166775483142195
-0.8352007776678892,-0.3966010736403145
-0.5267992785026014,-0.14291344051935284
-0.7044075935603001,-0.5279120785075908
-0.4465344067753597,-0.7401813285431605
-0.9923301346638191,-0.7795940534120528
-0.15053189597641659,-0.8740114512499506
-0.42397895390634777,-0.7013508282900511
-0.42043674502532236,-0.09102088420877263
-0.9656222444866049,-0.5981639204132572
-0.5558201657647932,-0.13829598817508204
-0.7555811657867374,-0.21573461362524493
-0.5332635838633454,-0.9653901747537118
-0.32447482760007773,-0.10787873316019769
-0.3138077862176203,-0.4243409656269236
-0.7438945398618474,-0.5243706428975227
-0.3754866499951346,-0.07918293923128261
-0.2776517926698071,-0.8125822109255575
-0.11454282114459657,-0.893554793039849
-0.5016790575975355,-0.2126788609343797
-0.11827487528466274,-0.8277804868019489
-0.7933802774394779,-0.6061299285014402
-0.9418971427510704,-0.30100579343557754
-0.43281242581685864,-0.2627016599956793
-0.49398928596649716,-0.017264173325102217
-0.5862755866837799,-0.43380791450387834
-0.32902105548814287,-0.3109907186793852
-0.6342013470064095,-0.6699082306034968
-0.11242013521284588,-0.8816599187872044
-0.2301044287280153,-0.5843700977708296
-0.2460247493011941,-0.062121479095636256
-0.571163912747533,-0.12256214636168672
-0.837531372286954,-0.9685507466416229
-0.7401046290371057,-0.9256058654163577
-0.7755565895894005,-0.5351252584745542
-0.18076402138301328,-0.16329396447237454
-0.12939655788944804,-0.2036792224927192
-0.5540691452464019,-0.19202952051098543
-0.7216953157057034,-0.12624025856928733
-0.1452960983088183,-0.8953344557388075
-0.5648540475485568,-0.005018102250257339
-0.03373388430805413,-0.8211548323313836
-0.26935766753032686,-0.6013209078610314
-0.2757561281412232,-0.5682574291241934
-0.606432502408224,-0.6563832040285251
-0.9905295088291668,-0.8010576755289222
-0.3478081247710111,-0.3633383934812149
-0.5784101870726321,-0.8640189047837898
-0.027771065174685527,-0.7274141603403027
-0.935062478545494,-0.06385058534130594
-0.965167856770512,-0.9776592588679405
-0.4008065511260931,-0.7731841982153151
-0.2712221164004226,-0.9966085645836144
-0.7919358268779585,-0.42208830058547075
-0.753479716695527,-0.7545945446503384
-0.1652511118229908,-0.7286197763702593
-0.22941271534534036,-0.21858598081577862
-0.8199085028523593,-0.009975568517488265
-0.4372862232729484,-0.5589996377681652
-0.1719755943114606,-0.21644702666241333
-0.52395455117525,-0.6509852713110419
-0.8053051835076865,-0.7628756175044277
-0.6354737509966759,-0.30480215215327244
-0.05954219853581677,-0.6152929804285341
-0.7342009696672099,-0.9143799555262856
-0.6494580976561424,-0.9642008805630468
-0.4584883381959699,-0.8595395153156994
-0.7264255371976642,-0.8080248514396894
-0.9509034947901764,-0.4838260618982466
-0.19178498215823603,-0.8428155245456953
-0.47411379051177716,-0.9028686751763263
-0.41853276786924654,-0.08959058515071583
-0.24968563792845744,-0.348995316449241
-0.27253354811874586,-0.4393464980951951
-0.1798785185822407,-0.8198052825496422
-0.0736997727912172,-0.18908553230555514
-0.4548070332132529,-0.27626234008588635
-0.25942633778506574,-0.7414681402377635
-0.8880316136994332,-0.2560946099744317
-0.6802961725609672,-0.4102288270095078
-0.8094778767666652,-0.286518359380352
-0.2768292810848062,-0.41462740617412897
-0.21046313469985412,-0.01666231900401971
-0.12834390514224547,-0.8622278640934246
-0.6462124541267079,-0.2558139618499876
-0.6273950103283994,-0.1359740687517712
-0.19274302209594074,-0.34387941478530415
-0.4266489682377552,-0.45395010018728255
-0.2688821094833106,-0.5017282718884135
-0.2417300102602128,-0.48123970415183615
-0.7238976128149086,-0.3583241692487138
-0.930355649260167,-0.7693146626621488
-0.9225899621999023,-0.9664332416363777
-0.6774186465296314,-0.5847022714620083
-0.31611944417176674,-0.566967652911364
-0.05200269661800494,-0.781724700526633
-0.10889120449119527,-0.43910962759429095
-0.5311109038148147,-0.6991910526497176
-0.9037787919721223,-0.600055803921311
-0.4782349727904832,-0.48361992674846
-0.26580906342144517,-0.7229688607634902
-0.5090724161322404,-0.8359375193612938
-0.37963586341117694,-0.502569813124565
-0.12818695933969193,-0.5181595531287166
-0.3313586771544983,-0.6909355657343442
-0.379179533346203,-0.03997481344742215
-0.7318729551527873,-0.8795883553704115
-0.2504985216116993,-0.5050107278151627
-0.7298262326281224,-0.6617703283702612
-0.13623928651271133,-0.24038539034219608
-0.7150031339420224,-0.47750277737364644
-0.9515680203394782,-0.16305534431604063
-0.07308017509498321,-0.4626691576382277
-0.7678589064772403,-0.37530852701931805
-0.9545422825676402,-0.500915791066657
-0.622045959483161,-0.6436711847440347
-0.1052796905083232,-0.4923933414252444
-0.9500683783780212,-0.6221181852782066
-0.041556055917127965,-0.06079898014610752
-0.771123062847846,-0.7897879951653992
-0.4492064997875176,-0.38542540641447764
-0.12028461755034447,-0.0028806899078938075
-0.9044762011939308,-0.5072543476708864
-0.3770168735131041,-0.48543853375920043
-0.13353951225336436,-0.5254075546282474
-0.49791313624802724,-0.7736608141104208
-0.7740738043350016,-0.9661069491820697
-0.5049175161860422,-0.6245074050335118
-0.9031899239895058,-0.3100562632175262
-0.9545143027600539,-0.8187532149580776
-0.344417348222294,-0.21672886000397307
-0.880864041482446,-0.940801559743484
-0.5144330231929629,-0.09392767836433713
-0.4398829435387782,-0.7435541228644069
-0.03609238849403551,-0.21282747431914784
-0.9391221542185251,-0.6597050955660916
-0.3837702782446806,-0.6308897639409706
-0.5909841658172625,-0.07714071363356689
-0.565056945871162,-0.3390679101130858
-0.5812634658001875,-0.67292612451598
-0.6098878652567579,-0.11986901635380698
-0.9281460972225534,-0.85915697257884
-0.28530198581066,-0.9092964936009648
-0.16337367767693445,-0.05420287254525702
-0.3152916876260995,-0.8357311715464534
-0.0878012525915568,-0.6314214087025063
-0.7473733289068577,-0.21310703973484924
-0.8432526307530378,-0.1742527117814625
-0.2775595404112292,-0.18816101138231345
-0.5443700313005592,-0.5184080340806916
-0.20313263527268255,-0.1432197323588913
-0.9473463851905246,-0.03337614417769985
-0.980573673680932,-0.605931233430313
-0.7091902721020756,-0.2293057363604496
-0.3384095897228724,-0.4319237686737122
-0.5698494002684342,-0.9701624717062236
-0.15196103044645326,-0.46190538127622305
-0.16388976321039495,-0.6166120481520351
-0.7914011463153441,-0.25644330841196217
-0.05541278867750743,-0.08907571520136548
-0.8908495375052562,-0.4088340690417753
-0.6389392799374447,-0.08652332482404512
-0.033190470209332856,-0.34466948008426435
-0.1823206530011392,-0.6216304125373907
-0.6146664486383508,-0.7258953817730807
-0.711221260098107,-0.030170342916471693
-0.47532931895386377,-0.6951671439685922
-0.5287203209031767,-0.9861922760593587
-0.980056119200402,-0.9496177750013508
-0.8584598146371284,-0.9678823152822548
-0.5183498372703653,-0.6094250195016001
-0.17789713093785675,-0.04251781578597502
-0.8094526968261679,-0.4782176424645299
-0.9527947357499359,-0.7902010360427048
-0.9201572551275201,-0.3550981735571531
-0.5987004959825448,-0.7269977248721566
-0.7912258689898567,-0.7339102742881185
-0.6742337254977927,-0.6303829909574796
-0.2512210298011085,-0.529698931898391
-0.4271768014543107,-0.5016924188002513
-0.5314279643017357,-0.29388430057712867
-0.48933306387890296,-0.7605718070847994
-0.19009739958669258,-0.03755562394850309
-0.013856675636365612,-0.9044681684361225
-0.8113111133339176,-0.5211418918995357
-0.3229652782642277,-0.9373848504792529
-0.9744733993286087,-0.18420000129577918
-0.1714087284233643,-0.6490417042259891
-0.4474696101070502,-0.6180479298000917
-0.8589269529596538,-0.0897834988886862
-0.35814557019333126,-0.8108432840993061
-0.766558440065426,-0.8899360122592621
-0.061975915432646134,-0.36245716553795626
-0.7802553403051183,-0.18602134963156758
-0.2676706816361123,-0.30380936439096295
-0.9039666708442065,-0.3666289222604012
-0.740622143432716,-0.08309546559563763
-0.8745809113647279,-0.059659840604096126
-0.5306604640126744,-0.9905281549300713
-0.6964640369698933,-0.5535810265551839
-0.5991299113656778,-0.9692268583329013
-0.9854162494108722,-0.6731113338995319
-0.5943045860227038,-0.3726994228277305
-0.24835253380957656,-0.6560719240410974
-0.06795245937507965,-0.43932905873576
-0.9694416369930547,-0.22167361886480452
-0.6505006439390998,-0.11533012163218404
-0.5039952293885936,-0.4591218663200122
-0.3766305665060953,-0.9096659487523964
-0.2400246204372335,-0.6200044113290024
-0.8328427622342314,-0.5701425697158633
-0.2534459674580405,-0.2590899755547166
-0.9389243899429993,-0.04748222303774041
-0.0170383005084338,-0.4396346828099619
-0.8053069106452956,-0.6859753804988193
-0.2777921437666069,-0.05116874558925999
-0.40824894083759333,-0.6604563202238726
-0.7797092422280008,-0.6503107043075295
-0.1706537600072836,-0.17198334050810882
-0.19418497761406295,-0.25826093753462853
-0.6653581810005139,-0.26321050046942773
-0.5503586936515341,-0.46351966682518897
-0.9457386569640842,-0.1453457963008693
-0.2677181762653619,-0.7029540945184776
-0.5310495849747837,-0.7683333121854569
-0.3760962397916414,-0.08301941730515561
-0.7788340332924091,-0.1291276763968412
-0.8991932625720573,-0.9403565247178867
-0.8083734152262662,-0.8394507168824938
-0.18650438416849413,-0.28673987616795404
-0.9247549498130843,-0.9056963613735551
-0.02123003877255225,-0.22940869713303003
-0.5600547212699604,-0.9809590033409679
-0.6639715591216099,-0.7230734256260941
-0.08877052945370179,-0.9751419950986188
-0.1903177171929542,-0.4192533473474769
-0.3782143659211977,-0.3405139804567504
-0.5299693598107217,-0.3442703739579597
-0.983138972847971,-0.3277934237732897
-0.4726338911980942,-0.897950965411941
-0.6854363520903606,-0.1861828416129091
-0.834972581396547,-0.05610645771022171
-0.878741489706406,-0.019308931853373346
-0.05272576161528075,-0.377872975698641
-0.5546111921191456,-0.4606041070154684
-0.5690379755013864,-0.5580651885303431
-0.6379938808603465,-0.6218053621071828
-0.07456126088218196,-0.003734661958402996
-0.9335981202466159,-0.6902987983948675
-0.18576412631513295,-0.35680194600169
-0.5055498474273794,-0.40257136121185644
-0.5348402138420213,-0.46246684635830515
-0.4921366253094346,-0.2689819816137712
-0.345619603156912,-0.6159737821489876
-0.16206168068092208,-0.4281875310165133
-0.43453590721211255,-0.34228890179202
-0.7243819917889198,-0.11508050311028295
-0.5081154673936025,-0.8988505064205359
-0.7073774267148505,-0.5525964779076459
-0.7593155456000328,-0.13145685757811676
-0.45679176809319677,-0.8770819653620638
-0.27862302615390955,-0.8848998487028835
-0.6861827652296224,-0.5319223233109566
-0.31224886757880443,-0.4041131587846647
-0.4932830085522679,-0.011195628223717002
-0.3428618830953545,-0.7355738193014181
-0.247642535126253,-0.8156836882234194
-0.15613779236821013,-0.6497846060649136
-0.8953888821444849,-0.6880353767477118
-0.11700837157549593,-0.6247964996754656
-0.20564506363072976,-0.66704238186781
-0.5890459398519022,-0.966049613764378
-0.4443645665956141,-0.6013403312833719
-0.180626521355172,-0.6109060956912886
-0.14442060391597578,-0.5533205301838514
-0.47115791451463973,-0.786511212841521
-0.9880479050547439,-0.9211426472743822
-0.6755385187171886,-0.5951274637513816
-0.8952894453303685,-0.37614518798084073
-0.5827639458185236,-0.948589121423267
-0.5598316821434304,-0.8552437134022909
-0.6972949208155165,-0.008786454018368195
-0.8116770254295168,-0.8770515156463227
-0.15962700211862058,-0.5838794227477805
-0.7478227804519136,-0.31103092357019557
-0.5640467767290785,-0.0034894128272091596
-0.6917736463716113,-0.7415653727802501
-0.9026916755913764,-0.6587594714310497
-0.08457493332837474,-0.8947837194288872
-0.5604498829435961,-0.7310847991126387
-0.7375121078471434,-0.327948642847228
-0.8907268955854266,-0.5597186079928669
-0.8597930307976593,-0.9838185859819341
-0.6852599705388539,-0.3076041698158173
-0.6972417993748116,-0.9789382865949011
-0.16150352561836856,-0.5097553444957141
-0.10484456569103229,-0.5264332213113688
-0.7039383926047208,-0.68375372222175
-0.8224095061271629,-0.3458735099605874
-0.11126409762364853,-0.3202114733690221
-0.5494972163300232,-0.20924484741515503
-0.11680111027200746,-0.9010379669618407
-0.010833988257318294,-0.3104630651472352
-0.6828627710228485,-0.5655931956765434
-0.5050915104401504,-0.10394626266113272
-0.08708916090287666,-0.22587053055563155
-0.6463031981203252,-0.27148980139144496
-0.8349206200550015,-0.018918266956102325
-0.6647832684129272,-0.6171187623255708
-0.2056439101578037,-0.3952555833585758
-0.783800188936916,-0.3933346267554315
-0.42624020113743377,-0.6622112831427038
-0.060106586412542407,-0.33931149362649715
-0.21737055125354765,-0.6417946151011776
-0.4306441041243002,-0.728204074883471
-0.951647834784403,-0.9621912263029363
-0.5671901603772986,-0.9915357231205518
-0.9381656975040076,-0.3774748699018108
-0.8346002859067347,-0.5998394390225412
-0.4099746677448264,-0.3524149216340198
-0.5486732203424598,-0.24881922859638228
-0.07754426259354763,-0.4211032261555956
-0.7874328566874771,-0.47756632749003525
-0.7375865369187673,-0.8879011037574253
-0.2658753258394416,-0.6017226448122636
-0.9236918597980631,-0.8738300339773668
-0.4273574776363912,-0.43018398863173524
-0.47527716595940894,-0.36285254748574547
-0.16221786865664212,-0.5946263967213942
-0.6003416804177822,-0.054574581251998544
-0.8311129112101419,-0.3466080862554871
-0.24045631801828438,-0.6136815118682407
-0.9919864644517081,-0.8021505018621933
-0.41595574685643955,-0.52154317165226
-0.932367766847318,-0.08339664432719507
-0.2970404073959785,-0.778077126603729
-0.9950777309776762,-0.18171487385258211
-0.3110477523339643,-0.2909948675164049
-0.2821116123109899,-0.6964609448088928
-0.7419670844492322,-0.6076543572292576
-0.8025635023074423,-0.5464705184926275
-0.5354088434703236,-0.9621189243092887
-0.43529846150062024,-0.6212301990745139
-0.326876662219022,-0.1657124093309773
-0.8376798297962986,-0.4300001547983927
-0.3268791069662538,-0.5358652745562353
-0.025413579589859903,-0.4916746213193277
-0.41979428666400675,-0.9583381216187637
-0.05820009086265443,-0.6949794633198335
-0.43603384210671003,-0.47182866589271677
-0.3568931138001803,-0.9276568464252704
-0.8285657994794678,-0.8500689174540993
-0.6486930312980874,-0.1561435091887451
-0.4636273607727658,-0.5503998536433129
-0.7056000715740167,-0.5799530210321419
-0.7978916758819397,-0.44892423204235476
-0.6110578997446445,-0.13443910754837918
-0.5324831538350678,-0.003789463892235334
-0.6188357007358078,-0.6655498342427933
-0.7202293993295891,-0.9048917698742357
-0.5017609036195236,-0.48452789081508396
-0.8819388093316143,-0.24325959224458815
-0.3629550448334964,-0.5529620268638349
-0.41261496745351356,-0.6582831661131897
-0.7042439635488418,-0.07921618059316082
-0.9343492570264889,-0.5977129029946622
-0.10983170240789664,-0.9315397005057485
-0.3728033171575532,-0.5623928192923023
-0.15721272723891544,-0.015031973648463204
-0.43168127022818603,-0.7933388748584755
-0.3866002719560825,-0.7664950326361154
-0.24176588972184365,-0.1447646090371535
-0.39521074407627244,-0.7019563823276584
-0.2533360591952335,-0.3339499681472149
-0.2851715878967195,-0.06351412589426553
-0.6665397470585586,-0.2861766243334216
-0.1386563810990057,-0.5053509916944572
-0.7243244216003578,-0.5648995574287726
-0.39171175814872705,-0.7845613643568514
-0.3984600799099597,-0.7650886269193559
-0.17486522002352067,-0.05041367602745639
-0.7111740963431914,-0.9814478920435022
-0.05153307237025484,-0.24018232838926146
-0.8454111720662734,-0.03220507025300845
-0.5423586840630827,-0.08433184848481434
-0.14812657731189716,-0.8141715973440131
-0.42586268492750545,-0.7005953352272769
-0.6831377595631729,-0.4078419808053695
-0.45374146592525233,-0.43655558532249605
-0.3504813714688948,-0.8262650717920567
-0.6587250221724549,-0.5083965561290642
-0.49253294165064676,-0.01098051213371154
-0.5323681988483736,-0.27065822276539275
-0.04982702476614487,-0.22786519207471123
-0.8226326209254198,-0.02149045455860965
-0.3888291390175328,-0.4467513976893739
-0.6642769794098207,-0.43996902987854636
-0.34787043040871657,-0.288867600955686
-0.2757395178113867,-0.017139146922749315
-0.4468550694212814,-0.5680846236674988
-0.2542264346533648,-0.09638380712438954
-0.6536472210826094,-0.8030536165419163
-0.10348306867837243,-0.06400036980272394
-0.6239636401550898,-0.22572194462174655
-0.10160136599879865,-0.6895030517770956
-0.13183853333337192,-0.3732477301361736
-0.5512781960463772,-0.36706449775552563
-0.06766686952011247,-0.7322467086568141
-0.5675061891484461,-0.959341599056865
-0.5248592958064405,-0.7521022514370658
-0.5203923319688069,-0.9961483622470856
-0.8483797801715716,-0.025649092260492723
-0.9516402320501887,-0.9692406098275489
-0.8271851965550682,-0.763527216557873
-0.3084217932469696,-0.5436986697088139
-0.25675087039871347,-0.024274776769828255
-0.23126154046115466,-0.6166687025803484
-0.36098128569221366,-0.8094908855060617
-0.14259214520998287,-0.00728506029973619
-0.11873258692810285,-0.39970967988424055
-0.24935614852897026,-0.1918133861766349
-0.04754012200916102,-0.43619442612001
-0.4862799529880085,-0.0772327633229174
-0.5669867644178487,-0.8937009119778873
-0.8827522220714771,-0.5140350861765426
-0.36054209699413553,-0.3411160451929488
-0.5025067498001824,-0.1841277859048952
-0.35537528973937904,-0.3742324798486626
-0.40371112198866144,-0.11741364544809196
-0.9958617940489441,-0.9091567389733886
-0.28488481349550776,-0.6637309741177128
-0.6375254884164843,-0.4591256025199705
-0.5992914188708952,-0.22657796911435468
-0.05873911289822298,-0.04384953580587081
-0.5916840273341172,-0.33636264952331907
-0.11426857413226177,-0.9763870009338531
-0.6509780931284451,-0.6238140539901887
-0.4698334415438953,-0.7798195345943577
-0.22630074214916773,-0.5696791948128218
-0.38659158054645104,-0.9947743490109957
-0.11618047220941552,-0.5281067051483499
-0.3603462513633936,-0.002044705864236551
-0.81396823920014,-0.12214114241280216
-0.785134126968919,-0.1627614276566962
-0.7117113156846289,-0.33777936131799546
-0.6467272938933047,-0.33493214485655687
-0.14367039527273318,-0.3695555090298893
-0.2032295776853391,-0.3143890365483649
-0.6715511690788805,-0.4610955666765215
-0.32633716853212413,-0.5814916886115982
-0.07386350419618415,-0.2894136178520448
-0.3195403317918618,-0.621789899325191
-0.48597615257024174,-0.5274785031461903
-0.6436839052165787,-0.31055269157868526
-0.7054655754641912,-0.461958111560301
-0.6405611984823812,-0.8729945989634664
-0.06792316492304251,-0.9747258729063967
-0.7586797857792605,-0.15675833707389075
-0.42815126467084064,-0.038618768681038085
-0.5455077619825872,-0.12177997892052383
-0.5268739652176655,-0.7866831076791077
-0.7451108681842525,-0.09030368159922242
-0.9644524727440549,-0.17709372840304194
-0.048777874610679506,-0.5704723158616203
-0.9922419488614745,-0.5484476450973489
-0.41930756725234664,-0.4043041171703394
-0.587309281759095,-0.45524352345367924
-0.5338288000238353,-0.42659860396738425
-0.86572866368807,-0.1268859452093487
-0.45013444313612294,-0.36113822075629287
-0.5043297618347939,-0.8019641134478129
-0.7879816784810084,-0.025343938610415506
-0.6237617321436425,-0.16722975789614958
-0.7189572095315454,-0.35685963427756695
-0.8830118739868809,-0.930037248475816
-0.7125935536629411,-0.4043364165539154
-0.7926118671528009,-0.5720383654339748
-0.29912886636560954,-0.5254158715030561
-0.8840156333926683,-0.5988494524471534
-0.10354572588230593,-0.4847203805856266
-0.8582198845788812,-0.3112396231072718
-0.32831857098453054,-0.7694204996372055
-0.6891920818515145,-0.42251068117549284
-0.0004810515020815531,-0.8277953603581251
-0.5937989769092383,-0.33343837563557255
-0.6536738709947377,-0.2765066652065492
-0.23765634358574872,-0.024593940309102003
-0.2876544957369671,-0.9649043373761319
-0.2530015571569466,-0.19273280369479684
-0.5412431678194809,-0.34412900255342127
-0.209100784230697,-0.15308117791856024
-0.11469079169015961,-0.6473975143227969
-0.9806279168366171,-0.42507826902023027
-0.5112389082549643,-0.43559738556716276
-0.006459499127953405,-0.35896754887590765
-0.9732870101576316,-0.36623632371355863
-0.24367300699230776,-0.29381077657958754
-0.11753061727057812,-0.02894768312502749
-0.9641491490271773,-0.8820394418875275
-0.4091300917685353,-0.5301210165986867
-0.6127630965946139,-0.35103112090578603
-0.18858941742416602,-0.8207876536135681
-0.955232015681963,-0.36672250200783785
-0.8126227644077957,-0.36212682379426875
-0.9846164082390226,-0.23099453564737837
-0.08898486669953354,-0.3685622775629471
-0.6307124634508043,-0.5582720833776702
-0.7457286407210897,-0.8042663235851043
-0.6828045002376757,-0.8866194685343295
-0.7725241883004642,-0.7864186598452724
-0.3179504278111507,-0.030604323414371915
-0.11381250703738166,-0.9183868630803248
-0.050579863008722414,-0.43546250629388894
-0.5394905420210141,-0.07729357383282454
-0.28088697026879295,-0.4523950409365862
-0.07054045432923839,-0.6636849151622851
-0.80559502642108,-0.1601306994209446
-0.8732768374764579,-0.4489895048740449
-0.155590241859774,-0.15938163576912656
-0.8935379692818907,-0.9016613487134338
-0.4739901855034625,-0.9055794726032748
-0.08443289230036155,-0.8333878191594773
-0.24894804310264507,-0.4527980046536738
-0.7148399535163337,-0.29990721954109156
-0.939080649843741,-0.19643195849097617
-0.2892827972527827,-0.4969906321834896
-0.9752198570879899,-0.8947988141110571
-0.33839524337246574,-0.5975834732115795
-0.8836901566073553,-0.43158722000986527
-0.03579833092670215,-0.5186966061392566
-0.8114834531421565,-0.2257978960243876
-0.6493974672150676,-0.9600338002136143
-0.24737091119457233,-0.94727895209693
-0.005312507931168886,-0.05691633281318531
-0.028569332640766,-0.4450066433065445
-0.8604367956698085,-0.8667486936662757
-0.05138753125428519,-0.8898598948140592
-0.709279681233082,-0.09183373292261554
-0.7747811264658444,-0.15230921606051895
-0.37122385206834974,-0.2522086345194724
-0.5522375865237923,-0.5030578450231172
-0.2011966727508402,-0.23846954209318139
-0.31966121505976386,-0.9923773310919337
-0.03366943687268997,-0.40663004406850645
-0.1410067155085346,-0.24132675779897306
-0.241152286430239,-0.4511724644760823
-0.911696063762494,-0.5053061972550085
-0.7455811531765085,-0.042505997421938724
-0.5778575668008413,-0.85675321493459
-0.9805655456117203,-0.08810773246662262
-0.3556561775951247,-0.1946658495217799
-0.967379392236967,-0.720393279461782
-0.9379029564429381,-0.4580719624404963
-0.4376173971417402,-0.07388931555919032
-0.7361068529429157,-0.26601474569928196
-0.054163667034499485,-0.24865792203256687
-0.7137782036703507,-0.6128042665484575
-0.012852408059040532,-0.03668641241122106
-0.12599144616125968,-0.5227942733763971
-0.7721128408178809,-0.36413055817065165
-0.3144655352960566,-0.8310819924229836
-0.23087656232066012,-0.44055849779909184
-0.25103896965019323,-0.6419198492957927
-0.19561000888675206,-0.7588924960183878
-0.8377168787742263,-0.9958394993653004
-0.7322603530835612,-0.9775865940428771
-0.32102542351263474,-0.30168999349706693
-0.4381347979467253,-0.18841764098806757
-0.17042761141815133,-0.9930117714636735
-0.26279614812713803,-0.8409128458068346
-0.23124713581144496,-0.23094446271727131
-0.2306346963701451,-0.9546908798112301
-0.07803112215469798,-0.6451749157014411
-0.386637426853662,-0.2299631231554351
-0.40012503467235483,-0.006266496459477855
-0.7566697513682066,-0.8593460730231989
-0.19329924379575625,-0.996759047690836
-0.6730986831083161,-0.2557710665978721
-0.91297590576394,-0.3108655933152239
-0.8750140003826808,-0.5222331881787969
-0.0767768024591231,-0.8659700200201078
-0.44519214059246237,-0.029140273998487398
-0.7063576764721327,-0.25552124171240675
-0.5604291033797246,-0.1428474810055158
-0.6742625716648404,-0.02980598312915117
-0.5627080188514441,-0.8949181117442538
-0.36026715728267067,-0.29116789804683785
-0.8303737161866639,-0.11715196993371246
-0.8490074088273074,-0.14309799564707926
-0.620706195174012,-0.8944971973206511
-0.609491552384311,-0.7600397249916275
-0.6289734080541253,-0.41211735423275697
-0.2672987948132941,-0.0489608645316959
-0.4277638959784642,-0.5658262775718956
-0.2553492202648113,-0.48677451123272375
-0.35691301266311315,-0.3636538415352081
-0.09467642957249278,-0.8155026385313646
-0.02963305597501842,-0.6322179748605647
-0.6026267845422166,-0.9171849913832517
-0.08018996451679283,-0.8777294443874898
-0.1873789186983542,-0.29273598271868917
-0.4730022110725539,-0.131507705632524
-0.7889016925571721,-0.7475725480362608
-0.03766254476538211,-0.33094971722796873
-0.6497759769302158,-0.017792192634319193
-0.5419878816163988,-0.39731908609604083
-0.7249080053462117,-0.5604548132974386
-0.3744808426854913,-0.38354803784866043
-0.2110019326146758,-0.5774725638437482
-0.9717437511288639,-0.37443384666025037
-0.5824086985380487,-0.4927353358633384
-0.2872715858192906,-0.868083218390167
-0.8805192455890729,-0.6773049666957717
-0.6843059430145737,-0.11101680776010447
-0.8746121220086106,-0.9615577299148906
-0.5006931482804122,-0.33727218898921885
-0.38482872489984565,-0.5489146378451134
-0.499405880275991,-0.5204645010258779
-0.4420400695406125,-0.5716920315814787
-0.21560339422799935,-0.9646553787677351
-0.38053090996529637,-0.511026987295372
-0.04250592831937772,-0.6992297519508555


==> Final_Submission/graphics/data/lqr_eth_noisy/19.csv <==
x,y
1.278102539211817,-0.024046223165038835
8.833519498570316,0.9327863201087733
9.65733128385712,1.560714098220581
10.233913702361122,3.308100189422716
8.675263112037795,2.3276105551119652
3.0951858543407567,2.911088147240589
2.8387984388543446,3.2559277223834786
12.122626412446516,1.792072179560732
6.910996750646386,3.1329925150797715
7.389183124049878,2.310896307201747
5.390406250800066,3.1349577811521185
8.263999660458609,0.9176147597786266
9.363787926024509,3.073062601097375
1.0597045468794573,0.18894927932130984
1.6405688338858941,0.45674583416382025
6.700431393011747,2.381823431933686
13.016605075961069,2.606218863108424
10.740003264096314,3.5415080801899164
3.7609243144591757,2.0428232871834737
7.686973212852987,2.5393652129204325
4.9333865507662065,0.5794984923279389
5.6928168984997525,1.1562534093361991
1.6386960822367285,0.8116773704003742
7.584628317493032,2.1528758556179417
10.722715169953464,1.3930362406610628
3.9944384853214716,0.0328684897201506
2.405404865022987,0.5338355798031256
9.294171929511302,3.4096569247530586
9.65145298174422,3.0189479141110227
7.633036529757354,2.7730249027256164
3.212253436324505,0.07034144493381239
2.5421056872909693,0.10235301792153806
2.897548501852312,-0.49912912192832415
9.672473143175534,1.6390668397508186
4.233163685735596,3.2984177243221886
0.853443613934354,0.9280243475653231
1.4436951380456864,2.2875543994241263
9.854412015094558,0.5826195316857795
9.462462014403064,0.23459829965799872
7.291194347984767,1.699934695589382
6.987411860317492,1.6985851046880256
7.140159710069113,3.8072816368272346
10.14037112806697,2.730069875527964
2.578486835819099,1.5267352067374031
3.250615171812291,3.271215661047054
6.438330215689371,3.0184605607914627
10.812472615443612,2.076481545187545
4.412137280372987,0.5046222178640092
8.286161098235057,1.3487368384652476
5.653572485768256,0.020107340653992736
4.6389236158545675,2.9297742395864814
1.4953734891791486,0.17666572402382316
11.478707105119419,2.630077457387044
5.175794231579047,3.6292768056317146
3.9841451335064364,1.846390366545184
8.164358674667067,3.4405747840576013
9.510036096986397,0.29608603935782446
7.031776827035908,3.60388830041673
6.941994042628598,2.5483670496272413
11.03833512355746,1.5736312067947664
1.5978928904658305,0.5548568103594549
3.778522335836604,2.1408865723028243
9.786870139708794,3.316926955030623
5.565891266780863,1.0022691011868927
3.370057032228674,1.9139407455842508
4.702499533459978,0.6010004916704812
11.054705865561933,1.7546750776961577
1.8010303447129912,1.1873057527010846
8.221400168854704,2.8810895357436412
1.6214140993795587,1.1313027267948295
8.098903122575832,2.9367718790325803
2.2537980815692924,1.7740456583422493
13.141010298349128,3.307577238316772
7.677985871872666,0.1347870644210199
1.4413779646021516,1.5437140285727924
5.253866429636421,-0.06257947398443658
7.91757307183089,2.9171817348513986
11.885886048258996,1.688647802952177
6.254633957341085,1.9881917635594941
9.51311431262021,3.107164673841687
2.625828452527654,2.3034871945178557
7.845955442633218,0.1255464367756846
3.5549491605864985,2.500200088115358
12.537036170413792,3.0195013198399066
10.76294956385969,1.117601733547747
2.9787390426065503,2.6623691460400005
9.225420075439184,2.489383760889844
7.334793378720218,-0.27737096192470295
10.12572526196653,1.0069752833618615
5.323239931283038,2.9206402196724044
6.650542523619426,3.314540746498879
8.999941759814499,-0.01630044557977726
2.113117747255373,0.9738138949566211
9.934851542906697,1.498324424763772
9.739088428204987,0.7233668081893
5.8215793809486565,3.1160014112465784
8.537317565682448,0.9052873814175817
9.228139203206657,3.408446991470874
5.7515988586155045,0.7018588130464543
9.163826954218864,1.7004483391481018
8.964071075575442,1.9292111987896121
9.215461195835394,3.5499395837203043
3.621213152038858,1.7781901079156648
5.359247791117126,-0.2251755372797118
7.400470021657975,1.17526135917216
7.177609482008257,3.287468920133168
5.194146944022368,0.8803575848577686
4.107693326345596,0.15057133645615842
7.796853822743282,3.8011800761883987
7.045132127368972,-0.107127500768429
7.040457037947147,1.7846294183731803
3.8116552603129357,3.153400181250597
8.265140710144074,0.2006170398110257
7.142389971460788,2.8161706654082526
3.72920043088717,-0.020669384718406097
8.47126233483146,0.069391842261633
10.8928378401868,2.1641403299852775
9.10046798435762,3.267876018397927
6.863410486628928,3.1046887560863863
2.0710517549354557,2.4863706542150075
7.664509097654354,3.637584045647231
8.074845967707033,3.428218517738907
1.3731164194135423,1.0041177614155803
10.460820412950753,0.7647655466055402
8.464246203495694,0.4637439205188671
4.374945308375629,-0.02053778432719819
8.76946421180685,0.7374969863257005
3.495369296712949,3.0871716050302416
12.18963853093794,3.0452512256089217
2.967901353849402,1.9205883299601105
11.407779355984237,2.9194248995220824
10.486809644812642,2.280953652304007
3.2685421622923534,1.8667674361999451
2.4224771696485963,-0.16171395826107762
10.07581883203732,1.8465581050659983
3.245591768280403,2.9183003881921805
6.056577943246741,1.0382246007689981
10.077041529217071,0.7679356500145937
6.903038239082168,0.8395247599181446
4.812161733220653,3.333654474860379
9.740606364484952,2.451793645493201
12.60460685850563,3.801948867144426
11.96983800892351,3.1517363571433537
8.057300273647181,1.5127421596811412
3.794291581600837,3.1920389883143017
11.014685699708705,2.8387426476493554
10.093620073817657,3.3720396268177937
9.71597447385492,3.392169827787327
1.2965744373383878,-0.008953715798353579
9.228718633788626,3.5830370842594066
8.620330489237155,3.4189994054083965
6.940997730632454,2.0692432228248077
6.907391089433284,2.14075936228826
8.484089499419051,0.07990799093927098
9.81321667226681,2.818709244877546
5.95249894463314,1.0614056579980968
9.17508230129782,0.4016214572644236
10.773033270691997,1.8424083944658718
7.317674692711843,2.2015219819380802
12.653722756540493,3.088854866779257
6.139921413901528,-0.4241288192882442
9.902730797980855,3.1359350335627107
9.221201497755105,2.036118614285505
4.270380889742465,0.5955140684238452
11.204094297934969,1.928245364005492
2.650477329690414,-0.40745100690159525
7.295830790756607,2.044863097250838
5.470541455843583,2.8701065927139893
10.420411263225537,0.9328274646577713
10.667461861661678,1.7687483248378302
9.881717107564402,1.8275764444074236
0.789672396042393,0.8039312704606506
6.455853279182786,1.8074864591735824
4.3994041946805496,3.137931171359731
9.525952144104746,2.573739936912782
5.200305114970448,-0.16429619382126276
7.708224501952687,2.5073670295816277
3.859343833172774,-0.35668427364485916
6.841008275912928,2.927851003812569
4.306926213285305,3.2964513951312027
7.3196464585171865,3.2530269950229505
3.7161847505499437,1.6782141464562625
4.226333850867901,2.1569294678031117
1.4493884518429057,0.7090694305383238
10.718412444042183,1.4800661593523798
7.834783245910459,2.926183943138794
1.474482360812142,1.9236171337486685
9.33112060415215,0.6095453365232988
7.954914507052813,2.3756026764017717
6.089925818833768,1.1795618371897012
8.007057902015802,0.4978700710118184
1.7263494203923049,1.679273119999318
6.066087083559858,0.24306313851937505
6.727936047536367,1.2481562972256979
10.202665569645012,3.361269964918365
7.994030166570498,-0.07449530331946459
4.661295542803647,0.08953090356065929
8.859900736646209,1.5221044710147258
9.560378304224699,1.6003981938796301
9.71011878104789,1.9226278821372444
9.160256547179358,1.9458603054654544
2.8165404689298468,2.799578776505902
7.851139830132062,2.802111758800378
6.9601732723729866,1.9134139917982087
3.2140030515668383,2.4447443430148375
8.964017001652564,1.2328224700498607
6.584944621914503,0.8622943396136563
3.613919874362047,1.9419030937209012
8.409509337819216,1.6595603613916203
6.830732115561046,3.7154959497370394
8.454043674955631,-0.007318127481082695
6.052711685100776,1.9039498855418682
2.7320526916728163,0.14284890013970758
7.118768775495659,-0.26280202339351744
3.2072019891284262,2.308474157334861
8.560261548377785,1.6561041462446857
7.485466833755937,3.5557413047647417
1.757677451837298,1.0636403000890726
10.391707393302548,2.315312617406364
6.634289622244746,0.6802774265711352
8.075470923875836,0.31505648505694595
3.3834159964632833,0.4113145583687109
6.465335543700057,2.9827401236611437
1.797965770019731,2.210075075084819
8.712789762950099,-0.1502768772672154
7.186621155764968,2.1536755666195697
4.485492350200536,0.034807390170014746
5.516884760466813,3.3513200519721114
8.169681324581367,3.1661821547485665
1.8831583160700733,1.764376932347095
4.445074281557013,3.255767512898766
9.83135508160969,3.186478556836379
2.657293119522476,0.1288997539638962
9.645244843167713,0.5966033375225724
7.038673627122559,0.7719855789556807
9.4329690375142,0.9394290451226179
6.354859669972292,0.16739872379590295
10.02669184086097,1.3329150497628397
8.056707119777757,2.5484608195162544
3.6039308417606803,2.6557349059706707
9.513051993453786,3.811942509434439
9.678393811812159,2.0666708649557535
6.58703761523576,0.2016619185573542
12.198598469560025,3.327595674278791
2.047877996455435,0.7689046183952039
7.486788995396171,3.2329906397758372
6.310697842854906,1.9053303410931997
8.430504785650792,0.7456398580791396
9.53538480797043,2.6875144070285635
6.1896901205171,3.3445747204958836
7.241604798791977,3.1073977548728293
9.414907376137311,3.032890147770139
3.3000019872198805,2.270876128404566
2.2520677129759985,2.2126427735968877
3.335899370191108,2.2508132638587077
8.160207172749695,1.7746576305845365
9.63838615540364,0.6595814482642647
9.286615883232088,2.9301959091540852
8.20597833846427,2.9924839373914747
9.208202747319461,1.6076127536580587
7.697105965354687,3.28652664105361
2.534556198917148,0.24758829308885055
1.9804318137582841,1.5108901524822764
0.576502793300913,0.6923324353062803
8.298450723959045,3.236602461362615
7.54013687343108,3.795181723625319
10.759082853358745,2.27350036997294
8.464617992658022,3.260124051113326
11.36681495220678,1.7315302379709314
3.978237546681314,1.9727601533893786
7.568319813167704,1.1455358943438794
8.273175513084162,2.7492819261213794
7.518851863985479,3.1781632135823155
9.718562539099517,2.3231864898077705
7.2750666533746555,2.6268535419472867
5.042800054332895,1.2504434252678223
8.054732250148396,3.345824941135574
6.656838321858712,3.229255526280611
7.58712932833058,3.5597621867224065
12.318166745892357,3.310387318165214
2.652966341853672,1.6331851907101285
10.702788578610718,2.25869598230051
10.282720960797059,3.4882857912219736
10.74768510883076,3.416572309727443
13.263317705480839,3.1602580621520437
7.8391539408910145,3.1466395199971573
8.534551464739177,3.4619222760747586
2.911170871952863,2.816161086279002
3.5746526533765763,1.5648198761015935
5.863403470178995,0.24502247882397515
9.702780837002887,1.0506989324357086
9.009467565592976,2.8656775919982156
9.320711075823446,1.7210445416896403
8.978969215448267,1.5777326784740675
9.904649393409079,0.5806875787726365
1.423077355601334,1.7891889778924328
2.0065403069234864,1.5858875039717093
1.9812265311891002,1.4952578174325013
5.7987730176151935,0.6572039117261619
7.161338173591674,2.191468125992349
8.935641988275226,2.9284503391289927
10.028903863885676,2.878147810865625
5.1742787885553065,3.67028128309471
2.036387340117641,0.16077041245286294
5.393530813226025,0.27853119580239527
4.372064398417763,0.36778067184313984
4.9881608612382,0.9110454332025926
8.761891187400236,-0.10825398878445908
9.252597331869662,-0.17159289497836694
10.052654106614431,1.1308796084958144
7.362176403881576,0.3040243924776468
5.346256983985089,2.9736453659313677
7.690955874165205,2.223684687608226
5.041136738730299,0.40396257705546756
6.695426950213752,0.6579148285693958
6.23114955586165,3.448667171886068
8.601791552613408,2.114992913192822
6.698315881372396,1.6748030977578057
7.163002160788179,0.21489756847095337
1.0613502352649955,0.33822206962764273
8.571963063489191,3.081847154132086
6.208998962014283,1.1923156696486674
9.196561926740646,3.3792047211255936
9.235164176341149,-0.23642418627613715
10.742122367150836,2.115743693550901
5.515725833469794,3.664216425490468
8.349826598904174,1.7924387117025022
8.350114877842621,3.0473420884088847
9.999142365909377,0.7599841216518375
3.7332125373324447,1.7102802046385517
2.958123658006128,2.5884867644887004
9.5941147539798,2.0747205202755787
6.1191567996262215,3.2407638480639362
8.78663618303391,1.0108928126468615
10.928751242504118,3.058350395610787
3.683247299489893,2.772097230636888
7.108027657113466,3.1222107782506643
10.987398690899166,3.5011075445820703
4.163879654505473,0.5012175688580573
5.428745857483722,3.4759250473303998
7.127212832147678,2.7996367952672165
8.488428099849255,2.7692520247330066
4.425303370853262,3.35585657133178
12.474944700559396,3.0780149981103015
9.393348216070281,3.032961527334462
10.753984123642027,2.2662669113584504
12.960804779279647,3.025038329043967
9.059258829701832,0.24196051343600905
10.684574682743136,1.4841812355783597
9.78291951475773,3.2784364842596347
11.031258944736345,1.3804713584948862
8.930326814423445,1.2130186375131107
2.702321316523611,2.5975348259893734
10.276398050103225,1.5921911418215546
7.584198271627247,3.1545034908778615
9.215245569928427,3.003244708832917
6.525294842204979,0.4157959440666992
12.440657581407011,3.5911108925259163
8.765133125047788,1.4647334465624287
5.902030996513961,3.71536886091748
12.376679417430378,3.730807733540844
2.4096155333958467,0.4230895098772608
1.4878276742487884,1.0400156359983355
7.22186603726003,0.3404617727529861
3.7050397072175643,2.0025340002005048
4.658364822728539,-0.10188603800474648
8.135870734655617,2.7611850079556706
6.541538759405329,3.080389505924123
6.029992967097257,3.129617941992958
0.6260097639553458,0.19680246884806527
3.3681142289038135,2.98960204782247
5.549845246826055,3.169334005441418
3.9966666716587773,2.9141445214933452
3.370689764383675,2.6246318309867767
8.58394244693401,3.5044847894252866
3.6109381677592824,3.2266953274969414
8.542876184913641,3.068057871472085
9.140392285306477,3.2612299051133
7.579173422797969,2.6357219174234228
9.507411921627039,1.4569488787516574
3.9923369189535407,3.2931182720832157
3.514975489002523,0.14496495447512606
6.767043560345047,3.6283639306814135
4.481287446348274,3.1669939686781037
10.105414524448891,2.022449951431057
8.760813079926915,3.2623653283674243
12.923674999666693,3.6220242503897926
9.351932371218226,3.298787349186942
6.924092173369944,3.0498194959137175
3.066571914317933,3.4796316615701275
8.97437487476914,2.676757086252888
3.74682631028812,3.6995280492408575
9.623111367726272,3.5404901225457808
7.858402770943521,3.611165401972812
7.814027128417943,2.013592767343289
5.430189416743171,0.45200077267932887
4.795100875829508,1.914594791429145
9.468036538615172,1.303224352833787
5.511368832415524,3.4042190784102617
9.24059216362038,3.0232199610500645
10.010815867858945,3.173193217869999
10.63085826227354,1.8450870761690399
8.923285405085853,2.882773515620171
7.951905000046073,3.5668925583121953
9.425686878971046,1.8230814807041902
7.0451304815699745,0.1708189061065361
3.8686190313554345,0.2053200585429205
6.50850163735571,1.4861151911120374
3.316415724389441,2.3500346710010036
6.273570635255921,0.7831957100645285
5.513720491654686,0.45120889936123315
6.990175959499985,0.9721467447182469
8.98311069343925,2.616223578856142
5.733463950791203,1.075897625410572
11.284541241482955,1.7669301720989103
10.812969347082054,3.1009397325516663
6.947970104519576,1.5673208293875227
9.024426919121158,2.4702011589568005
6.646843836428446,1.1855917119661055
10.833944014296451,3.5337264628964413
9.703974816377476,2.0705351451545924
9.497720416425063,1.544486971146512
3.597720126932631,3.6582303649312493
6.79375078613771,1.7273712193461237
7.149361194147049,2.3332814925228664
6.552236808913793,3.0386102207642955
7.655679144181971,1.59196718853901
2.300678253645003,1.3570337326835338
5.840120206573391,1.161673387834395
11.579553250128203,1.3831563988694586
9.351295746102537,0.5141858042021031
6.781647232776807,0.05602327604251941
7.872106720012298,3.5792554742506644
8.770451446361328,0.20816479120035805
4.264666607325947,2.9242254483733525
1.9918732074550436,0.8916438835529806
6.958345656516834,2.9175633843807356
1.352345106272374,1.3557303368968086
4.0689076188643165,0.19709526506221925
8.95570665547786,0.31018219441301986
6.762457796368583,1.7017241735963662
7.9383902890671205,3.4293548102574847
5.516961698978058,1.428726517395272
10.058783099554924,3.238397978339565
10.392167939055765,0.7983470890833027
9.454626566724018,1.4950352153255861
9.18794533082787,1.9547374135408102
7.078378289338656,0.14408630460903615
6.195903571936248,3.2362776141876406
10.355751259192395,0.714827411245581
5.519805030745188,0.4461155700141828
4.239035871110582,2.698615946952853
4.865451786424458,3.3761510568120516
7.5783816228964245,-0.06965614623293301
7.055406561171376,1.7883887177641558
6.295909127665924,2.740332538610827
8.247047282074165,3.3011757270144892
6.875384046544351,2.214421608772705
9.84721030597626,3.2729362986269175
6.983772969261502,2.9970194194533994
6.138407430784015,0.0404067974968057
11.400342322931705,2.5843144980886223
8.870046257801453,2.156386655544379
8.792999856558238,3.4267695062328336
5.2355455644305,0.7796748726712444
10.552633909192087,1.262524158771794
9.553973043735954,1.7276006985585803
5.079703544801377,0.5329895991479158
7.55471828350487,1.0224568538844625
4.803515087608979,3.0739801633474344
2.256898078077987,0.3786639331056203
4.898773077808829,-0.04474390390751999
10.785274012705576,3.2784745764883683
6.632751104532757,3.6371596046670707
9.77019947058058,3.42608897146833
5.229316206080034,3.5083926875226528
11.365254252750676,2.9401565320289356
7.531231343497324,2.8621871507813545
3.433874512108853,1.7517461129604337
5.823755390450546,3.2885796056231875
10.86172414229437,1.349681515517661
4.231729145531225,3.0258728691362458
8.216461010519717,3.4483131445788615
6.4676103131214635,1.572738757449962
2.8093014354808172,2.5830250887148294
3.273983113799233,1.336715350534341
5.270716512977849,0.5602795229186008
11.328955755290865,2.1863146074085913
5.283958004765757,-0.22279757245451193
1.861418011706511,0.7269729734822244
13.016250322679447,3.194359190330146
8.96458856826367,2.7282853817924417
8.799361357422955,0.27588355137828585
4.154467425512444,2.8458612400179626
4.670942660999149,2.084070948355288
7.601061031642962,-0.23291948651647307
7.232248107022958,2.7972156110376973
6.248918891454166,0.5726448022734443
3.7077146970896404,2.535091541412216
9.55870309269314,1.733202299984988
2.644100035031109,1.7654028560921566
2.2512884343163697,3.027835927102905
3.691839945414961,2.6294644538852214
9.977775691594049,1.4082209239681085
9.286438426433541,0.40675305967022835
1.7999731073819358,0.329644096843171
7.581555882903955,1.7679893061064451
5.720192056579852,0.7932645405014049
9.983082962920845,1.83424864305391
7.215824385453186,1.8090384011354197
5.236501859552809,0.21642481021074117
7.574119891427181,-0.009506352847042293
9.896505914492986,2.0049949673754752
7.199095445454184,1.930556253719835
6.47634826794482,0.5425418965462426
3.3568037361592413,2.804194507483868
1.791781700482427,0.6306764747553233
8.017046163232786,3.0097407434166854
4.7046749360678515,0.14942074461559635
7.015302100323429,3.077961279759994
1.3595481923506063,1.5158067283028267
2.372710860308413,1.5883483669887162
9.039217806374737,1.6518265669458212
0.8775614196326835,1.1133989128130675
5.336948238070651,3.25522107914317
12.04272526403119,2.225396027924548
8.668311765556226,-0.011396400399355383
11.92944665739878,1.84700025609292
9.554832807589113,1.6368051894447753
9.752613168199483,3.487284456998298
7.24587640855745,2.3323549405798656
5.1356377616916795,0.5654039274909024
2.197467035363724,0.970244488661054
11.12990929708843,1.931332848660227
9.029414671075466,0.5551101644283243
5.651664941613717,3.409819681524118
10.746933005139432,3.303828838832791
8.789215630194901,3.4871678483119917
10.003351229129114,3.301334567901609
8.745221226319178,3.134819490253321
8.123065482603078,1.4118181683328621
7.199086049901319,3.261571411749481
9.383246946976655,3.6459672819515836
12.914831248135716,2.9893146073047716
2.156134985599404,1.28204949418518
5.217454885360967,0.9429533867607136
10.095506292298671,2.3350190726141666
6.033103501179745,1.4782858636514835
10.396391471889249,3.0264987537361048
6.650010043383098,1.852803183125617
8.132743748297225,1.2789468439813507
11.09178067990361,1.5416900675387684
7.195106512942749,2.095063706157805
6.371762273242343,3.1801850312344633
4.780885953262122,3.126240755893379
11.962027411165556,2.9885141376037674
2.258797892050268,-0.1498505405343182
8.506172504321034,1.501919595456286
4.02337636719674,2.4294389123151623
4.624046379299313,3.2156099602682886
13.198213945029236,3.028335464837857
10.831589879573777,2.313282295815605
10.909378206162733,2.9218113277371933
9.672245755094407,1.3964017460058196
1.8868038214904232,1.1040648818494667
6.48870412744148,1.4888498904472949
6.706527089596917,2.0632620957642467
1.880613120726301,0.47472403087087467
11.032503026196634,2.472731128159038
7.847465847634308,1.026089363432792
8.20312697131029,3.256265923117365
1.4330299803648374,0.35442792120172767
6.952275335826059,2.909448359619675
4.064192471470263,3.0440872158020413
0.6142027017669577,-0.0988016410733679
3.6351270796029906,1.6069829963272477
8.256403082234183,0.6882844344057233
11.193727096001489,2.547060663155505
4.381014192637065,3.4262252988874415
9.410179268092731,0.4769483274106311
7.69476571890861,3.070775422138573
5.06252763068652,0.24453142410340675
3.188031371997039,2.322599180161835
6.383441024139702,1.1773836573246457
8.721156497072524,0.5752488781505246
4.1755211243178785,2.8758521653235265
2.3697892121397883,1.8038860155290084
6.632994967492455,0.8308248948144022
1.9377011084344173,-0.016740875087993955
6.6050898941092235,3.5208008818908763
2.180089844211935,0.5854302712208249
8.774675697036225,3.587761565806551
5.8319498598713135,3.322940308349286
9.22699007866939,1.625020648925426
3.458762222627497,1.4615608547631842
1.4405209953189568,1.437950691965557
7.841429333904431,3.2018712230381863
4.996963405019195,0.3289058685257367
9.349432303260155,1.7863361929345611
12.372744112320637,3.0859314872033328
12.233069038450976,2.787368244111337
7.4794109517368454,3.3877653555023306
7.283506175078921,1.603539545928252
10.249389972068121,2.04615092099692
10.368377899221525,2.683102107003225
5.29848297720892,3.423818825677585
7.6974460917578496,1.2947140984262675
3.7846514651464322,1.759722123530252
7.715671208615393,0.3349483162078056
8.587562263899112,0.24378014082964256
7.640795257364006,3.295576276940775
9.728216164003134,0.17691542502662633
11.130542666184528,2.2832328959716053
2.113555673838877,-0.13373460034738324
7.837180612014288,-0.28138014464087535
3.942726982287279,3.2381694347040786
4.645719854150317,0.3633656795912625
4.497101912687999,3.3130926270098553
7.618606202591353,3.4115375566200057
6.602956039936805,0.6677218218925947
9.03118293524465,2.138278182415501
8.998083778955086,1.691410960988692
4.993627160855622,3.1942673140471163
6.5978144688020794,3.1112259717850366
8.195084638156613,3.318884708177782
9.382990771185046,1.448674179813455
6.362504430480635,0.3670116511209726
10.264977712216666,3.4416052602945273
4.668378160032739,3.2566262856635393
3.0900634398359133,1.802674850284243
4.107855407370888,2.671962202249675
8.907475732185844,3.6149889669400825
3.6594235454392643,1.6337438540694629
9.888217129361545,0.6632666657309203
10.511011379848577,3.529752203347363
2.6989751495950793,-0.12604208532757383
1.9708978235099277,1.395631459556378
3.854441816197409,1.8173833760436917
6.810292790262267,2.751971822333882
10.261991879911804,2.0595131855968476
7.685198853500623,2.6952803841584685
8.97614461806379,3.599913888846043
10.441786218819235,3.0011910111974522
8.238655380339157,-0.03818140791277612
7.03413770940925,3.4913278595954185
1.1626569819858503,0.21326640398607855
10.98432078763124,2.1819895248630767
5.767314808540975,1.168655218501407
9.919938514773413,3.445488175521192
2.4549476526989995,1.5750269755186577
9.490151921008469,1.2666342906379058
11.202699574472527,3.1611952098501326
6.999228986104383,2.250505854349738
7.490290337627058,2.674724744592454
7.295097223353187,0.09581587579948758
4.175302350532211,0.45573449034260893
5.369366893091563,0.3239569674331627
6.297291800365514,0.11906414764293716
12.652805682543502,3.2964723329061725
3.35238901394923,3.1358384029945134
6.2234493719596635,3.5506872137567673
2.8524534927332033,0.15941318587501285
8.783978312211898,2.2222160728258817
3.116499992999355,0.6633037013276157
3.3240685928489957,1.6105910688659684
9.930510735115744,2.1577745016118675
8.6672740761768,3.4394795072171065
7.027832814549822,0.15801555794642247
7.920616707434783,2.14504850204522
6.467380253477202,2.0050783835616275
12.497240762920963,2.3345280249268408
7.235855504800225,2.994750765658226
6.240384732363904,1.0304558848999463
3.7230078212649604,2.9443574751846753
11.829941086475797,2.2342636523964927
5.330577318374185,1.1675620611868849
11.42760630706756,1.444909798684916
3.6978770929917197,1.5025371593423462
2.1421804944524823,0.513612804816627
2.6107013137077586,1.8319152912152594
2.0389336580374096,-0.1280588307820649
6.224901693647497,1.5946368412405316
5.954514864730593,0.14955724753546776
4.1676277035935305,3.3502118284835856
10.329034824451385,3.138866609348003
4.2943048349635315,3.649014804667319
8.352198732232015,3.298768564603387
7.119283774373813,1.5045024930717843
8.122411721009259,3.1350220802357693
7.825853245384179,0.3740601570134338
3.6982255949438865,2.829713868249726
3.013866374344364,2.4231316652217423
7.397116797465193,2.6523297501696783
1.33862775193837,0.8247064099726086
6.176332355235614,2.8844335278377815
0.9792260727836152,1.2489373516054192
6.723723821986688,2.998354369282661
3.565575722652518,-0.21852062775504938
6.8209478979644835,2.9981954090852083
4.314682816185818,0.04196785939530735
8.453462502708385,0.13074623308359504
6.949939892012121,3.4458472409537575
3.3995907069071856,1.3187510550724044
3.0421077381619126,2.02449473951129
2.5935919519714856,0.5457397963811434
2.027309603008683,0.5916123403419249
8.821656557137219,0.8458459670977924
10.036340600608362,1.1882047911777007
8.899926745635371,3.570843156593411
6.631010469650147,0.9834479629919864
4.385924058829625,2.835145047402004
11.082834858242716,3.2473608509396676
7.166785809378198,1.6131457282361858
5.076625309130701,0.6981208218420518
4.467509352272958,2.05013027582681
9.638958147190818,1.5589605182058017
4.408221387529449,0.21022690993319196
0.7478370825179533,0.5145077174667942
6.953834568270572,3.114884544703788
0.8852554899199943,0.5644303900713163
8.353702981726826,0.5179809121905498
1.0169645421932816,0.7750211707493423
1.8295527136548477,1.6362248708979077
1.8627305350385517,-0.01618994496600486
9.513265768713485,0.9057070558708188
10.086565964667097,0.6721963790391248
1.7351300305117183,0.6123236161026517
6.763783337000798,0.8616625745067518
9.342259579211813,3.5649618598224344
3.294414864555818,2.9684013678252255
1.39077295520307,0.27578719320590694
9.584213857649633,2.3786625639352397
2.274807134414532,0.5200724901522045
2.1341139412654444,2.329530836483494
4.418579657710164,3.052016477754583
5.653342772367583,3.0037751426243924
3.5770403145902687,1.9456052479552433
10.43234331096132,2.8129477052358465
3.653762483247659,2.4079268341985642
5.5735472732521005,3.840804920067502
2.304245265642739,0.2585707630901267
8.174438762393885,2.9221762082550944
7.60301826795729,1.6314660782193517
8.945609816241403,3.066378495997305
5.740163358994231,1.1788372311051312
4.982044704026723,3.005865106337133
5.771892670214991,-0.0625943535489934
3.671549747213475,0.5199456236923398
3.5948924500933366,1.898657236484169
11.138330103512375,1.6962625992927827
6.307602670522994,0.9497042019027071
3.7177693767216495,0.025854687676686472
9.976439331126917,3.0042881209764727
3.4894189122804344,2.31809295421568
6.29158834567655,1.7373038550726045
10.395853739391699,0.8670250311828909
5.011405758755952,0.4793510785638756
10.70866667478521,3.4186090499462685
9.66197540560791,2.1663017201005372
0.7042944887126159,0.2908742005389419
2.962868566678745,2.3458408078259274
2.614512123880028,0.9656711804324575
11.421221262502735,2.069790237535123
8.75632909072383,3.032673247815267
0.9743180595718879,0.7640912016061072
8.398576792529743,3.670343180785822
7.6327104738569735,2.928491110446241
6.692202249268953,1.8272160103471762
7.037278798860164,2.8437843366917295
3.083903057721041,0.4844492384916771
4.143865419756633,3.0616876743449812
8.200388269821934,2.49324052270657
7.995200014973133,3.5939461191072737
6.014237983732716,0.6876564786399608
8.37600515806179,0.00986935561185628
6.695753861618903,3.3923398714157713
4.412790250159875,0.5918882532935182
8.812659853529375,2.027363531396283
2.309696554916361,-0.06354110063443968
7.3324964217509345,2.2997853813120437
11.593588646432881,3.402857740884554
6.911748700628816,1.5374188665396744
10.185322645452228,1.1246561013157095
7.211513821675591,1.367583286633156
2.9822873970927604,2.311132803759082
7.333970327746714,1.7788827679908572
7.050331161604365,2.3267808327951873
7.256420609893167,3.4292265218693805
8.899294372665786,0.9890220715224526
9.499522002309115,2.530563412278453
1.9528217263361374,0.22496171183479732
7.660795648803667,1.8902674686347445
6.820654877608919,0.6844913658130043
5.103885896497068,2.8469482369630494
3.3771092870073103,3.0785991526151775
10.386494667534008,3.0972661548598803
5.223508886375736,0.8989691699544834
8.731635315653403,3.478453406831014
3.3498801865324213,2.7060822898871715
7.210898136428393,0.4566382487668248
8.865212206537743,2.5455784817634752
3.941884712881673,3.021225687897312
5.038572733758965,-0.12019554187298236
8.984401431112301,1.110456807124827
9.595398021544225,1.7129202779876844
5.92948337111871,3.5287754256997457
5.7461821168553895,0.41429614249754176
4.522942813963864,-0.4502729450262135
6.094576081412991,0.961393131708744
6.934133973012654,1.6759809555435614
9.367600465144813,-0.10966742065756191
11.165211563966627,0.9676131556316272
1.9787391825526288,0.5313249374338355
10.861960362953699,2.03551728739097
7.060357597855644,3.032360897860795
1.9792274917557582,1.2888571601383987
7.488985863028353,2.7768356184044505
4.551641441853122,3.3217169832213
2.9383684753616617,0.38178005618391336
-0.012034163070598777,-0.19567273861471887
2.547304277856488,0.3698759065464711
6.147691749373329,3.151083468886505
7.773649060108312,2.240247586265197
7.4251618850354095,3.434809171897555
8.758205284436976,3.354987275785184
2.1096221609538577,1.790076207912156
6.006443107250859,1.1638611910779932
3.869467417756568,1.955501282983275
7.476507149258612,2.7490918991711153
7.062843804693118,1.599658129765628
2.9223353551265245,0.7242852456690079
8.096508327720791,0.6968288071558071
8.038819629305497,3.2103164523522834
8.775477156965241,3.2453929047938366
6.63225443302185,3.208444439371463
3.810790256545143,3.6291504919890856
1.7672490589200065,1.0688281247643039
9.991967558001008,2.9483405293907716
4.885787652722416,3.365709046091246
2.6270751404354993,2.6417052046273994
9.476334777967436,3.737898095406316
8.376450303020166,3.418708616187997
7.560918600948923,3.263680250088267
10.332562876611277,0.884027619108474
7.364734737962302,3.301359552689565
6.289497075310143,0.3853362368160701
8.812732426187347,1.4207659345539263
4.848590767739974,-0.20199372403068566
6.9970320794483785,3.6019796579667194
3.7974717839246,2.8050603553513733
6.079497307577477,3.71102787440998
5.599498242953997,2.3362056133449682
6.015442942164109,1.4330937182626937
5.339763356398153,1.051398141564341
10.723161509646127,2.477817492689904
10.039356111471946,3.0340254927395707
2.5751302679459065,2.391070781315916
9.789091201895614,2.111830988447373
9.86058737513345,3.345914536515971
0.8911727655099303,-0.023651847385626548
8.867945571998694,0.5033114092028294
9.05784171830256,2.555322316465966
7.145625808424592,2.528113220493752
6.685529723349023,2.20350632302139
7.769726990213853,2.6563534056487326
7.221190844139289,0.25187658684138853
7.267109578024509,2.622608586794027
2.232999670929225,0.6227913295092193
5.936225680035899,3.1742686647740324
9.48930783725752,1.491080412250248
10.106125203950288,2.858152188690247
9.201781365999974,1.6949727515373205
2.737854712797876,0.37277726758248664
7.280813156034671,2.164500298306339
2.823171763481984,-0.21256219076824945
4.970856187207545,3.2644272105581575
3.443140464170546,1.1269161007476705
0.6580527415895954,-0.08814294892873319
9.95446321725602,2.950084374526326
2.3549582237209172,2.2541750916261942
9.783882051187605,2.0141977436998975
5.502168772853907,0.6907592185730942
5.037378935397136,3.151760017319609
4.401989453025302,1.9580151864084656
9.429744285873928,1.8993245522853328
6.870692570583157,0.5492353355451685
11.570620053211895,2.6355938724768353
5.046152673731027,3.3936977893779865
8.00574455755641,2.8467126782271444
7.507032862745571,2.967901462964621
5.499039692824561,2.9554258906530078
9.559539419576813,0.39182762733107634
7.4628624317062116,0.6301864242440404
2.7449913525384333,2.0195416180852734
9.78859126282623,0.2916315692702929
9.49882255059319,1.8894847602147984
10.143260708913047,3.553854555687249
12.338432624960253,3.5207875467854084
6.742563148035987,2.9680995027876205
6.5722871997460475,1.6534725151326468
5.497017904940562,0.5946459764750771
1.0843001211211032,-0.28995356069571515
8.044264443383069,2.947706217392476
9.297268049181579,3.4269746021621352
2.7289909257122407,0.3253926684081804
3.6566321962166253,2.571428884612725
9.439741475505635,2.9159949184641847
12.548329088489485,3.3011302790852777
12.380130071121993,2.2377988715463735
8.876860669516047,2.5786063957605454
2.3840771390298294,1.8803706166327647
4.2739626158669894,3.334382621235678
7.079628064153372,3.675727673372614
11.12909968654773,2.0632835413607595
9.269476184684175,1.6640389703735008
4.968244179009289,0.4686809277842695
1.2148675832917921,0.9065387274715815
8.023461406178832,0.8222704467228652
4.85611414931342,0.3589336068555797
9.351096489791079,1.7951848319920112
10.078258104147144,3.2292040786090133
7.449114471292139,1.3305934524280112
4.3451952197640304,1.7333398949539616
8.32913231255272,3.6358577669987593
9.795441116029664,1.975386399351089
5.425072809599603,0.787924779313224
5.762369303602956,0.5505785548743467
8.001300630331748,2.766833245333589
4.76677744123872,3.068766651910646
4.272499063320412,2.9314928014624457
7.63181728208149,3.326869879002224
3.9105919417318757,3.4443197764019495
7.284370229464245,2.031008221776514
8.360238051389722,0.732498981289165
12.929011105932407,3.363655243693594
6.873861662664915,0.1985610590543319
7.974469084079598,3.513988492363224
3.123532129548928,0.3515327227646191
5.032820026770582,0.4016623622067058
6.444502442825345,3.49498921016081
8.989092632834712,3.250025482909333
8.951518023610866,1.1196928744793442
7.514455491733671,3.562057196582028
8.802670337061217,3.591341537592393
3.063684363702282,1.4511219974236884
3.871603326574536,2.8850553434768353
1.1567177543040688,0.7594069659360206
7.312256098645796,2.6575547671456317
2.7208203821339834,1.5600947007016557
5.434728896578914,0.589593309203094
9.78217112183685,1.8872747017292633
5.732303501038405,0.7775645024406003
4.524897464072953,0.47596938304454595
9.086390719267587,1.4758694378884933
2.834433813449604,0.14464118826062122
6.61188221362977,1.3042828074038209
2.341669988648419,0.164379338585285
6.84567427911525,2.7948741936490955
9.829571134123388,2.9331260835282515
7.051495777954337,-0.11160087659919506
10.368380192528408,1.2567431799494533
9.25419762602739,2.32630674755728
3.161807457306829,-0.13997314751519274
1.3821867374369212,-0.013519372692095577
10.800456866632327,1.3235351135554814
9.313120684588823,2.1407142572463003
9.768604156945017,3.671981468653695
6.7581213428683595,0.16150551405256575
2.7648371977167376,0.3484075562479677
8.167829932243595,3.5713199768284607
3.5506738806989953,2.6396742305620142
5.619766996525013,3.4691450238666968
1.1752016054315433,0.507175305395192
9.034849292923171,2.1874514363025357
11.95742422716856,2.2802925583624485
4.832715120011079,3.304424143432147
6.403900701340774,3.6476581890602637
11.829179273487062,2.03638245216509
8.684059092748063,2.0069755824564735
2.4075558608091576,0.3389486909596905
1.4039512999707728,1.181564481575227
3.0645906538609933,-0.20346239047073367
8.400975588026496,3.1196820072383615
8.223861886243972,0.03947205661633474
7.879186921523445,3.2163226198404926
-0.1026845085148339,0.32280847000140633
5.9391389176440725,3.4026367978309313
12.873718441857468,3.102146443643654
8.267934992953405,3.1507578939006557
9.893730806456228,1.8337044062723293
11.380533629745683,2.7089768713160813
9.028253811760296,1.7972337488842642
5.387224587782484,3.514376055367792
5.8994576263029135,3.708256128986887
7.782223736103278,3.2093185484722406
1.9843285735671672,2.506554605428461
10.390110353190995,1.2932050048007815
7.124678944943626,3.182109363764252
5.284940189184497,0.7621060438376221
9.764303196431857,0.7458760900978816
3.5931350966096574,2.742921793600488
7.497344766018288,0.6842820102548426
7.405401150172602,-0.15370526299818066
3.88400817064312,2.299121530389381
6.204589973537733,3.001569506834005
6.267440654017583,1.4506977626195119
3.294832138502206,2.4632329320485162
2.1681625275828145,0.1088971436938374
9.174752152914218,0.8051726459302915
3.178811664405337,1.9764348898632622
9.072222439699432,1.7046870768454434
3.4457104431151477,3.0574596067426776
8.951490732661384,0.11808229564705436
5.064781921966313,3.0048512822192452
1.672083980059123,1.6472457446735276
1.5501242950246925,-0.1902933884843806
3.0192664881983187,2.1913700132061047
4.6935858849746195,3.2658034857649345
7.734683787723269,1.2484023422469168
3.1346613463808226,2.159981093703906
7.225836672968427,2.516946424440526
9.686733988728713,0.42234776842837884
2.5264193049485697,-0.10882798381843288
6.777367008004178,-0.26800234613668195
6.440233188150987,1.7583451335220899
6.8257843130633296,2.36111899491001
9.315019698118295,0.09866535162805828
1.4361982672420297,0.02237164958429519
12.187828619710514,3.1678363836501564
8.346907320890514,0.6979054201462633
7.601195768954917,3.619758391749539
7.619094705065917,3.4830695953231263
4.79642971837242,0.5248316322636704
6.3610945079876755,3.5302764733104373
9.560862815984741,3.312714930059008
7.577941537315074,3.1078928254418843
1.8590684896192033,0.6024411059177049
11.74936494309541,2.0975444361109177
9.268904722273643,3.5582529119037107
6.865475091516192,3.0557172206930217
6.58023968272997,0.2741160079434203
1.053749329060275,0.7085682781928773
7.087914398573816,3.156342921372836
8.10719967620325,1.4670558202439936
7.432788576516795,0.9547020124249038
2.344222020875886,1.6691558913716458
5.6663462780107805,3.412173454158765
1.7372330807327343,1.1544608647555479
3.404268742559613,0.272126112895851
10.217956886011699,0.7592160677212353
8.090600537764466,2.8127337212272656
2.504629166213351,1.3988306561936028
9.66971603403853,3.2742172227595487
3.7544194125112664,3.583374822681143
6.0878964140696725,3.0190035690399477
4.048927091246699,3.071467161392049
11.179297909694474,2.0771160268281093
6.2729686462962215,2.6838525455785693
1.6078779101421405,1.116146287554671
6.936242059259182,1.9734912104569153
6.341506836613102,0.26071180801936433
8.8678042166063,3.0162403319098923
7.049850096275051,3.517001174940157
5.670981816175669,3.0140187200812227
5.505736505445327,1.4542445661644614
4.378247157879158,-0.13365041204193787
5.118173306968397,0.6539929104514617
5.8047904341920775,0.8069050698361193
9.265406540104618,3.159691547986047
8.145701727528989,3.0370509057795534
10.533539361428002,2.1590549477070287
9.44525012869991,3.0921054971128186
9.821903390502959,1.6672203372731478
3.449624022550661,3.2584177109193413
3.720005379647753,-0.2681949685137768
4.959756914552613,3.6738471578403566
1.9874748155507909,1.2498810303685097
2.2878896492766603,2.6563993488276805
3.3060825635946163,1.4354149020984346
4.233720855593109,2.7947400592871197
7.693183095533576,2.698608399160434
2.2982644777292434,2.576586196364777
2.993075984470653,-0.08626442981072269
8.30856051283844,1.184255551211691
8.612114064316218,2.1036319694666448
2.371194925576746,2.638782468770513
2.9456224057479297,2.1055409657828488
4.913119697185328,0.10085282678361862
7.0204462008542174,1.3060242753258584
10.2262715648196,1.512486688364247
7.7104070166679035,3.30916695481016
8.355276839859473,0.6411317038962215
3.7047033093821624,2.2058574055484543
6.914366171206113,-0.09749090283721648
9.075806236909399,3.1427670055333023
6.4197450184905955,3.2212786801172526
12.351819140102952,2.157736932027203
11.487996953516628,2.8690587067994686
5.474956895881991,0.4008859742039789
5.400179643758869,0.6994668879541506
11.248145030739972,1.7940205753737837
1.6657415769456454,0.8508198073410975
2.8658348623289003,1.4085094895765327
4.242004796203105,0.21320272873940158
7.625771107389184,2.3562115369796377
7.713242693494608,3.341243846648254
7.727155834085034,2.209885783568186
10.208276557423389,1.9837564235981187
6.57110773126566,3.067852149935464
9.68302850154097,2.491935664527439
2.608918637118289,1.966906393889013
1.9363946149956897,0.35969381961707253
10.799949199000762,3.2624735886884837
4.060698208241225,0.3560961382746305
8.066842367644211,1.6288620695875602
10.361122888659489,3.5135301884665746
8.316161330548871,3.5326769336473633
2.9822014669990775,0.7000668696436196
3.830275958291622,3.357880288498582
9.637942991640674,3.3783718723580325
7.342452420358903,0.6237302808086053
12.282682117281293,2.5327189811031494
7.842491361103438,3.3685425121737222
8.761815466838119,3.2027590485079416
7.491405152489398,2.232216460337346
6.3395343804364,1.0016886390101385
3.9614631851565507,1.9541482775693149
7.972159073486613,0.28773760720754155
7.939949118473275,0.7034946446735888
2.091141416386092,1.190714106976181
8.12705555834811,2.7254586121857307
10.287300920020739,3.0293606654116303
7.323933682729855,2.87359554368506
4.62106750425524,0.5501255022091351
7.626565621910683,0.868160062201498
0.9716922678574724,0.8798506754812123
6.097760796745728,3.4885192751633394
10.034692450167146,0.687560866988391
6.255351700307178,3.971348721926619
8.76055692937778,3.1528951930945706
9.622094674881529,2.8343187610289937
8.69336881362226,0.13273904673624376
12.158503478820867,3.0820423092841556
9.762643958412088,3.180233282216629
8.891991346905694,1.370648075538837
8.637089207820646,0.1193845021748142
8.552736571391101,3.222738047530943
4.1866302946926695,0.036967355160139645
1.940772364814213,0.3009508395305812
1.896127136325246,1.2236656228293317
8.393428343213126,3.0495539021760556
1.3377360047763882,0.7426068135481976
7.867677117701909,1.052379109755538
3.136969106802039,3.282020096764045
9.136301045017728,3.4315168836071552
8.822733961800015,3.565063569928303
3.9802071486246033,3.123256417061302
8.27252937853297,3.8393462778695753
1.2154336137233555,-0.0803547040730419
10.567369054298743,0.744868555936272
6.002014388744147,1.488514723778481
8.127294902646264,1.429308322720669
10.06379887074224,3.5855564336157935
3.031585647954719,0.1319652151413232
7.133534696810363,2.2442054890735275
3.931602221478892,2.7624722894709612
3.9694987287152093,-0.06675493192331093
2.3277716765839065,1.504762854776999
7.424246141828322,2.8639453328145748
3.6725619005578585,1.3627355272861363
2.7729072441010754,1.5892086860252204
8.464785783674715,3.2687268174961037
7.9884793298809775,3.4057104856149514
2.255721665681983,1.2865245611649403
9.325471408330355,3.210226831836904
3.1098944311813628,2.059458341874114
4.87196839845113,0.3611766082095737
10.232027728335114,1.4186140691690856
9.668284792158405,2.0466610397693334
2.3363789521082254,2.068605031638929
11.457909588553068,2.7882824028995015
5.216567746770132,3.2695916735689954
1.5599334374919394,0.9348190645590442
8.697532768264493,0.35438349784562884
9.183024303331774,3.4890313782217994
7.619340198218718,2.5602107535671785
6.1637492746960545,3.310070336720832
9.5612456670326,1.5601553183498564
9.035575829314501,2.154733681572079
7.178177331282969,3.265012191991205
10.571215530481243,1.2479699831863607
4.049051382036658,0.5869081357756762
6.631454777181273,2.9958425544028007
2.2083814381437703,0.20079902064664537
3.9823382683779993,1.744000130940215
3.4828889817538315,2.8611503849418165
2.8057898999542052,1.6181744302332304
9.408405940800252,1.6862717025033214
9.166052989394752,2.804246391017009
8.333968113962076,0.1691439329568679
5.949256405314108,3.596631922013267
2.560849898650933,0.6455983003829999
5.625842678616925,-0.00803691060634329
2.9602144912863313,2.2654061550743596
6.196342255398669,1.6672449296080962
7.193025424742282,0.3903077552057603
8.703219085248229,3.2836036928933967
9.275749548800308,0.8854988813048383
4.298965325004931,3.0925004325762293
8.695743772326418,1.4745634591128811
7.236590192439514,3.1288729176239416
1.1479929265295095,1.1716088948850651
9.251732548352908,3.279203410944259
2.9903026286339864,0.005281989114588253
9.92526817201927,3.3158070927711134
4.758475344601645,0.4596019299068801
8.010029219635342,2.2138179719046085
5.7476778907972825,3.716081128309414
9.489572768859993,3.8104388806605165
1.2236802045845467,0.7279985852066173
8.358107758873567,3.491245698918714
9.463506069953327,0.3098472406169001
10.235424061433829,3.576824059088024
5.138434318329752,0.7713608635773406
9.337063077294202,2.29573992898438
3.550765303597772,1.6984735217134803
9.242198724350462,3.3670568839080586
11.827990227669499,3.1392514736481583
2.420441914151568,1.464628128971678
2.371702182519189,1.3123089807648987
7.665673736997093,2.2455896621415934
7.296945124959457,0.6651799728485788
4.374620852972114,3.2517506176131157
6.950586027124966,1.6112872952328219
8.785944542340703,1.1114799510067124
10.969642100557662,2.194444292995654
4.096044752898292,3.0543209525276325
7.82713032703831,3.2080159682563445
5.7775832024134095,1.2090554404761895
3.858138448008387,3.344584554217659
12.930058460377653,3.4877247212404647
1.5704666415532547,0.7081468169076002
11.840705855705353,2.5799605014995604
4.239212819374982,2.9385975268843705
9.23701424443214,1.4127205833468697
9.27540557197368,3.269777068500208
5.879912501434227,0.14809392002704935
5.588047816352009,3.4818298759179247
9.438318539463433,3.075617538012125
9.092386648011834,1.498846952409376
5.97447877705285,1.0585123109605008
8.806701096033219,-0.4504603615714668
13.246143271703016,3.304337985571052
6.753685121666111,1.7224265661615754
6.6632057140383685,2.162880760280471
6.983975337077143,3.6532708044956403
7.4230737313514235,2.959866151862631
8.7404110243233,3.5730819493396546
4.1560798623697774,-0.19013281080412764
4.62992046057426,1.8064802805461309
8.154519929851787,1.4403499311173322
1.3696696398155863,0.5146832551632148
11.335503558332508,3.0613683106284846
7.571044081167857,3.0096317194430915
7.927794963343749,2.833114431754512
6.270309601036172,0.5709547371341264
4.888383755477913,0.6683624432043648
9.574511456906047,3.4130262202215786
3.55056359920001,2.7987054686850508
11.339020937097866,1.7507833129451997
5.312419990634595,-0.01573273900824239
4.199947617693569,0.3993251862973405
1.9537615046879093,0.6640448798766616
8.288895630971158,1.377277494932447
8.526169250961951,1.4354432805263102
11.116424004321305,1.5140017734414664
9.987951020449655,2.9227417076744953
2.6182440714485407,1.99932327944629
10.256579634420708,1.2544764871323353
2.7527830748023887,1.3674806920346319
12.356686719979532,2.7677514877862825
7.202269433870902,0.7532395973428354
6.794524418082721,0.5550966876527765
10.073280276296327,1.774381903236626
8.312611690932247,3.032195643502549
5.742969254631118,0.01731753521694901
8.011633261092813,3.662703782555554
6.689643377044715,3.340155390954762
1.4673629976107485,0.30617190146951934
0.8170648566449867,0.3649244429220402
4.3030154373998455,2.771874665899647
1.8493285089086462,1.5096225482534718
1.6911788121380182,-0.00013770156778757786
6.991379148296107,1.112694560302491
9.38132858850597,2.1471754631153748
9.030295457466078,1.9828838085412326
8.688047278928485,0.09073184359647213
9.170527058557768,2.981530231578403
11.282946362511568,1.608361029708157
9.37966096562686,0.668544273180996
9.960853009170377,1.1744903637276527
4.166800160782009,1.7811934621864696
7.941879907929962,2.9961948820726136
7.004350278597207,2.292015108659795
3.086148858215956,0.44602979536835646
9.429129634378295,1.6353299724263728
8.567556471421948,-0.11598541420562736
7.383826776516988,3.1116117126390783
6.704140739299807,2.8517028502180106
9.253747988877471,2.338629652911476
3.2439411281034207,1.7687543861069486
9.13579832610384,0.14496667097589327
7.2967381901582975,1.3231819825699735
3.090018796003456,2.7448998409750263
4.517374354110374,3.0271906022486457
4.745368810668727,2.89414745497376
12.112920887896987,3.0862339399723746
5.097966911649503,3.3519801150856456
10.072092345170446,2.136975580370865
12.565520937743994,2.951782346358751
6.622309463970346,2.961539536829371
12.21975526642705,2.058138425378546
8.854077938948828,2.1217879659105248
7.6842977094859926,2.8374028433624634
9.216874376219323,0.42444063547483735
9.843591093564445,1.0236815995419049
7.341275060930662,3.0236680213638434
8.475452910947736,3.6669504108107707
9.485671723588919,0.4244399804899977
11.114887566725658,3.4573055730673827
9.77522751828576,2.9784867046128642
9.592794339608883,2.9269308924374853
4.126101786697456,3.631996932582647
2.6588785282277905,0.5272439170156111
6.189603371807388,1.3630850038031905
6.638633328683617,2.3547706655226786
9.607932159966584,0.36477600659624454
9.473092255276631,1.5654621905925936
7.237418952019686,3.1498937632721278
8.363696408269615,3.2260612323883757
7.716672199049341,2.0921963650527107
6.749178713882017,0.10267624980992568
8.08692272061049,2.6948088444233544
6.908685722150261,-0.09542173214477676
5.312596986661913,0.7912734199753856
10.550552357358868,2.001257569476279
4.99488817697997,0.5334849336547384
11.38330812445973,1.4647203531823243
3.942251794556419,1.5601448648134615
8.824173818884892,1.7979217722033414
6.215670882957598,0.45260581054490645
2.3753331699727207,0.5149683128193833
8.26378747646494,3.4149616649789913
2.3808001778450985,-0.07591301190397648
4.074541496543963,2.811945495798775
4.775522750606914,0.06586686607356557
0.6684227572902437,0.6713989272957301
12.001816497203952,2.6146186322399028
9.748237894211812,3.1617767012017524
12.30863086496006,2.610224346004724
7.685032549453557,0.5140456072604245
7.5893891814619865,0.22441184765282202
2.8849711996124663,2.356309112348666
5.676030516892334,1.6079198520699591
6.576298351275522,1.085374237079534
5.2006512580113275,3.433122690925628
10.545910290346669,1.452424654954657
7.141136951985491,1.1431205089238388
9.652346458020714,0.06704702302046746
8.763406026487187,1.6993594332278037
5.143066100395584,3.0595763373896903
8.817922137204837,2.7992369933977805
9.187407687403738,0.9060142244711258
2.5362373812122487,1.8802833670352415
10.907220539601932,2.226915338471867
8.51315101652658,0.3305148493407196
2.2587117253257936,1.238393843485634
8.70295829564105,2.015024099081688
10.56759421825339,3.312942660373582
5.299355570761066,0.8958769219532356
9.267235630460814,3.3726543840158842
5.144289365524615,3.515907302340991
2.3435537129960924,1.8720331276011684
12.25599069551762,3.489589060641023
7.755866987704241,2.4847378177167756
2.5000407640780065,1.345546937062354
3.4216296233209387,1.504765296967133
6.360952335677036,3.515153308508535
10.193680272818519,0.5168012995502209
8.541915138469191,1.2670651461405762
4.641146088247224,0.2291165927016385
1.0986709662846499,-0.03806490532675947
1.275214013621421,0.4517138932432108
7.632665986323837,0.7666792723945691
8.524985210462974,3.0178313518465503
9.585875563200194,2.876607275655968
8.928018980230714,0.5130893762538429
8.409308529163212,3.1089882922349035
3.1003327738304733,1.471951846941508
6.860738660773906,-0.10221994232705686
5.556122303141622,0.009528883756292711
7.877660146824767,0.8398964424675606
7.895054867511327,3.2529922611655837
7.499051288151852,0.3545892984995511
5.161808442253514,2.937380079412697
9.187511698515094,2.990720277896046
7.706668157607033,2.3899289824921954
2.5390150516216154,0.46302364941786256
6.566256114210818,1.9054229414421633
7.442719492776356,3.5971475709651175
4.133969560216196,0.4143590590323144
10.756783022046742,1.5011956701363534
7.634378393231601,0.111201441826462
7.028664946424759,3.1904895671930724
9.624316975330933,2.716530313071806
6.6661232323293,1.0513245500213662
1.3294955492277127,0.41464170516356463
10.751794174613876,2.2355285942032497
2.1365689681623543,0.5895066144901999
12.391007448036113,3.4392568407874102
2.0030632654390503,0.05657649969009934
12.404477182576478,2.5245901694811157
11.24349947871289,3.3853233516089203
8.209253873397024,2.6176524038286377
4.974101366660411,0.21532936560107763
11.008089012370721,0.9744201239876621
7.674653562650262,3.3884229181102667
3.3843335448359695,0.06100311535243144
6.318259427652513,0.4531225980735515
6.095915120290188,0.8869966123308995
8.5378780051641,3.5545967284197237
11.159903093974874,2.3132697742901764
1.2834147955506978,0.9205097441889818
6.85001276561423,2.3921802954199958
3.1491731068299664,1.3953566260142307
9.569972070117641,0.461081729835635
7.328804107484243,3.3164382558253034
2.0664582300891485,0.041598377766203454
2.648803043437294,-0.013514457470448632
12.11747360189558,3.4880425638128196
10.117075320428421,1.7188190276634001
7.871203675346131,1.0792416259540116
3.249646320607919,2.3316913907972663
7.7750296533476355,3.529107603784459
4.804416260493012,0.6130559137711021
9.2370186591665,1.7174183046828442
6.668086281184434,1.3655284115244488
4.421153724621783,0.5988121776068727
9.651004212385894,1.5524220194143652
8.712693946721265,1.4671852141303423
1.875398051422025,0.05677077859996174
10.093146669210611,1.6173896046775897
9.31023694958864,0.7916256017936738
2.3692378464837485,0.40777911337880723
10.386844468354154,2.8563328132309453
2.4279777382610352,2.1557025894296795
3.9092579073336995,2.819592337386603
8.414695005760802,1.5957657676694414
10.00953656775438,3.083924260212816
11.120455291328753,0.9504616257880727
9.646230273442093,2.760394261269227
6.960424171239943,1.203133971023799
10.774659821514737,2.855546674313514
3.0931561834219017,1.5452387984481821
11.507846367819596,3.1430248392699593
2.0046269495865827,1.911268442763235
7.3891793817607105,2.578478254624764
3.683119504239372,2.7826569107533294
3.174570195617543,2.5434570940805314
4.495553158361282,0.5405186588186118
11.433984484192338,2.3598701891275464
7.487358614063651,2.7077223803761514
5.008808571081764,-0.14830980334850352
12.808971552860235,3.323502904999315
7.564405061934424,2.123937477831179
7.370035743695591,2.911165884229252
8.077180703626121,3.1974197262457893
5.715206089183167,0.9077084411300921
11.766490617192797,1.986698394823918
3.62978350340616,0.2767259936900933
4.502387017312186,1.9619344494111404
9.76346535535591,2.45610501812473
9.828115009918472,2.3393950506793395
7.9706568839938,2.6528279622934177
3.55647727010484,2.2306308793584475
3.5589241545165993,0.4332010251747147
10.820094068518554,2.8715287207078086
6.4165000078293515,0.8989728973469605
2.0072132450827604,0.1469196025905485
6.767967044539448,2.2366394291882377
7.3842716606959335,3.585164767184145
3.579259983047268,-0.3144646411762722
7.819087315893906,3.077930131683679
2.1756998406126544,1.0125913862501454
2.2258512364006338,0.43746452686187276
5.585850453310248,0.580134251262661
4.016367021116917,-0.02783122976651048
3.904644111788129,1.6891074489265012
2.6524731693176435,2.515241118469686
10.653325120237453,1.4975813381669938


==> Final_Submission/graphics/data/lqr_eth_optimal/0.csv <==
x,y
-0.5313548110967489,-0.757659908367678
-0.560136863644231,-0.7455570548022746
-0.24888291317106304,-0.4359972139008138
-0.9553423276240501,-0.6547562846913917
-0.014014477080386167,-0.5937493714176648
-0.9302422574685474,-0.8085032276402134
-0.7946185680033084,-0.11595692194889717
-0.014631074627215357,-0.8475064486843781
-0.018614693994611464,-0.1760302748078758
-0.7699621296585858,-0.44498732763136706
-0.5943681725818641,-0.099344312249242
-0.6757185575381148,-0.6258158151198374
-0.2980709244115589,-0.2784888928906252
-0.3459725758597657,-0.5405584377189834
-0.510501243808888,-0.8687607763386156
-0.5752174835902945,-0.26654007698565163
-0.5566307399859078,-0.5167971915549805
-0.7487344766422828,-0.3853820802655967
-0.9617802649704442,-0.36375128081473973
-0.5466031077157771,-0.05007744354048538
-0.6678146686290175,-0.4769880106748442
-0.24779817672453108,-0.42420713261729437
-0.3739172947098187,-0.2538671253575715
-0.13448535667206618,-0.06845874505303162
-0.5418141321477633,-0.6370859441336492
-0.5293957955863787,-0.488997403895275
-0.08140172442464899,-0.28279539358249317
-0.4192574792883971,-0.556364707398279
-0.8751860256721127,-0.5770366019898034
-0.11088261112343856,-0.10830902832135125
-0.42877482470250905,-0.8394927782670841
-0.928619160891523,-0.16784101640161064
-0.5559421460846655,-0.7533939413230719
-0.1368749233435247,-0.02614796433702571
-0.4087970854526751,-0.037153851415612116
-0.8710417790009802,-0.10289017933479272
-0.19392292334189132,-0.46133006339111404
-0.837610940229494,-0.6012637845679467
-0.724161641668105,-0.8653279302053027
-0.708162108140695,-0.3443928189734048
-0.4049498502385752,-0.5684730724662516
-0.6763698919637451,-0.23830659521141417
-0.4736115472897403,-0.442604030277294
-0.5206489948405152,-0.31123212495396146
-0.83770196920351,-0.7914694732899511
-0.22970454474027813,-0.2548101898896905
-0.7460055417981389,-0.10609135599118347
-0.6832043958740796,-0.3074641924705592
-0.19847555749122792,-0.5870169987186624
-0.4577649617760473,-0.49237899264953633
-0.07297756363611652,-0.832320149469362
-0.22545971863874348,-0.9742354695694522
-0.05092543112449144,-0.4847690444912498
-0.7100023920724283,-0.9575462768324299
-0.23214990773646793,-0.7230235714715384
-0.6692412131729198,-0.2692624997613602
-0.2288835873479157,-0.6400349713201511
-0.7059288761712498,-0.2164557653492163
-0.8006641614203243,-0.4675615775711127
-0.4229790675688282,-0.5853220366508336
-0.703538944266471,-0.30943299417490955
-0.8939158187640679,-0.25777751525191317
-0.6400141471651667,-0.5124557129739963
-0.7807987843878859,-0.5500659916285413
-0.9091552124909904,-0.8905050309090518
-0.6446691182423951,-0.09474662748785945
-0.6873153158084359,-0.6401873191947266
-0.8713565936437145,-0.41043543174090724
-0.0380407619403732,-0.6041818050287798
-0.17753067443598958,-0.155272934759087
-0.9576545408834712,-0.351760353005366
-0.8991664924467186,-0.846223202910026
-0.18920078985756106,-0.5516883632679584
-0.994759557876087,-0.2222732716391036
-0.3657289411568029,-0.7129266153721494
-0.8738874002975481,-0.6030108082771978
-0.9684592075929389,-0.2904831550384115
-0.7175655848405997,-0.2960995596296081
-0.1647955586733616,-0.1980668755470072
-0.9977480595596226,-0.42312655111110287
-0.6625743910028644,-0.7940760380665963
-0.08045407896962242,-0.7558542268672976
-0.01830858143029712,-0.44653566438929837
-0.7424531529973943,-0.6668541052493924
-0.007378378353606663,-0.730551216430825
-0.3241520880517521,-0.8624236960450501
-0.5620844658965254,-0.9143053314195995
-0.5154290273347041,-0.8554862984081513
-0.35155344943149625,-0.8501292534981858
-0.9463730410860505,-0.5229585077012603
-0.8364327662803411,-0.6008342180735162
-0.4429416051049716,-0.6113577407798604
-0.2640683834912426,-0.4515113160414139
-0.6727650734443832,-0.3333105194532723
-0.7189088640241064,-0.6264138236462503
-0.8075137027529165,-0.7338775216775291
-0.5096723156982935,-0.045448266692146855
-0.8424891424320544,-0.789017821366852
-0.355424346609269,-0.4419670485618974
-0.6720248945013304,-0.308459523684977
-0.5952461451866058,-0.7214315972199021
-0.4259437282581463,-0.6223201689572284
-0.7558724779883894,-0.22661322723813893
-0.26942925992026645,-0.5985888832944468
-0.31429870487098766,-0.44770612625275497
-0.7759562037464516,-0.9595046973881337
-0.9013111916538954,-0.7076751305952238
-0.7412479466554897,-0.9859405581397028
-0.6038276308528407,-0.9833350881405144
-0.18151217538278575,-0.7160382616468461
-0.015282483391241164,-0.25639950749952123
-0.34150756805157423,-0.476608067983903
-0.5754913826876996,-0.18004863457395137
-0.2815383908974832,-0.7507627002374077
-0.14589642347529386,-0.7670596451450449
-0.3714441650643543,-0.7013862125854458
-0.06252927660498431,-0.1182963196974085
-0.4506980375927315,-0.9954585852768346
-0.0518967716032519,-0.7373020785667228
-0.13521470112082623,-0.7154843297440676
-0.9866577597011492,-0.7274218726550523
-0.8342254319137204,-0.2601561035755613
-0.4610085881756234,-0.29355362968042686
-0.6913622322333994,-0.8833394834856738
-0.9525582567818159,-0.033896534065037676
-0.05557742573609148,-0.3501426582402519
-0.6553667436909574,-0.6575512079453812
-0.44759729390264635,-0.4414468809040887
-0.288883257198573,-0.2071592771127807
-0.20176558671504452,-0.3747597245809502
-0.3396504270974464,-0.5121811031452972
-0.9153172900790622,-0.14235721263480172
-0.2587295580213058,-0.3363770679948377
-0.9106391175199232,-0.8035323920192143
-0.9802611070530324,-0.5192224602643352
-0.9236723567816428,-0.34886802185533294
-0.9154168850075317,-0.21145374722460997
-0.5279914599138049,-0.4788321127842654
-0.40039116693478916,-0.16781418118097258
-0.977293024452821,-0.19432173238480477
-0.31664176751554385,-0.5325664599780106
-0.5276375142540298,-0.37609857150784165
-0.1482430332738226,-0.24258530991082794
-0.861571745159071,-0.09827401975570127
-0.8506887336624923,-0.32892683706515013
-0.5676269178389041,-0.19633476295572105
-0.6882046985307873,-0.8523785664264484
-0.1332814181120463,-0.467660171164083
-0.4343409757747132,-0.37123860118739116
-0.9838152955680779,-0.8606488861951809
-0.709644377966001,-0.5758480112316198
-0.3336618062225646,-0.41693241024994143
-0.10589986054705747,-0.7187562872607522
-0.5852633995989839,-0.08054839890826093
-0.8668768154112418,-0.7959509841977058
-0.4392626982921405,-0.16091727644340004
-0.6260041788280627,-0.7709485957673687
-0.8385375314648214,-0.3898960457985665
-0.681349020505247,-0.501212064802318
-0.10502167285762143,-0.9963911177690049
-0.02441210465806698,-0.11517010549219375
-0.49867485147865154,-0.9429154938813248
-0.5622005123565523,-0.31850999952668135
-0.2705415978392818,-0.6402681769652362
-0.36802516811049824,-0.8191635184035818
-0.6230597794005166,-0.33472221379266953
-0.6751469519135836,-0.18278388839042814
-0.8610499325266843,-0.49080022305353654
-0.3909793922385003,-0.9911485417633872
-0.314506986497599,-0.4590918110366481
-0.4141970062036733,-0.42372095168484314
-0.20101294244413914,-0.16116756119425868
-0.596528229385947,-0.07518330028654807
-0.5398592348186252,-0.6514159971995537
-0.05259520131277917,-0.027900346075531712
-0.577287742312553,-0.012696012776087007
-0.8109726599014849,-0.8851884941867106
-0.27768889581538925,-0.34131474884628754
-0.006961709703371843,-0.13507506671898706
-0.8953844024168138,-0.14854143815067233
-0.8489742806285986,-0.6681269747355247
-0.10199016258037241,-0.9596617132379667
-0.5059833067645302,-0.5140696806199273
-0.9095645753202288,-0.6513651393530231
-0.16598434060844092,-0.005158293353124899
-0.020635404267640767,-0.430034997251476
-0.19015666143615595,-0.4653278263152626
-0.8723238165507907,-0.161989963621194
-0.8544644649950309,-0.5516628828918396
-0.6650392941467688,-0.7908130206094063
-0.33814040644961685,-0.6567778845813356
-0.7541336689908725,-0.5504857973111583
-0.14036092462813476,-0.057141499102153936
-0.7155707348890885,-0.8154938318106235
-0.16443462823832433,-0.39789876623577547
-0.6710967671772206,-0.3369262235415109
-0.6770613516366435,-0.7631742999609612
-0.7893609586068849,-0.6307179194471592
-0.8118400949591057,-0.2792800640788111
-0.11300285218668082,-0.5049021035103749
-0.26110665050892723,-0.7430057601914606
-0.4862340541674607,-0.23087895982684936
-0.6887299047790324,-0.5900129555754069
-0.8419926226328488,-0.808442342962246
-0.9183326548707403,-0.2916979749794574
-0.6340594104978793,-0.5720015813069609
-0.09511269677039946,-0.7366842022754264
-0.26720263827549917,-0.18677658609590098
-0.7071068957197444,-0.4103651852499348
-0.06928250091098143,-0.22259492105552914
-0.7679524224655363,-0.16880419398193014
-0.586991173292551,-0.041888800858508546
-0.1584770694701476,-0.9599915918559986
-0.4203678488918329,-0.889435106339357
-0.07544294318664657,-0.4143860760485908
-0.03079516293259832,-0.5049086362140007
-0.4716214193896059,-0.09739358423683764
-0.751877852138175,-0.8450919856018891
-0.16811252528724352,-0.8301566424009302
-0.24817781655618565,-0.8849080581360675
-0.7428029231567636,-0.11008165433831674
-0.7147451122115402,-0.0068102216119829695
-0.7824970505902038,-0.2564943300492546
-0.7238810827440519,-0.9052923104674732
-0.7950818989511583,-0.849345907201357
-0.6934486198914745,-0.1634163242188157
-0.5758066586282743,-0.1508720928835231
-0.571242227312801,-0.5061114873207289
-0.9284435271686846,-0.5244464807790028
-0.8538151936237016,-0.42043435020489983
-0.7876236059967386,-0.24545317415307744
-0.27736047498548355,-0.223813796378331
-0.9584992681105032,-0.548420362889754
-0.5208262536109228,-0.28869279531849257
-0.4233847894884202,-0.8783070115503607
-0.7399573965384794,-0.05910269281814562
-0.6598218799305228,-0.20806130826976266
-0.3183704215016393,-0.25774950309905376
-0.29249852660372944,-0.5425220008626269
-0.965689845226525,-0.6174626677005756
-0.42996343587276253,-0.2607976160398243
-0.9631819154150851,-0.8227051682232946
-0.5358768709152191,-0.7146021702907962
-0.7029389184356454,-0.22624155923174172
-0.6338182465110674,-0.04468602838993563
-0.6663131622870752,-0.11087807284561735
-0.9672249059517596,-0.4701026776208397
-0.0726843510176246,-0.11360342497527065
-0.7682222668283036,-0.8371968255526099
-0.5400129638830378,-0.7717771432327348
-0.9104433278195764,-0.6350609884131888
-0.3055592043891223,-0.9085252644657542
-0.10597940733411415,-0.8483615717335662
-0.49371230219251094,-0.9230560267473868
-0.6096890395838479,-0.702644918093294
-0.8328031055465192,-0.7614047782497787
-0.0013025911112121147,-0.1624670041885259
-0.23808373145918393,-0.06284414463653054
-0.2394704202782557,-0.02543795046465336
-0.5978821663211962,-0.572653583265557
-0.4290358798675219,-0.2412837320324549
-0.48291678993819853,-0.31773198073212217
-0.7047053206505517,-0.46422260662938397
-0.7020917165696362,-0.7710880311319378
-0.3329810758083446,-0.29599856300789595
-0.9569749845391176,-0.11292815069328599
-0.6338229220942739,-0.41341913514365103
-0.09983743499712128,-0.9923752948703696
-0.7419695016579119,-0.9561014312999543
-0.9434579294697116,-0.08661976527552573
-0.8110326670888441,-0.41454819753389527
-0.47326187137658815,-0.190362100957566
-0.8131653966285481,-0.2729022361908686
-0.6890946322412025,-0.08625913286285514
-0.824969258057018,-0.9595950901313194
-0.3670128488763629,-0.6998242074980879
-0.6832661203524202,-0.05446177954107079
-0.3541456035077235,-0.7477700776447281
-0.940542880246227,-0.7952651923480581
-0.18255188672348543,-0.11898037332960631
-0.9445749191908125,-0.2711694081800473
-0.5212175788785098,-0.7869602697114595
-0.1239322804562829,-0.5295457764581207
-0.9573176179854498,-0.10027401801121849
-0.624590004529139,-0.5519310900227995
-0.6711581364180239,-0.582082446176687
-0.91261754216911,-0.4670554752305035
-0.05654160444031153,-0.6047267802878717
-0.17778015797271773,-0.8712141818336344
-0.06223034644833736,-0.8343951060964951
-0.8728358581614771,-0.6815385530505017
-0.10228852584898662,-0.7797048448382612
-0.20818898577641143,-0.1265557604775429
-0.7310381767663038,-0.18647425662338957
-0.11914500882116474,-0.10772097814082893
-0.9789629734534203,-0.4537060681876195
-0.9777232611821575,-0.9433124111346809
-0.4726820073910557,-0.9627347487012884
-0.555846514310393,-0.4702713096927482
-0.4073856260422605,-0.1906693919239224
-0.9803870611125206,-0.10524772691865159
-0.7475691762630257,-0.9232635007849013
-0.056490649564778006,-0.007181038265660411
-0.6129233181901567,-0.3157127279709431
-0.5385469968432457,-0.6439785015842021
-0.8125618541084488,-0.12545466037354824
-0.09285964758575171,-0.7322132879869341
-0.9452206354016117,-0.8743553826563945
-0.977201053570591,-0.268625533301714
-0.3680603849905554,-0.4502012980482434
-0.7735343509191666,-0.37390794849785314
-0.4307744783277515,-0.9077624984313255
-0.06902172484840008,-0.9309814208508747
-0.8150231810305628,-0.4028078118546682
-0.1255496718940149,-0.7450232461844842
-0.8113588687318324,-0.6009431917704177
-0.6046146677734342,-0.5788186838340253
-0.2476586072336444,-0.8851535795037774
-0.9915541650752454,-0.7941956203326087
-0.15018390998747333,-0.1163577457640722
-0.2890408620310413,-0.4927025676116764
-0.13628854227567944,-0.985358400191759
-0.563111908267372,-0.21089824245126898
-0.46794651940621657,-0.49738873884612667
-0.144874156393341,-0.11875408592265646
-0.6025534266407166,-0.6221607657134739
-0.592760204992481,-0.3604282947509948
-0.38234228960502536,-0.9487718556641
-0.16074371062450965,-0.1679617230157362
-0.45330395043549365,-0.8713944670286147
-0.8923025489114771,-0.3872501269563411
-0.6803771746306728,-0.9839059059153951
-0.46548604777655145,-0.5311537785383146
-0.42382769638027207,-0.883334459389696
-0.23130710874064375,-0.4854077960577252
-0.7328167835134786,-0.6783571155211455
-0.966465738425683,-0.5310779309900652
-0.6558368207408369,-0.999492310800072
-0.7646829847001351,-0.2870683396795187
-0.21754043391815603,-0.19651139620458224
-0.6034965401192809,-0.4148831244202298
-0.0408107461210413,-0.2975599404049629
-0.18021341187985884,-0.7377007660055845
-0.8808476112979022,-0.7802894071261991
-0.340815423114186,-0.16108618643860872
-0.42866545262248246,-0.04335582123043025
-0.4842439145707733,-0.3327622800229558
-0.3081036770637292,-0.890080276838005
-0.2413560464562119,-0.2484013657431824
-0.5070015015959585,-0.4378279463290876
-0.8203025673211083,-0.9705074688821943
-0.959034033155322,-0.4142133866181664
-0.16393241074484655,-0.6661180227398956
-0.583569585369299,-0.026956330761951586
-0.21165979365317877,-0.16250037057865496
-0.5176022701186341,-0.9901527484572106
-0.8588254145458816,-0.3556549335351793
-0.9876928982316481,-0.9989558332144022
-0.8669380250147658,-0.07431764341740643
-0.182591564651571,-0.9441906904447974
-0.4791930416606355,-0.579462208342459
-0.5933901308128213,-0.8658133993634097
-0.4033377097706031,-0.7150116325831724
-0.9599430907184371,-0.01112775920802167
-0.6139731629294517,-0.3719239770998062
-0.16254237444128505,-0.7910260289465119
-0.7988640637781648,-0.5266220247199395
-0.07929873781708119,-0.19555459100876937
-0.7893936806670626,-0.45983331869720667
-0.45462938455682134,-0.33029515699609513
-0.19587742250801632,-0.5192120943667317
-0.6313650622964361,-0.24223127932668875
-0.38080182440210597,-0.8880899342909828
-0.16257116844206654,-0.6644843495239684
-0.8883592598077847,-0.22535070760143572
-0.811900069712627,-0.7793908040277326
-0.7596835892073489,-0.33287837835867007
-0.8259695020274069,-0.2528301912667561
-0.06220884576218488,-0.19252502433717045
-0.5470176769335223,-0.8471962885042168
-0.374195706135109,-0.08977876786116579
-0.108104156179332,-0.647178217651237
-0.8811579109012704,-0.7962932836156167
-0.305818020688561,-0.09289290657978178
-0.984975446774505,-0.5529101478346232
-0.1679705866267539,-0.030655143387684602
-0.42494726003236993,-0.3806886399071244
-0.7516010551478304,-0.25095409887636677
-0.6125401515928871,-0.40002271169387427
-0.994767483395101,-0.03134252174391838
-0.9518739502356655,-0.09274201182403763
-0.21434510308683286,-0.8918347857533929
-0.5721151882346656,-0.7350213959219584
-0.023698896531080593,-0.12405014922166191
-0.7690588246793962,-0.1766285899980351
-0.15857103524296423,-0.9191696336081986
-0.16120559824935787,-0.06858340453848633
-0.5650585236843813,-0.9025303145662102
-0.22857916402054634,-0.9677343173187427
-0.2669424483578955,-0.8141925608326096
-0.1408352026168318,-0.8931184799937961
-0.5550173241186636,-0.8700916415481535
-0.7580190922313764,-0.299393112984074
-0.6179695097711563,-0.4422383984196552
-0.42029303607293944,-0.7566491418074921
-0.9782979931549579,-0.3583512225661295
-0.13824680459830985,-0.43584523959676125
-0.9789667924350611,-0.9548101858453647
-0.378222203982726,-0.6956664001759649
-0.96723567173168,-0.7469246003453338
-0.7538437496247528,-0.7049906063221868
-0.7972934122019592,-0.11857065369319242
-0.6065081617823811,-0.5232968221076596
-0.05382674250174857,-0.2252470393703826
-0.09667433029120787,-0.3864389210016428
-0.0692671722233894,-0.6316269298885242
-0.47424054583800557,-0.8666706582759024
-0.2693930602632576,-0.9739087474560717
-0.8677365403587947,-0.3164497852988243
-0.7310551640689934,-0.08879871539600481
-0.045786586875200985,-0.35853256062181627
-0.6083598915737258,-0.7012115195501027
-0.17635080927134428,-0.06678194620112676
-0.8254291119032843,-0.87679543432452
-0.46953443771021597,-0.5229801030444645
-0.024916042110898484,-0.433980487670387
-0.10364294265277652,-0.9356352157908652
-0.12837725402879907,-0.5666767747237067
-0.9951329715160547,-0.9270360150387402
-0.5364473657581617,-0.9964927549130274
-0.015237012470816325,-0.1119946051855022
-0.40216878043769666,-0.2446227883628831
-0.5118752396506758,-0.6614766809310271
-0.26474014833560655,-0.8785739015600846
-0.09696028620601893,-0.6524853189601624
-0.2801946079372215,-0.9729540421768874
-0.36509824454587536,-0.7486268070555225
-0.5707202654621603,-0.44965530167632084
-0.34783967232813995,-0.15123042361327732
-0.48254502434454394,-0.23776978058120735
-0.1980778524125918,-0.3833338285681689
-0.7577062317060945,-0.5275833683474765
-0.24090795626115313,-0.7458982439891353
-0.5664432809816157,-0.34355872131446763
-0.8933133475970674,-0.24173484279647384
-0.21652394840906186,-0.057582371228254936
-0.01762911057918537,-0.47801193600880976
-0.5357413392083487,-0.9309170241812743
-0.2634573510402939,-0.12176404426463794
-0.19074879103736053,-0.6096451758713725
-0.3260046264997628,-0.8131856109488623
-0.2840024204866777,-0.7118173830839323
-0.8443300623565871,-0.31179435057606697
-0.6706999462770525,-0.6388680953700037
-0.6848680856059769,-0.909304850971124
-0.8558645787128454,-0.07387002131764586
-0.45153106862407566,-0.5940548638835336
-0.2411302600582933,-0.7747937301015252
-0.6714842936064199,-0.7687362438628599
-0.48422283221162143,-0.24988418312098837
-0.29299716275214804,-0.1830717230978003
-0.7666959965859311,-0.20345175184294928
-0.3713250744740184,-0.17387641992636593
-0.4549002056774496,-0.25352649140541594
-0.4619395805216818,-0.37260283802802474
-0.07981448300702565,-0.06585578348411436
-0.7304653803607969,-0.44748918220115197
-0.5752204643991276,-0.13353883018431711
-0.4082963679657762,-0.3473628876059741
-0.023454713822720574,-0.9024526559802738
-0.6747303104718725,-0.7708925895626183
-0.14617224457155586,-0.6989193574647273
-0.089334619344685,-0.3160545561401642
-0.534190695444356,-0.5147610930518485
-0.23333166792153015,-0.11689744363238885
-0.7654570864421189,-0.9272651829115902
-0.3816108154275394,-0.2336760180573636
-0.8039564962471771,-0.8376920550554973
-0.40344063850001766,-0.4303421011081533
-0.9378291786828793,-0.20539953501505448
-0.3309411301871187,-0.5367488058593749
-0.3695665896720909,-0.05886577399061821
-0.7999209714101704,-0.5134275452280276
-0.20759296342809186,-0.6312146384712787
-0.11971786786770322,-0.54497267217786
-0.9588973529698629,-0.42663484405588625
-0.5688740920401423,-0.48656453361608487
-0.02964235619125699,-0.9382412740490693
-0.2976960417879265,-0.712683925373561
-0.1158132745744217,-0.4192473500603434
-0.5667510763423574,-0.5183138055448591
-0.6743698192605176,-0.9358737709390373
-0.17165188348565874,-0.13873810659608887
-0.40920363101862056,-0.42033361878975384
-0.2612626509222007,-0.8955072252539633
-0.005997719084290032,-0.6337510649332394
-0.07161193760021389,-0.06706530308050496
-0.548339572497784,-0.8540870999448785
-0.483417130171635,-0.9792658592251056
-0.020823275801558405,-0.8985527645982494
-0.11889791028651264,-0.1357906450869062
-0.7392031527186254,-0.13043864615638412
-0.9241718481638198,-0.6319896905872288
-0.15899826230614256,-0.32631202950436433
-0.09193233835388459,-0.9298662788451251
-0.13355433947147122,-0.9072574690340105
-0.2876885225814906,-0.913795946228718
-0.5175999999550434,-0.8843624650503853
-0.1917340927204363,-0.11920309759445646
-0.6454648165009628,-0.4585690002376428
-0.20701058392611937,-0.5420066818385666
-0.27368518724379276,-0.5661330131104475
-0.48586331596569643,-0.012505723584609552
-0.5461919972699636,-0.15257804118480234
-0.23146702216483694,-0.7015472362488437
-0.7368849757429435,-0.10145142980336697
-0.144749248999111,-0.20074218536552013
-0.5812070987646756,-0.4113272478931027
-0.7466530429845415,-0.8603642508830958
-0.25951267893089225,-0.057432882581070155
-0.5206975831069135,-0.6957127981002595
-0.1845211778726572,-0.31254527670103116
-0.8391405222200454,-0.8161223205884438
-0.15414716965277864,-0.7255925224254312
-0.944193788824927,-0.9044311218837597
-0.3759859928666144,-0.26821606936777986
-0.1745538633035404,-0.6605431440455581
-0.5220901056186168,-0.7721589594396469
-0.21327503607489318,-0.3123675932700829
-0.16735434162918872,-0.9156570851462282
-0.8383408466757443,-0.044520839572398274
-0.6657790354583797,-0.033206502949730266
-0.6943329433420081,-0.14628701713801462
-0.6372876162275056,-0.6735285064840744
-0.4641048536200215,-0.7520265679121091
-0.951690226144964,-0.3553918090073481
-0.6777184041734431,-0.005447157327464924
-0.8513030544510761,-0.01740316321443436
-0.647648964270385,-0.032428683163868155
-0.35704055987522143,-0.17405974841149308
-0.40671938950392494,-0.4557203113506456
-0.28978918400902853,-0.17915658382823563
-0.35985039438164146,-0.13912683486584476
-0.09802257627248434,-0.6121454269077136
-0.8970173572750645,-0.2899704712592921
-0.7266761174660608,-0.9832459358657553
-0.9566322926659034,-0.007463379002463855
-0.7605680695163521,-0.12709975527794026
-0.5803198488324811,-0.21546650026513847
-0.350671789229273,-0.8658845576174596
-0.520256247850329,-0.9323435294737437
-0.32486628028709874,-0.5992488320198628
-0.01908219606355177,-0.29838941422509313
-0.9283116132233388,-0.8710857279258881
-0.0439047643949253,-0.39196613353725096
-0.7179546496020747,-0.923527830826069
-0.4549332657324201,-0.8031428915663976
-0.2755726386520643,-0.40870262691004744
-0.7887223734519115,-0.21617354333409233
-0.5164822522602892,-0.5366228926512127
-0.8782962962414971,-0.4395230114713289
-0.8342309369251915,-0.7325648992948278
-0.9529908249668053,-0.871862422547858
-0.41341686911606057,-0.22215487156148217
-0.7242209743575025,-0.6213509769780754
-0.977261114797306,-0.9808540748341232
-0.43600573983588786,-0.46075936695068875
-0.03382280259783543,-0.9618758207439123
-0.24958635463687007,-0.9596690751578483
-0.7142225130447307,-0.08966957747159654
-0.8472674003485017,-0.3769530865544114
-0.9984336486534442,-0.15892353816871374
-0.0923053870063758,-0.348125047077119
-0.5200014136301341,-0.20748236808296938
-0.42955772825994165,-0.36359325897770023
-0.07135112390958609,-0.13435766857441578
-0.5315172280772381,-0.4069317660144278
-0.548934809079344,-0.41447240156635146
-0.7512520628996602,-0.7585961034396226
-0.5402602366593268,-0.949451533481963
-0.6633475762569323,-0.7337770216167657
-0.03778846721765472,-0.6891461615583984
-0.9815173210193393,-0.9410174477648977
-0.38723916735383757,-0.14683159590660355
-0.7642932210307197,-0.8195104072818679
-0.4845198433704512,-0.16042101727428904
-0.594984452952121,-0.800765877980614
-0.35387445578052534,-0.018178040295087516
-0.7929403012387922,-0.587922582674423
-0.08729801146719296,-0.25139347895278374
-0.10802850131770314,-0.9285165791694711
-0.22451632477632322,-0.9236145308853133
-0.06983689398169202,-0.8293191275794013
-0.7357560612217239,-0.24732463311973363
-0.814654592100482,-0.5467609634691124
-0.6913371040172221,-0.5635746176462186
-0.8501795303132973,-0.5778438541516533
-0.9070347680590892,-0.10942052430923566
-0.4206186806523623,-0.9625403182307753
-0.17500469933897989,-0.5571106417834569
-0.4799191493487517,-0.44692671832228203
-0.289549179006784,-0.37126461516287135
-0.40365477778335257,-0.23087205458227844
-0.7645720661663186,-0.4027469573628223
-0.30488616034270577,-0.8112291714917543
-0.6510948334391036,-0.6749249028219889
-0.7576021629479512,-0.8015071173087924
-0.7535164468214438,-0.297731427833833
-0.407879126072462,-0.7443922523980587
-0.8767375544463631,-0.08221765899248723
-0.46113082378494197,-0.8888977240819376
-0.5343274171551586,-0.7364165119389822
-0.05236500367621677,-0.09627835822351405
-0.17720278265945277,-0.14002945695635893
-0.7325940472214543,-0.641561544453204
-0.02710981838626081,-0.6908135393182184
-0.7216115830944072,-0.43923089641512614
-0.7564784201938239,-0.840786534610992
-0.1971924959976522,-0.5727422344655155
-0.5923058072574816,-0.20357790050818236
-0.6504673945583789,-0.6652761113520446
-0.4580241735377467,-0.2317901278243496
-0.5321292508797564,-0.8762479821405695
-0.8074922862241343,-0.3171133488861796
-0.1391114845889465,-0.058004000208268236
-0.37913567487097277,-0.10955247467146678
-0.8552079357426658,-0.4451240684048372
-0.16315395227679153,-0.9169266829619116
-0.17621698994502022,-0.6231421181903706
-0.6484476698974263,-0.2710214778919299
-0.475726582630408,-0.22458972627453266
-0.6591276990340404,-0.023023115348915435
-0.04125583435895486,-0.8553128811283301
-0.7909157380475704,-0.9189927905251415
-0.931198624837733,-0.8808761917567869
-0.6377642455104672,-0.6760154433458826
-0.43944332834855804,-0.07727375452400498
-0.5899505396732578,-0.5350736412254795
-0.40837104837532523,-0.5039674892935612
-0.6575148348036727,-0.9563715430366861
-0.5625537212979098,-0.8391028502679718
-0.476285207769379,-0.2670094877051743
-0.3287063978313778,-0.02013567784976944
-0.8411019040699285,-0.10597004132725674
-0.6874561174187239,-0.5102574975475573
-0.2782181059723733,-0.48263780793693
-0.17941685429069798,-0.3858750619213813
-0.4781223146222148,-0.7929506382135455
-0.7021460985495558,-0.020668506829153666
-0.9025431770756636,-0.732430690097971
-0.057816816821264494,-0.9122907707676623
-0.4641235551400078,-0.15262859007773255
-0.6449634433962803,-0.05071009206332566
-0.7460688073537569,-0.6422740527156603
-0.6180457038725916,-0.10365565832242907
-0.9175064750037231,-0.4383071998221061
-0.08912728581336671,-0.6161360182059779
-0.09439980566837292,-0.41503088902620644
-0.8885101820002815,-0.8007611933955143
-0.2918217263066216,-0.7545744814943931
-0.27012560670428676,-0.4038420799786896
-0.3094396215954677,-0.62918835220146
-0.22306691437267656,-0.6449194202179634
-0.7481127588626487,-0.44338706678207385
-0.8526995608067732,-0.6394657771024792
-0.3627722172765455,-0.6320079800918358
-0.6956063536766721,-0.349963936199444
-0.2021803431449275,-0.02131800531654815
-0.16094744937613048,-0.9862918250056615
-0.9963112620878659,-0.7618634189727335
-0.7302229153690547,-0.5315807490723932
-0.7262227939302341,-0.5449914967449973
-0.6412969821737193,-0.4353695626180788
-0.10474358375245907,-0.7570864897275981
-0.11122394507483957,-0.22432067624089647
-0.692041814276212,-0.06757320627895913
-0.05540659643999857,-0.34049626945175315
-0.005648159058334712,-0.8423611116745531
-0.9287840994423827,-0.14845589897513345
-0.7191963382840737,-0.9658188178904242
-0.23592479739901684,-0.8870389273091007
-0.5965930989286654,-0.9496612263912942
-0.7197520100964632,-0.5198537649198928
-0.5199731771530716,-0.27233592712399757
-0.07698359609941241,-0.08065110033486977
-0.5311829320134639,-0.9808719429162974
-0.31247937332113607,-0.8662038804800265
-0.018679834134279538,-0.5141504249156683
-0.0008544386256382763,-0.07609265190848946
-0.8992395102269587,-0.006736533739885253
-0.27331555938639396,-0.2976221578272582
-0.43779052649594563,-0.34697746939042506
-0.012756066944890398,-0.14951742026941617
-0.26516396763826244,-0.18583470608524177
-0.6253180946226173,-0.7825636369876211
-0.5656881015088754,-0.15614240364582754
-0.12533554111740253,-0.5138335605510328
-0.4533416543951593,-0.400087621146592
-0.10331870599993787,-0.5796852385996498
-0.29609754965407986,-0.25916162246165597
-0.06447647112219301,-0.7952855356785071
-0.8371741285626219,-0.7002870051245255
-0.9555370865868233,-0.9253188275478034
-0.7607395534346643,-0.04921231319238206
-0.5457753259832064,-0.5455309527442538
-0.9588246627164051,-0.8467575975718068
-0.4488329286574382,-0.0984935602619672
-0.29382252485019755,-0.11077948273477345
-0.28812381834997147,-0.44874967514557507
-0.373403584654294,-0.8923782929022647
-0.16357045391902403,-0.6493013649478196
-0.3715319892612766,-0.4932703387828512
-0.6137348832989319,-0.19876241255803706
-0.3251543504914328,-0.22181288279863398
-0.38665716482289936,-0.6206802872299965
-0.31964109573373756,-0.6502018405773455
-0.9762502661877247,-0.589233126964873
-0.8248914502367957,-0.7457519312261003
-0.15474709753218918,-0.32035465795377527
-0.9398467758197578,-0.5804831945918378
-0.5552438242727251,-0.18402885048094442
-0.8903272037687702,-0.5934014200374859
-0.14281760057057158,-0.9095341806649647
-0.9603590223539276,-0.7566356892190204
-0.8337713006785035,-0.43637477884869147
-0.9894189828173546,-0.1557892649674153
-0.2340915066538436,-0.06966583266112247
-0.13998832172033981,-0.6999644230053104
-0.6465310453466391,-0.37519806121578925
-0.0029135982401654603,-0.3996694585322639
-0.7511307488309895,-0.80215050313479
-0.17664184753302448,-0.26727131318555575
-0.3108445263693408,-0.44367328093274006
-0.44269003160796183,-0.5564956384782819
-0.258528864605143,-0.8449254917049004
-0.4125177192393219,-0.6994310190860421
-0.886360004926575,-0.3438063103612383
-0.5185981039978678,-0.17862567071473434
-0.1368150788321989,-0.2914526913998685
-0.5383891407158823,-0.6351184710601455
-0.20552618429351732,-0.9381997896700837
-0.4999617217452996,-0.45934813576664435
-0.8709713051592188,-0.8651578317043926
-0.5623605098676663,-0.9591812532228198
-0.4664184801504375,-0.4333017668408875
-0.0458094336115098,-0.853435083700555
-0.2943842475934858,-0.10276539798464068
-0.8003177479584606,-0.9494460327255864
-0.9428892593472323,-0.5080922904765018
-0.10321028529279275,-0.6150908830952231
-0.9395177684284016,-0.7483105698282903
-0.20313344803381428,-0.514999761311628
-0.6233243491452276,-0.5296940896661758
-0.9101033401271816,-0.015354198374767813
-0.04863333006859094,-0.38980676652836643
-0.317403422227579,-0.7991488238106207
-0.8356592417765399,-0.9370931807572808
-0.16780901137848347,-0.08334501278707762
-0.6333564750436667,-0.7086427421160677
-0.8342287069354994,-0.4522265702003323
-0.8557071178763974,-0.8181435970227965
-0.16131137033544218,-0.7042112120777554
-0.26211597296509603,-0.8062772576817296
-0.31717261594126045,-0.4445333091405771
-0.6605829589934531,-0.7453303793595454
-0.217193189571663,-0.22953988947166382
-0.901006568672883,-0.7089663914088982
-0.9448050640275059,-0.9691797339087378
-0.6600466677062863,-0.47120451049547385
-0.1886825019859506,-0.968120834861917
-0.1449392422269361,-0.5648591153389335
-0.144059774225065,-0.08463691683510277
-0.2769561921437178,-0.44804684713384935
-0.3204997719616608,-0.5534121423602101
-0.028814145132724733,-0.7027420139989486
-0.9178438571968148,-0.8136223432915725
-0.38837895793355925,-0.4382197576289105
-0.6113732282024523,-0.5537237935085337
-0.039591512529178696,-0.39437331435888656
-0.3835286183605773,-0.050003515784755925
-0.9489757623846878,-0.3386715461204204
-0.8957876188691797,-0.4192569874129366
-0.051807670658382765,-0.25274515310000045
-0.5172235971783727,-0.02804579915420191
-0.3468753660115732,-0.9354155356033798
-0.954162249696204,-0.7982753265576854
-0.8614769849110511,-0.18279603391668786
-0.42581904603698484,-0.5870850239866001
-0.7265819808739044,-0.4946920593753018
-0.39496855124710006,-0.833927995308747
-0.19488223085909717,-0.9248826971006002
-0.591866037816592,-0.9523522378099141
-0.8333267163483359,-0.6588827461047416
-0.9640713707012625,-0.9435185801197317
-0.5439131611823101,-0.8986283428103017
-0.26404081393376333,-0.24413010765093945
-0.8330734390296357,-0.5332502650102504
-0.8698037838285347,-0.755544576471623
-0.7323887741735394,-0.5355277580858274
-0.4474830807223915,-0.9751602651461445
-0.42358857903308855,-0.026245115886198378
-0.9370856404532197,-0.5900500185822439
-0.200876617455638,-0.5863626568473852
-0.10457284470403572,-0.7733770946613605
-0.029511369476403204,-0.43787135214058226
-0.8801253396155057,-0.30817044429992635
-0.21485273642780978,-0.281412839160874
-0.5021279772745769,-0.9989083684145704
-0.5902429103360611,-0.34989177206431854
-0.14126274173376108,-0.9752678619852464
-0.6412759366576885,-0.15016151748864104
-0.25543970105434344,-0.47043042779069155
-0.5655347407538912,-0.9336488871460684
-0.34720725714977785,-0.8810906197364015
-0.551688546662325,-0.5203666111544637
-0.7577204357378283,-0.8292668086086596
-0.22775783667557425,-0.8541654494081568
-0.7614476625923211,-0.17886855549355407
-0.6807089553002602,-0.9311048823331088
-0.4975812768161546,-0.7148590060591312
-0.5986789398804945,-0.7145068140446761
-0.2978325571796586,-0.49811487742890315
-0.04557111477838216,-0.09678708133173064
-0.31846136908199096,-0.17916255259996905
-0.5103468680286455,-0.7034373793001107
-0.33863836941122827,-0.9885867651425779
-0.8845049112344774,-0.5522500365372527
-0.15653198776419686,-0.5165364156130324
-0.9761111918190628,-0.9660265736243879
-0.04125768567560828,-0.7570815115363563
-0.1920867151650434,-0.40967722958797637
-0.7956779285168534,-0.17317142424463816
-0.5102971698089241,-0.9703267646264316
-0.9921355413514458,-0.5206363003847337
-0.5912749082128766,-0.42271021378712204
-0.5452131959347165,-0.8557678900514412
-0.22165845507356008,-0.7422715372496704
-0.7750307178886534,-0.15085597194279288
-0.2216633009630119,-0.2588421256786726
-0.6084719314528307,-0.6007941725333122
-0.22161046460649225,-0.27428069077023165
-0.6415446535865477,-0.3147197287273976
-0.7481013159716798,-0.290650539596066
-0.6955181248288316,-0.2391238609096551
-0.15342245720553493,-0.2487887319806572
-0.6610472828509191,-0.899566354147504
-0.08350380820925063,-0.5396890737455785
-0.9968172975538412,-0.8035483963010184
-0.5412905601955966,-0.8415711470637802
-0.729201257684743,-0.4841646484421641
-0.5913947144554359,-0.17014118517421772
-0.5623660860037109,-0.6877211415549443
-0.5999711507920686,-0.7060289056426028
-0.4926771569817683,-0.09701840646243232
-0.18343246972050997,-0.5514907297115801
-0.5792794645017971,-0.36807283717964134
-0.18619184404500644,-0.2788162283068413
-0.789398338148226,-0.46047159477556043
-0.19000113802459728,-0.5382128925664231
-0.132942756390512,-0.004170387828642208
-0.1657236861312903,-0.6368865967838854
-0.8973486151997194,-0.45995810666530257
-0.703078163217055,-0.8282159709405229
-0.7814287516299903,-0.9708392197004645
-0.6123371837434162,-0.7057715658685142
-0.33607983515797657,-0.018867065330734345
-0.25188335544707374,-0.1313802447739042
-0.7121167761017113,-0.3374898058366189
-0.9577844154412862,-0.8357381324556957
-0.882977344252606,-0.7650425887099666
-0.35311642275807065,-0.8206034682172866
-0.20428439683006916,-0.15060321503645635
-0.16782976301792218,-0.7516249753437607
-0.19847008553388712,-0.34322508619332126
-0.9222442775003978,-0.3251948971567469
-0.07964944607677504,-0.13320576080032864
-0.79274180621399,-0.06424957915868268
-0.6382009493127346,-0.6721882747805374
-0.21615925954057835,-0.14697891772801341
-0.031743335245291604,-0.08859249631988708
-0.015414882068316094,-0.017085881438390405
-0.9757034380076206,-0.15278523519679799
-0.6020875407824735,-0.010304397958403433
-0.5617514896933875,-0.9659076632791073
-0.8190089393018759,-0.9079272288763393
-0.4053354770015185,-0.6858717059101448
-0.8306388159108189,-0.4224611173962004
-0.8378073185171965,-0.09075941827193734
-0.19598481676639778,-0.9406900824496954
-0.08497843532230132,-0.7833023742941695
-0.5931164015765422,-0.6523797781642625
-0.523909530354559,-0.34365976421604905
-0.22662300664668444,-0.4981415502472323
-0.5347694441764375,-0.4613521964006796
-0.5213133655465677,-0.04163027285096821
-0.6948715227365975,-0.25005894849182664
-0.7840722923022474,-0.12498906412874689
-0.022574466810652782,-0.027390556763370322
-0.5863554248187508,-0.3880862613978052
-0.04404632242443607,-0.6315218330897495
-0.3218116858279585,-0.08943348141083551
-0.0820116048262185,-0.47058043951333195
-0.778169746145408,-0.8003240173862319
-0.1297467492254183,-0.14108348653518377
-0.7036919146288126,-0.7643589470948496
-0.9018595890182509,-0.3908040027407552
-0.8176009858825823,-0.9133696715651947
-0.6332294983019539,-0.9932216602778429
-0.4751195104381595,-0.8293705322069045
-0.18784116384100402,-0.9498369339393904
-0.39891087051604623,-0.9446764573281661
-0.2892552386763819,-0.2803822649261374
-0.5699515606983027,-0.38224584781899185
-0.188213720047247,-0.9066231736885422
-0.5524540195102602,-0.9247476261225293
-0.5384744768207566,-0.2708144041038082
-0.6554040399970765,-0.10065343336073007
-0.31030196498756957,-0.9263209228402457
-0.04978731820519089,-0.5271535084875173
-0.26774461548759065,-0.11948486138404424
-0.004747331501955054,-0.6397927738230744
-0.19087914061585798,-0.1552697155453039
-0.9640037495631198,-0.5018371923460994
-0.4811072093907045,-0.03518768100164793
-0.7740372569230239,-0.8286738453833481
-0.9032222623018321,-0.24947553540084055
-0.8241958456698317,-0.5840785836470146
-0.8719764343129213,-0.11806132229838395
-0.11789631903484132,-0.3991214483246005
-0.31764540733066515,-0.6656496257230627
-0.18802413738159152,-0.35743620737208526
-0.2148409214219419,-0.6152964237095121
-0.6869467691500352,-0.4422966082405295
-0.7957147379432583,-0.46150099926935895
-0.6358020833972582,-0.009644975755997987
-0.8199372743743091,-0.046929642045698494
-0.8169293277093822,-0.7992818960142901
-0.8448593320218579,-0.10515937483323701
-0.7329786037296562,-0.49659256673176155
-0.5724030188357696,-0.8041098823730043
-0.6849591857999818,-0.9218262214766463
-0.43531140178995276,-0.9228634248695683
-0.40804201741704915,-0.5547505294069899
-0.8315636976886096,-0.7039138276139543
-0.994586880127361,-0.4200482327286392
-0.4212459774911971,-0.6161411318407052
-0.01938344431304806,-0.23852786506411428
-0.39328248564080037,-0.5736349947632302
-0.9064924191578331,-0.3161683266917562
-0.655647477244279,-0.4114406829275612
-0.7431484479733959,-0.7636749039592768
-0.036214868124138544,-0.44849261165828114
-0.6212071242464703,-0.374610200521203
-0.5810648923849098,-0.7029405356618703
-0.35385202099680335,-0.2129822253604602
-0.478812654251499,-0.8536676821583324
-0.8456162738813526,-0.11536311679930622
-0.35136515106902244,-0.995867952627699
-0.11510246081257058,-0.050658771868273944
-0.11437230529344677,-0.7071063411057643
-0.5325064377479808,-0.6734968604958129
-0.7368139927901076,-0.6774808233977496
-0.9486074201201542,-0.833480115663826
-0.4950161451908469,-0.2139042395821389
-0.4650567071327165,-0.6663378818479327
-0.28042141844077173,-0.4311586255025164
-0.3315545440861718,-0.20450293534459663
-0.8336946179431058,-0.6032165275682898
-0.6566172085108497,-0.17989778547751367
-0.7982156655913266,-0.6846931933057026
-0.1508758840550275,-0.864422533425439
-0.30830205305196046,-0.17302682651887413
-0.6990152917167642,-0.7961124739560849
-0.20095420493930238,-0.1201758890543384
-0.3262566449522988,-0.11193071618081074
-0.7920065389289457,-0.9641064637841942
-0.7401253129269995,-0.9091665610322114
-0.720246023384788,-0.20648474510435133
-0.7185533699500949,-0.42130538801278883
-0.008866250881527371,-0.9062729056207328
-0.8257838508037185,-0.31896616701303404
-0.4560321831813843,-0.034697331378504725
-0.6176054246087811,-0.599554015296408
-0.7377900132188151,-0.1889147974016946
-0.7487677724215142,-0.33677694204257136
-0.891078646610947,-0.48938778944939876
-0.21395060676863686,-0.9276446306014645
-0.41920447045539844,-0.7368938458253068
-0.6694085289734389,-0.062127782527040765
-0.48239204794485724,-0.7159713306525232
-0.5311568341611274,-0.8557599616212919
-0.9734094129339671,-0.9308830446146432
-0.16444653770686202,-0.49050504707932674
-0.2622398393424893,-0.1564846764813015
-0.16729013875553977,-0.43157680352605665
-0.5123036754102043,-0.32917769801637464
-0.5587613676300134,-0.5168145214874734
-0.3395679928446962,-0.6380542242029216
-0.5029444289594741,-0.4903396569567906
-0.4235200237354877,-0.13814670720590616
-0.7798957925182028,-0.1292525479323634
-0.2953637785522857,-0.01506380577635058
-0.3962196783198709,-0.6406394165534134
-0.34712092359658064,-0.7250696891344389
-0.005426545159636698,-0.3273165575032094
-0.15571687398513268,-0.5130310105238197
-0.13966375508478468,-0.8622612282340878
-0.08201432004873277,-0.12172902356769466
-0.017141055345369915,-0.354485880226579
-0.09451613263596759,-0.8493631594908195
-0.9486213666961302,-0.14149498357172274
-0.7161487191385599,-0.6189490790887853
-0.8825398130272702,-0.9089905558877578
-0.6362651041120856,-0.36423079212649534
-0.4047969263233787,-0.7784583218787731
-0.4442719389676191,-0.9517238596570247
-0.7498945094236766,-0.7602412283308894
-0.04477676941691966,-0.42085689105325785
-0.4830506851082855,-0.34964269806540715
-0.8477995605784324,-0.949012226588403
-0.04491864425704961,-0.9749241824328848
-0.07805950112000037,-0.5023085214764171
-0.9491756478621877,-0.5128385604570233
-0.8223657394843613,-0.48432625750844693
-0.6192117705635599,-0.28805168626297717
-0.9900942088819221,-0.7829752529273539
-0.08986809049724398,-0.4693155456269801
-0.23172476166411682,-0.17260130875554158
-0.6091172016116003,-0.35861092341058
-0.7334435555953785,-0.05942890464207329
-0.45564954216416553,-0.47864149920192944
-0.548810211660332,-0.7282651423000263
-0.4383193629256208,-0.25266762076953886
-0.6578196870320342,-0.18376577519921145
-0.5234845557574853,-0.10561410174091179
-0.12247645017071751,-0.01009585611360686
-0.15552895252647825,-0.8692654026801782
-0.37278838840610007,-0.9587050681138105
-0.1562205751182827,-0.659686711809775
-0.7241181676427407,-0.1167714042782213
-0.7549812245590783,-0.5509340633316869
-0.5961264192943349,-0.10831545621494776
-0.05538715892457047,-0.8447326608995319
-0.940933957167046,-0.5844496811867548
-0.8313308318598104,-0.954965445034309
-0.01966196679377219,-0.12881235565352556
-0.040437713547082144,-0.8156530618922011
-0.49058740682091606,-0.19486456524103068
-0.014760632632370041,-0.7806463021781359
-0.3963225665338532,-0.6020468773737994
-0.4480873023822449,-0.5768873547284925
-0.3782210929321157,-0.6822973784826566
-0.6704458050658155,-0.2598131613867939
-0.6093208449454454,-0.8463695631050252
-0.8691878952300836,-0.9477269193402517
-0.4772749745496111,-0.09251950811132215
-0.9826537990513118,-0.5592725092486419
-0.6972798566033862,-0.054813641475766506
-0.5079530367763018,-0.3246197449977496
-0.4711620665434171,-0.6568996868385917
-0.13308357692564043,-0.5751893049957185
-0.8990552989263483,-0.26116120992661995
-0.8978795384058752,-0.5256743542543881
-0.7961043783895165,-0.547032407741228
-0.7787988720233168,-0.3261145338341116
-0.3520446765227636,-0.5415009604098977
-0.38553694266479877,-0.6272128986715598
-0.15854104311013784,-0.10177745881449629
-0.7050945125787782,-0.8632775445743501
-0.3936986135247944,-0.5249980383804572
-0.05236329694396591,-0.07022012218551577
-0.6890988208916562,-0.9255319674072393
-0.6893470098007187,-0.6330938585259528
-0.0763091668503385,-0.6163321579073754
-0.40283666511279304,-0.20646287684539189
-0.6531102065217126,-0.33979431395339
-0.5352237599673295,-0.17668497895472868
-0.9741194791485628,-0.41431053927476713
-0.11407843687168284,-0.42954514779119657
-0.6438632282605841,-0.23956390891264567
-0.34637213588809856,-0.9601705989029014
-0.9839308683564665,-0.10771530281723629
-0.6984733772722715,-0.7318669651401878
-0.1736905415478952,-0.04288604784777117
-0.48988101018899555,-0.7498228413579788
-0.184442381938826,-0.008014280457546374
-0.23256895554325518,-0.9638027423053399
-0.35925383164713987,-0.592882258857303
-0.7837976360637877,-0.7337188245052494
-0.39576508786759224,-0.6513041478819085
-0.6039715813877737,-0.9637414404525618
-0.9260672344636574,-0.39917801771331884
-0.6352301473727336,-0.1906653358442636
-0.8352123586385815,-0.11147093602133251
-0.9504962666573611,-0.6762311024878108
-0.0007061087612829642,-0.5119653535382616
-0.8967093915395571,-0.6401943560672443
-0.35488336574185286,-0.13644045981737718
-0.6931799204035803,-0.24757619240673323
-0.13286503911455605,-0.6630741516051034
-0.16142296854515414,-0.6992738910215941
-0.21918539254883218,-0.542958454218149
-0.5184456662916513,-0.4235803656297218
-0.1446175229636415,-0.8400821873271201
-0.1481504544088168,-0.0360527549619315
-0.7766335682448511,-0.31214826071373447
-0.23231876649564742,-0.7295749048615152
-0.09877149645621375,-0.8473067806089482
-0.9776539799465159,-0.9564277506792851
-0.08429141984759381,-0.18458946155430234
-0.13943470896357202,-0.6392964161407487
-0.39884575665445177,-0.7725563385302646
-0.04244554352300878,-0.7010452685425194
-0.7884236958205846,-0.4546987493037157
-0.1591178977644533,-0.6110669938608837
-0.6196207015333582,-0.919116675686571
-0.9551478166331413,-0.4831991217437006
-0.10410675462544106,-0.09712135421251888
-0.2622042522616438,-0.3800118496168734
-0.21531428646716821,-0.10655123342417239
-0.23097030016277842,-0.8048859642822296
-0.4017275854853163,-0.2066744951972973
-0.1276261940891985,-0.7660280702662349
-0.08975323454623374,-0.5970695064382849
-0.4067500126915682,-0.7986957368235302
-0.1030144535279941,-0.889042938135884
-0.32018592771225696,-0.01392327938836968
-0.5615474052761129,-0.2783836052620079
-0.44805403917500664,-0.8848966335656109
-0.97848696069184,-0.9405150719765915
-0.6592542951148883,-0.474506965160465
-0.27705067466635147,-0.11109283853804564
-0.6478739724998593,-0.9478934710409676
-0.09724660654681871,-0.18779114553847942
-0.30864548839558126,-0.5080274621105765
-0.049476400747771154,-0.36275417382174213
-0.7682393713958077,-0.5544389824749353
-0.2448789471295023,-0.1084073361758634
-0.9687511402413087,-0.08941000290625856
-0.3091467280120005,-0.49755718084452893
-0.8309538374520732,-0.19120527840250234
-0.6964154125751573,-0.9235805478047981
-0.6977398193186479,-0.20022263265471618
-0.26563557309060903,-0.9367154217656354
-0.7508526026103942,-0.011268458898857858
-0.055977045873320974,-0.8344921711861165
-0.880595770421891,-0.26226167979362425
-0.1256338728206896,-0.13491315787203695
-0.9175027691828055,-0.29754833214957166
-0.39631003222468464,-0.9452484332080802
-0.3981436046726028,-0.8859082155156628
-0.9126574079590312,-0.2656234663724507
-0.7003900204842104,-0.4004945809015925
-0.775417214266148,-0.9106170425805267
-0.7224532504509579,-0.8351714366613824
-0.27307039313220094,-0.8062508396092876
-0.22511008392019272,-0.2603195871847528
-0.8019133202025399,-0.8887645891913093
-0.560442339095056,-0.1116827052347319
-0.9566310727408412,-0.5602107422635763
-0.0819921074914931,-0.006865249299913612
-0.9797702036588639,-0.5073241443577602
-0.6826899546004879,-0.6417308084453106
-0.3461263666036801,-0.7564114248581618
-0.38591196851132725,-0.4917203277269845
-0.813188985100868,-0.7152400875711558
-0.4318182945056459,-0.16609326316086792
-0.6881601450553324,-0.8939507207172246
-0.4630636953889353,-0.799158948444994
-0.27354805792276893,-0.725795596681261
-0.7240677018254088,-0.6559140646799092
-0.57445654943658,-0.6994195460157123
-0.9878732652044604,-0.6057151791380935
-0.5170678468041914,-0.4904296548543735
-0.5346538250324188,-0.11686771740841706
-0.7370160955422261,-0.0851926778925155
-0.7476455931409605,-0.5844820414308296
-0.2716881372967612,-0.6132810524045369
-0.5543632080862663,-0.8756039002054101
-0.49481440969099755,-0.7417307020612529
-0.05611721008310999,-0.8518387116845365
-0.08121680347178906,-0.6541189595772522
-0.545935907024377,-0.5157510552509742
-0.1821198307289159,-0.6823578804887777
-0.9567285673337191,-0.6401957671608951
-0.44152185237871755,-0.11328555558644726
-0.4275484779966786,-0.5873993231809221
-0.5962103690529847,-0.9781397813043086
-0.18684417972730982,-0.4559006887126752
-0.3014684428518505,-0.44376950925976866
-0.477531994050551,-0.22289121577570892
-0.9068166589526176,-0.464714172373464
-0.4558141394299351,-0.8426660752129667
-0.7361860607394275,-0.4323914141481163
-0.7172432697399361,-0.2239346859120137
-0.45774299316403344,-0.5832616387947973
-0.6528692216203361,-0.04765330686406022
-0.263736084985428,-0.8946683172704245
-0.2898962669387134,-0.5342202609654605
-0.8240724659104487,-0.7025705970398541
-0.9636942531203758,-0.39441965188673367
-0.12163644299465692,-0.14897075256378134
-0.00494673216696806,-0.30644695548264067
-0.2672895870288008,-0.7971225552373603
-0.7935352713439351,-0.7887602137873213
-0.6222736760988635,-0.058533063453616196
-0.39185003332421353,-0.7122775381552541
-0.37511993194867743,-0.46099481162103906
-0.058605054450734384,-0.06909498361406896
-0.3921691706597139,-0.9268846620292494
-0.5340288848942308,-0.5823826321256591
-0.31759946645757775,-0.2909156547626496
-0.11611682244795263,-0.5372851657821929
-0.6039000121762449,-0.08586046214883225
-0.4370895191463454,-0.1983260732840234
-0.6286115908310399,-0.7737415164543486
-0.7726567850619714,-0.8838685758273797
-0.4587252830700239,-0.45017039208459575
-0.21444095294609522,-0.08538765796450187
-0.2508542705012323,-0.677172502029151
-0.8655264557832679,-0.5232087490559801
-0.5111317624418156,-0.8110567807754558
-0.4452656422319632,-0.6566944297678614
-0.5708891060187499,-0.5443301880587456
-0.2051516929043623,-0.7038685047464742
-0.3974881218121601,-0.33435738816555116
-0.4676616492809692,-0.8411802233354494
-0.8033663376370636,-0.5453236316199903
-0.6600500897391441,-0.7026249476973974
-0.04154041065007785,-0.10019251448187727
-0.904614998391926,-0.144667277046313
-0.1272881155209552,-0.8693898689768027
-0.9561375518243345,-0.11347114597534047
-0.10752716624302616,-0.5470070058131319
-0.15595768703560875,-0.4642800324588888
-0.7009671828214563,-0.8869636953607786
-0.1299945951625482,-0.8635198810370839
-0.7608345086367044,-0.22507851312479588
-0.055252401449857325,-0.10601377482589514
-0.04580415826651296,-0.016793884587989805
-0.7064758107480016,-0.5108220788175931
-0.8965367016149719,-0.9490616821826493
-0.961823354733504,-0.638233284080261
-0.07595633143404978,-0.8677824766657904
-0.06038569961295337,-0.6807657983013192
-0.01872290871375093,-0.9431705117038428
-0.24045774772373585,-0.9644153539137049
-0.4449595585247069,-0.7855820631620745
-0.03105922366941194,-0.9178475362304376
-0.590091763559297,-0.8476177391592168
-0.4899042777019845,-0.38325212478757575
-0.6348278742796509,-0.917640612986604
-0.4048616565130051,-0.9064451186100592
-0.3213345693080071,-0.37728841177106487
-0.9143644884829243,-0.6133070549699768
-0.20144639801595232,-0.35596625207254484
-0.3474530718451603,-0.6281178968107628
-0.9274923099432488,-0.24683337466302846
-0.550150626264803,-0.6599237427560725
-0.6489080128719815,-0.3054288561112286
-0.13407081224538753,-0.9841992927741351
-0.048211267352612386,-0.10503522291619272
-0.9877738466911937,-0.05160421427328865
-0.352772847650648,-0.6945976955936012
-0.6032006179304436,-0.29666315598394977
-0.9523943277521978,-0.03732753322240856
-0.6446307231261513,-0.9009913389928971
-0.5338515938057438,-0.6093835187982624
-0.5068188821377434,-0.3250548302809303
-0.5042206676050804,-0.6165813337423228
-0.48204130774284004,-0.7280197109079037
-0.4902072498846315,-0.32951980222550736
-0.6290009264515989,-0.10534518866743936
-0.5387704010773613,-0.7345403969131362
-0.33918741825477494,-0.07290920826173097
-0.005328073614458417,-0.38324717804076647
-0.4679129680824079,-0.3726150242789995
-0.9364554174984412,-0.14296921470218038
-0.8507294454892843,-0.10566179595957081
-0.8603403268647146,-0.9951322855166168
-0.8634477004551138,-0.43786050401582466
-0.3265744460227301,-0.4964029596841323
-0.25225968594250203,-0.060672263312450236
-0.8788075713308038,-0.30738337892196743
-0.14978717717136292,-0.029348507462527595
-0.47519853879136187,-0.19483035108822944
-0.16994384171753818,-0.18692757256641124
-0.22813977141013186,-0.008425296844763452
-0.5124905424460505,-0.8811252995363636
-0.33662829243744574,-0.19076482674119077
-0.32634730166894665,-0.7436806620284636
-0.48819856025893316,-0.510775123324267
-0.9830821347389452,-0.12827215935989456
-0.3145396910385527,-0.14741981455203224
-0.5877211358613403,-0.8073952381114468
-0.7533384663283924,-0.30769336288085736
-0.984472569554212,-0.9104540791876344
-0.7448253625574692,-0.5408943654186579
-0.5737601200390072,-0.16584167689896923
-0.7813733306392415,-0.8525064686410756
-0.7502145140305528,-0.1729834840793284
-0.7476095475605866,-0.6231406909966134
-0.018105431848722264,-0.648923279886017
-0.5932151071826568,-0.020513732668684392
-0.9568609042526726,-0.2500065895349073
-0.5266968163703586,-0.7513938320923991
-0.08536247584827439,-0.8323368813527624
-0.7001464004122004,-0.0928213037918475
-0.96419766158208,-0.7418036474899227
-0.7233274918960173,-0.42059105738763125
-0.9634466871861894,-0.4684248924953167
-0.016160558872922226,-0.009613272874359424
-0.6262428313764172,-0.03079351122777174
-0.13640196939026472,-0.9742069673136375
-0.8797384949313766,-0.8689264833970937
-0.7578693201543832,-0.7876220266238501
-0.7873091526596631,-0.09423042148039751
-0.5169413727878981,-0.8157973866791102
-0.7540325029138928,-0.9246714430140236
-0.5804121465776688,-0.5279503805970941
-0.37898467168054195,-0.42530642555077613
-0.9688670628588706,-0.9898350024141401
-0.9909277251508762,-0.11131258527908283
-0.4241994675447992,-0.17607278458889597
-0.206302131138413,-0.46597709703860635
-0.9642662184696426,-0.15003314279657642
-0.8214552164882508,-0.4595503383481768
-0.2185097157723942,-0.15892370818740653
-0.13817223743927254,-0.6574496423194451
-0.35793997023140645,-0.2904903980721153
-0.1321940837888368,-0.8430487634618712
-0.21946226125004786,-0.180345413997557
-0.004794960060055198,-0.3879113702413479
-0.015517690228329495,-0.5674831942508507
-0.10283717805715997,-0.44742817910865884
-0.8614767991512016,-0.15499795133555694
-0.3856468408171112,-0.19642896480180105
-0.0800048798558558,-0.21510808099726153
-0.5066801616981073,-0.6363727993090945
-0.14646808923433408,-0.6160227761979926
-0.13482193761543892,-0.23062625904267453
-0.694176274841207,-0.586527049554355
-0.5129562387743933,-0.11410878703815519
-0.2926252706992054,-0.9176342868586292
-0.6823504999510456,-0.5701919782125011
-0.6486776867034431,-0.5930483503511864
-0.6471686755697496,-0.44895084594341483
-0.8418755783351768,-0.1310893494950135
-0.6954158145300411,-0.20717253723732032
-0.9056682188643853,-0.14570145677032253
-0.6080378228809509,-0.6805857277084225
-0.8643773406365226,-0.03350748484945809
-0.6315747169392588,-0.1507920483259383
-0.7436891763085047,-0.6688767750068263
-0.6569562668823311,-0.8049935891345644
-0.6605548399514384,-0.5579666452373389
-0.47556204080337405,-0.9650179253624849
-0.2679905529226275,-0.005741276990811839
-0.13196615261292666,-0.48141769738456097
-0.6724287741110297,-0.4867223164432539
-0.6976250593856359,-0.8238947202483268
-0.9072361246055167,-0.7073069569015594
-0.5858881611416252,-0.5323861927882442
-0.20530216773944587,-0.8687784612155527
-0.2387489469195181,-0.2863330086716279
-0.23172484213994493,-0.11038570262740632
-0.3049023086203484,-0.08106111058115295
-0.6035144669298483,-0.6619897509320709
-0.583600603510643,-0.5677048684826946
-0.46015846254959514,-0.595820516833746
-0.3225988199471531,-0.19993122241325734
-0.3272235379270455,-0.44643148782621167
-0.5872617679766649,-0.24814273285690558
-0.2409382821574687,-0.29903515048964446
-0.45639958144046144,-0.811547852627511
-0.1876326067752968,-0.27663772265124
-0.4112984077024707,-0.38100971152171226
-0.3907332980067927,-0.18412297400001698
-0.6470507841124113,-0.20791009831896068
-0.7174155988665466,-0.4163631986713542
-0.9843955610652256,-0.7503280869586249
-0.19786839490576624,-0.01674773290756315
-0.1775833413487119,-0.7378062317710383
-0.823877079326068,-0.6704838599802352
-0.0718000163845155,-0.6878183306514004
-0.4057842644839246,-0.9236999632534753
-0.02847179281371759,-0.3737350913770978
-0.1554216622052066,-0.3237314549064354
-0.2701693983343414,-0.9021991043545872
-0.15978810681165379,-0.24762013990090326
-0.03472071130826149,-0.6152287851892352
-0.9372089589187214,-0.38135556377980306
-0.19958482936579047,-0.8567430984992503
-0.3759948440892269,-0.6508265469490697
-0.4917059601567425,-0.6017283445080677
-0.5597106197554446,-0.3982745881568044
-0.4161275692937211,-0.4121283063915284
-0.026321594612160104,-0.8376886134093255
-0.09945930997702745,-0.6548506722691336
-0.2204183700800102,-0.8420143274519394
-0.40243012994039196,-0.014528187647949609
-0.4792817985704334,-0.02395903454575643
-0.46466097021269304,-0.6072653179449543
-0.20740455981663475,-0.10484120099348027
-0.6332998568784386,-0.3206847404074662
-0.9224251443699272,-0.20747741834452715
-0.4050456945597498,-0.8250103340921316
-0.9405725808496657,-0.8740676474401134
-0.646182079540023,-0.033625075433616036
-0.7752703285290424,-0.7552044080524349
-0.3234602629430847,-0.7431895305653522
-0.511804773885081,-0.5270517504282031
-0.8552662702236791,-0.7016037826747533
-0.3091019341690113,-0.5581060856533521
-0.1420429871179406,-0.17296974819261435
-0.15960759425395377,-0.4566109219901633
-0.08370536114865212,-0.24781741844209337
-0.980103383240384,-0.6750448979523662
-0.9610401102319457,-0.5625982367897342
-0.7185043729364968,-0.9113220388481165
-0.6070126913707663,-0.4324191244699005
-0.7110657312840555,-0.005825095477384412
-0.0382036346852469,-0.8304890642951468
-0.18598929356942606,-0.8869887310990935
-0.7672240486336945,-0.5449463448471792
-0.0952485969073319,-0.9525625957136084
-0.08091796431819742,-0.25780191843008715
-0.6327977224409267,-0.09209776678482218
-0.2531135193430202,-0.13271759430834373
-0.7859053145910678,-0.9048046769718027
-0.9405469442302705,-0.6749080076090361
-0.491618390225965,-0.6799522540895249
-0.4179779749700613,-0.4402103084397012
-0.568947120101008,-0.5865515504364063
-0.879400962443105,-0.7695406814741077
-0.13204037713320393,-0.5666715686529176
-0.6573395026788529,-0.853268471158153
-0.16582736273339072,-0.6195949888848239
-0.8521432262816255,-0.8311335838125
-0.9579857516644832,-0.3593221512941809
-0.8243472075629638,-0.8112543341241888
-0.13175410925839348,-0.34320500233195605
-0.9313376229737219,-0.6451989259149495
-0.9787095198798001,-0.057141757510068
-0.02141371879076892,-0.5965987574293713
-0.7634980799509362,-0.7273177644191153
-0.24486320092659597,-0.7903541091224551
-0.6783892098117478,-0.2801959572753917
-0.6661534853303438,-0.9800577805643831
-0.7482614092526322,-0.7772271993351543
-0.3930649613301409,-0.6077567083964386
-0.6463846227675389,-0.027955445693306213
-0.8114091230373021,-0.7326577220722853
-0.7459058525977816,-0.2793977114659322
-0.946624310269946,-0.10278630695158886
-0.25586842259271836,-0.568097722076848
-0.3032762767998288,-0.7977714644573072
-0.7451007407547693,-0.04555728876323828
-0.6251033358485445,-0.11028413477897303
-0.0907630683873939,-0.2726752765101429
-0.6599066199029259,-0.0015385707411624816
-0.676527706246233,-0.9650206463034561
-0.035008649884835874,-0.07644565163148775
-0.7189148860041327,-0.9996002529783454
-0.37708858499649134,-0.9955216018049339
-0.5368992021916662,-0.4369403442573222
-0.6386777857944407,-0.6914895283220095
-0.7592077220101497,-0.6187072919094297
-0.6704202684557133,-0.6047320881606743
-0.8345875407095089,-0.4717944759667171
-0.4318033026363287,-0.796447580821408
-0.39653121918950385,-0.9313513171925024
-0.8758783385049036,-0.957976625100807
-0.58231335443044,-0.19326397807585027
-0.5546073115079463,-0.10397434748397427
-0.7421836404098833,-0.3042610887871351
-0.1833220101600358,-0.3527274029899523
-0.27871649356562755,-0.6151736490663109
-0.21882066919779553,-0.843362486231966
-0.6646930653744774,-0.8207181978982641
-0.143839376718486,-0.039137515903510334
-0.41436457659943027,-0.32911553109286673
-0.3589726459549979,-0.1483861384416154
-0.25780051730516107,-0.7693751098336196
-0.5852493199852207,-0.3702810885398369
-0.5913795623597409,-0.8262465537533645
-0.3262012485849547,-0.40606794411776026
-0.46250395878560135,-0.9235266502370904
-0.6205869334353932,-0.7407486068857159
-0.34701103970203384,-0.9516970911780581
-0.7681151268095519,-0.8636072342066098
-0.4697436146753049,-0.1560930172797087
-0.6523976728664782,-0.7617166807381395
-0.19102714581788682,-0.32292687016816024
-0.46741981561115964,-0.11947972182120425
-0.18212732067151305,-0.6886870423295011
-0.9637694217799111,-0.6082322122138243
-0.5341170610162124,-0.5964862083218979
-0.20126990230032116,-0.8783677370006663
-0.4035541431452656,-0.9183066960388466


==> Final_Submission/graphics/data/lqr_eth_optimal/19.csv <==
x,y
5.940497777510924,3.717070103769512
6.1875832949082445,3.698386471478753
4.496644749802401,1.7924354964282436
9.917191539345554,4.256121717033045
0.7511502196104864,1.7474316361566304
7.181731543709391,4.307592369479996
6.546133654231717,1.2817527264205046
0.9273230762434759,2.979096379668845
0.3083577007128564,0.02861880351149243
7.280140411572059,2.646009459179192
6.127438510601032,0.9326679493396423
7.327544261640037,3.518303503108752
2.5783895533873284,0.8892796891667052
2.3664700088883914,2.0346084623178253
4.819177867473652,3.9397489935506407
4.915248461679681,1.387346821145902
5.516184610037826,2.5487659281006216
8.354115086388445,2.548528643577315
9.679934987329752,2.8380059148933867
6.069039705699654,0.6379937985351509
5.533861485432136,2.4907182156915715
4.409474621023846,1.738448569716151
2.7752118246194266,0.8969470897720715
5.966991034816344,0.2782654365372188
5.850049620812377,3.213024279279438
5.586641569134958,2.431335258303309
0.8987463389234713,0.5120536871097494
5.022988092319358,2.5945408442569473
9.505894268995998,3.7866186453117052
4.0634176363983805,0.31383857543377247
4.927339685308297,3.767291901507063
8.483908722225737,1.9005279273890616
6.061722087635982,3.7334486627151717
7.738630490169276,0.24807231801790547
7.910479210107248,0.5627993920372876
8.407232854488784,1.512432988777376
1.140727362282748,1.3061352070429986
9.336020388249514,3.830431390038015
5.19664066943722,4.100411838303723
7.858848550817582,2.3017744490881853
4.694673763502283,2.586553800358578
6.460854700836071,1.623909267040768
5.445192244767346,2.2101619497275866
5.224803055325373,1.5510569359246276
6.420945485445017,4.089815771366517
1.9008633093850609,0.6724589662705367
6.425694785133168,1.089134238185931
7.105741106741902,1.9479235959370786
1.3545107140340196,1.9648798633093847
4.810835586586934,2.289574095995783
1.6990988500017554,3.0413157936852007
1.5241029725453954,3.746228277786787
0.6784408822607917,1.2788931548791658
2.299728048702774,4.101606222578983
1.486357895051409,2.6415183925033485
6.976720247882966,1.8403615653465146
1.9053332812281183,2.2772666212497934
6.72818201281105,1.635979202595002
9.176661961162722,3.125866238941009
4.903780242101954,2.6626298417193124
7.107311952162485,1.997920210703799
8.581371604801044,2.133645835341439
7.23492352726562,2.9079713625569372
7.360200750994614,3.2267757491484477
5.547009702924268,4.339525389713766
6.577195406661668,1.0240331119336852
7.088767095250052,3.5786725131671844
9.338388074993361,2.847012182833974
0.5700072543980053,1.8131053463178566
0.8941392239101243,0.14407678611037228
9.692953986627106,2.7646160287269455
6.330811548599434,4.300733986333443
1.9158073396687763,1.923979211251683
9.179100786912358,2.1725725516847465
5.147855649229021,3.3341432604398324
9.415093692037072,3.940292005871503
9.621411778782484,2.565735688285391
7.371109606583112,1.9936659801641223
1.2333670887675672,0.3662945651386169
9.514878839636339,3.1770253311730543
5.772051413282242,3.8839902220140496
0.9556461179803621,2.5962056738390373
0.26276451789898925,1.0207351239107711
7.8667293278545785,3.831899289940319
1.0712729719280416,2.4084714736749806
4.361598968276695,3.746755663978168
4.277744632788691,4.049466570592596
4.800359245492604,3.8481081528471823
4.043743508930914,3.6496411027066857
9.83423974614902,3.649692785344829
9.223251933700325,3.7484124231634453
5.076856253708968,2.898452633144718
4.748479532421879,1.913111197866057
7.13244628422523,2.065086374072058
7.0350671822888735,3.501136539897538
6.883997253186314,3.908082789385084
6.116949832315789,0.5850059795203355
7.273286003194938,4.169785685275359
5.353874503332214,2.0860490456408876
6.767518855612082,1.8967584814203426
6.483866534908139,3.718569324111957
5.381960435267773,3.007055221052563
7.679860427255029,1.8436915642577087
1.9870544656619797,2.1627666013770224
4.871845455160556,2.0210538049373774
2.0033367260616775,4.110016100501147
7.985251230555557,4.037728138641539
1.4947770493263266,4.170379844016554
1.388960425336606,4.027551976365083
1.6974489352054505,2.6088326441976117
0.5521095285342592,0.3385842232076903
5.111917892563776,2.2330170703539585
4.613694133109467,1.0729340566251846
5.1122172736670635,3.3990175678160917
1.7700406165507596,2.8192750194317515
5.636287983097194,3.4086928645868957
2.4718085741125115,0.1832643432776708
1.3805621491763862,3.978543598540519
1.1955566079563242,2.502943297304199
1.5559285328290011,2.502462074590044
8.13710693438499,4.189855321530749
7.755666336147863,1.9875416784791116
4.441101842176626,1.3425014181039563
4.7421013158189655,4.032540961003534
8.864325282635965,1.3338096560864439
0.9224849970394245,0.6554101517140858
7.075018015031263,3.638697658687189
5.400576062122182,2.1486728737922367
1.941704627923399,0.5361688169589098
4.407580462004798,1.4410996947744459
4.554622302405713,2.2577459431127056
8.904206645100492,1.8307349060279725
4.309347777735068,1.3209063633361338
7.251191305502585,4.301305572631129
9.918683028246068,3.6640210360662717
8.937941718183138,2.616407888579702
9.108508623849106,2.145783485901597
5.286275055399313,2.3636630178017777
2.728621314725431,0.5795035841315682
9.032643084651577,2.0439572774889756
2.386373958831778,1.9960523758107414
6.627374588777204,2.0916459378107857
1.663264301047632,0.5023343187073557
8.669146800266518,1.4709367323102325
8.780732766588642,2.558538671600719
4.374090224758332,1.0620695816105115
5.503326192210741,4.061994604103273
0.4341919899621183,1.161736559284574
4.801012149689867,1.657157879687607
6.006608060385692,4.316499859389892
7.35266773962795,3.2763586088584233
4.578013238200798,1.7748112019459708
1.1894154642463934,2.440094689877504
6.142139670830302,0.8235157877318438
7.216833079826725,4.206935474113978
3.9888571356354694,0.8023325724109631
6.050637938094667,3.783816169099624
8.95501739370644,2.7108385493333396
7.386695054273628,2.9128676275683665
1.0474659768396086,3.6864242985752513
2.4689707539827705,0.08259426963552155
3.2025406970435966,4.042761595999254
6.334252482349786,1.7605886267814896
2.212594445613254,2.3933087057715765
4.68671244460804,3.6505639617113577
6.906326150910825,2.0095163316275597
6.202681748443084,1.3895078832219927
8.978240710512615,3.274045976837053
1.6234294641898064,3.9611863957541877
4.599802554824244,2.0112397726005793
5.314788129973094,2.0346142064538455
1.3743861672547164,0.2293926690388038
6.339747329019539,0.8537112931155979
5.456664399225021,3.1965953269861407
7.8089976923753746,0.21538153322482156
8.173459273275245,0.5440405847429277
5.4124355506918995,4.276752301255101
4.4196312401637305,1.3819548253005067
1.304751116585951,0.046638961544624324
8.47166774691886,1.7792466618907548
7.976252259403411,3.9230685299340395
1.1259967264572106,3.4841136704258484
5.062226753960988,2.4417438890041274
8.092633681357272,3.9127121227082293
8.741055127871649,0.33551008046097336
0.41950363755507636,0.9708272553097452
4.641485491053479,1.93837260487854
8.571752385528951,1.8354429064577102
9.199485226987786,3.575689702707712
6.0720578996153325,3.8974882933628963
4.8668488717327865,2.9717813027187825
7.418233884030024,3.1700689196468357
6.658619957449862,0.32089109704150814
5.804909364304169,3.998372576281586
0.858676746079245,0.9652820484635782
7.326953254775246,2.170852505203631
6.547003238420395,3.8745926729345905
7.856131094772332,3.711940781890566
7.962700752059616,2.101346271145588
0.8591904602999376,1.5612095923990301
5.46741135272875,3.44596441142006
4.418655524636078,1.1915581103117363
7.242969517615812,3.383965989027504
6.769047419205709,4.193555567789245
9.324769431621274,2.422743165279784
7.036848557778355,3.1464442947484814
0.7373841988522827,2.502329238921127
1.900494765350247,0.4910150442741209
8.28973867741531,2.5959871070840013
1.086823326466543,0.3383182737309189
7.0528659384702355,1.5065363678262462
6.666853025886396,0.6632744169698725
1.3982200627705343,3.612714815080717
4.200208408191819,3.889732270403161
0.3301278126326931,0.8572392734073421
0.6686875890947355,1.3001919151687737
4.600356866323719,0.621775452252264
5.677338333199103,4.110054157629328
3.838550446674292,3.50625546393594
3.8822204736477275,3.7199824794088436
6.233490049138154,1.1024523605245307
8.947006695888797,0.8794836286947121
7.552827255554819,1.921207087668315
4.488619979176442,4.15396416079372
6.301428258411137,4.239942761751951
6.823289348170354,1.4166057104955438
4.861405332210181,0.9774190487409535
5.46682464371473,2.498342381421472
9.307143063821098,3.5608350529981343
9.587931797294122,2.9106319719518887
8.036436409890594,1.9840199935459881
2.031810218223264,0.5846893153914197
9.975870437352192,3.73511146643149
4.723294171271735,1.395767552925715
3.9565235536750167,3.765382236663634
6.871123879349979,0.9262603174085688
5.1299006493425985,1.3235672290391163
2.5588453047197577,0.8201661680252224
2.118304449021661,1.9557769380530166
9.772626525580778,4.079797585395478
4.418067525264562,1.2684163355112041
7.147023674473094,4.35159028428993
6.094374341923699,3.605592779755839
6.443965501591328,1.614169384405849
6.308631907363004,0.7158179698610125
4.787181115895429,0.9146193191738685
9.741282458560137,3.4251795218887784
2.1350987295358195,0.076455431279974
6.013516528421789,4.135257811149251
6.048522089571187,3.7719657486863607
9.283975136578412,4.0218385636029526
2.8494081329534624,3.6602085842149057
1.3337536112720878,3.133517020064456
3.371219059145997,3.9258493585029113
6.612620374320247,3.676935073925298
7.158730567069937,4.033453327244905
0.8326201848563692,0.08349430384054604
5.927505813032953,0.3885456165081562
8.349142146160963,0.414107110011013
5.5266376233139365,2.910908374666128
2.6072803080185265,0.8379414126385407
5.097407268516848,1.512207389611928
7.256816700496101,2.6979869648998496
6.108100055107618,3.8728654660814144
4.347130916363076,1.3160735661384002
8.803471988910465,1.7631920074314527
7.364005592687432,2.4484738901745633
0.9656121684721155,3.6696784333585573
2.4966372823727245,4.127741249744
9.21415695512748,1.5496164283324783
8.43000005183691,2.66399900914522
4.094263648861984,0.9006927832403853
7.629338731093452,2.0011600777042613
6.976982729565105,1.0335749666787841
2.4534729648916818,4.186127889281791
5.837014235837595,3.407833419292961
6.839698151367256,0.8446603506076509
5.654078154189433,3.5313188414687744
7.68181936815754,4.3206291859672294
2.100821404417032,0.19510550415405212
9.14545858551576,2.3356720968823845
5.938090769666145,3.785523353252655
0.9705783224254385,1.6530050658336675
9.275166787333951,1.7577829783698675
6.943311119495892,3.0234191252925005
6.987939596267438,3.2200334412005502
9.227722036816628,3.2173566202242863
1.0899087882135616,1.909422235523465
3.027994133877322,3.475244756898512
1.34816133827232,3.0389406312278817
7.880948844631158,3.9230488008318742
1.710050597695123,2.878307713427228
2.3187326610099013,0.26593366221160886
6.571376666368919,1.5635047301295493
3.7986915132036487,0.31251785211841476
9.77022193191101,3.293702642518465
2.937974260964569,4.299464111320503
2.0391970571174807,3.936872741127502
5.523503381411125,2.3320801456942726
2.8608701363098135,0.7313175869968839
9.263468306634913,1.8564643299268764
4.639414525389746,4.239915362257652
8.544446114695528,0.17594307166761747
6.645370903254003,1.8740915299882686
5.4769901994322705,3.1688355562700905
6.925570442073896,1.4218207693900935
1.3759147482610994,2.545146692787305
5.834410680708556,4.344253719755201
9.540727170317115,2.4304288765022894
5.068453833009664,2.0908012130103795
8.76309101625111,2.617874554256356
4.133877032725482,3.97465237413783
1.4197070698505234,3.382158812707136
8.67540029841847,2.664966669644253
1.313373973743152,2.6319701335473367
7.72096387380326,3.5628883638385176
5.4224798389218085,2.900096258766357
3.2220493729367035,3.606875332273874
7.805145827631145,4.368626615415981
4.068404951741907,0.41529665555687256
4.982209121218396,2.2371341701031286
1.0883589155161197,3.6608084810803776
4.752375035434984,1.2216084017246
4.900552103583553,2.3611577175108316
2.3538686017558184,0.18904897233739787
5.611365703371915,3.0847518106398875
6.459833351614863,2.015233076154138
3.0951212356230187,3.9526975190920632
0.6028970723335528,0.14627955668856746
4.590078624640061,3.9022080592284807
9.121603370315412,2.740730582447835
1.2887906665357534,4.068641308448725
4.869752344515298,2.4603425754845603
4.0918931096185265,3.8630927576603478
4.661932168349653,2.11196576471864
7.330076477658855,3.7593111426068164
9.828720307929705,3.6945798907082743
1.0504921488580394,4.1469558940958064
7.301205843774831,1.9404858680910542
1.6152381870480452,0.4646387881139563
7.649184846191706,2.4597244353382113
0.8531703588583954,0.5458004777381911
1.6754916312378147,2.722580457245418
7.262265782246086,4.138643189726866
2.5619571352999366,0.555083451272045
6.690183380077028,0.565412724770329
4.980639588196552,1.5549455819895188
3.825230646464089,3.7176859435831138
2.0661614322196913,0.6535716718185657
7.000843199734824,2.40119793606656
2.364021081412912,4.225151949984324
9.415115241914613,3.045493333863653
1.4205759213455234,2.325705689487438
8.018355523668014,0.69722695561874
1.0080416055943933,0.19687829856965317
1.4545625621004228,3.990194241353069
8.839970972638387,2.61158167959829
1.0907464026722038,4.262832560473824
8.663885414513603,1.4223015844093903
1.402455583540605,3.532076344486474
5.282879850770247,2.732161988707181
5.306532886647425,4.04719259119496
5.552408064083439,3.462755217188867
8.446566314711161,1.0563025579681347
7.5173798195628345,2.3202317008722098
1.0856812263392226,2.8391407509544
7.605876647849792,3.124111071452089
0.12664991840622525,0.1296230258113139
7.2283521461538545,2.7534925837864703
4.653807017463607,1.4761323055749664
2.2244056180978578,1.9069768539719194
4.8672130684725765,1.3315632273692861
3.7690079909061045,3.7541522404954497
1.559644641558794,2.339132744541333
8.188487961177227,1.992128168004196
6.88945162015456,4.03811902503944
8.436994366168562,2.430332813206454
8.286452799948629,2.040819746532497
0.17843058521331912,0.0682247952897133
5.412615930006952,3.9262364894492254
4.591368101257052,0.5312639562515021
1.2366064197190059,2.128428795093867
7.491552164400354,4.259571389984712
4.450501077104999,0.4862468328409598
9.871754235901424,3.787664860358584
7.840614781312774,0.357322409552712
5.141291911000936,1.7970284815428723
7.241453240183837,1.8368435955323719
7.804723724832788,2.4554571543618344
8.987810175307906,1.384430238369518
9.218398145524327,1.6973668617337527
2.461562295820261,3.4740520515209203
6.368355597659539,3.7079035569623517
1.707536286600447,0.07005679143774363
7.222655875539941,1.5900891011335043
2.036283001425641,3.5180775750986224
6.075672371156483,0.3046075314159714
4.092948223556402,3.984949618819374
1.62632448899401,3.7245625188836144
4.48735290425572,3.6052741358121843
1.7907966126421337,3.3571560698238483
4.7871219865246,3.9712606567433157
8.362296979338337,2.2053371314303467
6.899305107853693,2.456497708324163
5.384042510879669,3.5558791757906514
9.705038698839532,2.8106155586115813
0.8358138163710556,1.0703952878285856
2.4609295853234583,4.249897916917309
5.34874460984167,3.2926738891719656
7.959135870881605,4.226916955614348
7.098539673768392,3.8006735669204295
6.537477427596604,1.2882705574132183
5.4620596772567165,2.592628056921529
0.827526407637519,0.3273643669570956
1.0317921998656028,0.8711256669840168
0.9519889735324609,2.0266683975325166
4.29333518200434,3.7929066221530583
1.4357834972628445,3.767005011026577
9.124043080939032,2.586979560321809
6.857616899231241,1.1450192834983852
0.6661008250386574,0.7082005300325498
6.8286698405896145,3.6868702097990624
6.224224742311499,0.35365966482211875
5.756571845088276,4.247760250931398
4.8227117630991785,2.4135246132871875
0.5901815015589115,1.0040692853235633
1.6787259908815235,3.46370616891102
0.9915230369686441,1.7748014055894192
4.228567679904087,4.2832317370082675
1.2738000524951447,4.002926857929605
2.4453937030677952,0.0698549099077531
2.6210383604181366,0.8350154430161671
5.748298827040132,3.31829930999853
3.703459392063316,3.649533554057093
1.2950824874579008,2.160337994747125
1.2470872172961243,3.7948315609960606
5.360117013738016,3.539459479220663
6.739191306214786,2.441295907454192
2.288162738456233,0.4799857972369985
4.517410536382345,1.2145425696215006
4.349627099659466,1.4752995335955394
7.58154726969811,3.1181166402577505
5.053926771880624,3.385822000922574
6.433356896574199,1.930132030562906
8.484441241472133,2.0735855028952352
6.562560163505313,0.3927503800853119
0.34463260463595535,1.1377667504155995
3.568015882859627,4.026862832906206
2.696125392852371,0.32661379012103037
1.5959733442975816,2.049985604626202
4.633589158501694,3.638445474807898
5.02197308378268,3.214068277852127
8.306627711559031,2.313153295880837
6.785248389773734,3.5093193572625445
4.4261113963228444,4.116832571112708
8.68944971391672,1.4085912616782537
5.203142257969753,2.7825242169263875
5.014502366373553,3.494325731445554
6.0809060994285975,3.84739258182832
4.620705961471589,1.2857070009326677
2.132111278924581,0.5336947717084451
6.954352743622538,1.6591594663734264
2.56803762462819,0.6148296144798246
4.645284066613236,1.2506935689166818
4.977319573504495,1.6882186962033883
6.315352625867037,0.2546178245420906
7.252273957624211,2.6427432777858697
4.570447622667333,0.868206003257917
4.754283832830371,1.5749412068988722
1.6876398391216973,3.290717325763975
5.951938207193454,3.835201233223817
1.3239777692263794,2.38230909574857
0.60008384253213,0.5582275055153335
5.452339524604994,2.505857840345774
3.9006205040171182,0.45466343220031924
4.45595217008788,4.3013991134541945
2.6194628527305333,0.8138545951296288
6.516971619157388,4.234389462521266
5.156217008577886,2.0200176810497097
9.290855378152166,2.1714961812378704
2.3508059382904563,2.007082479094983
5.998967756922124,0.5122953134166743
7.464695401801686,3.021086906670754
2.1605179347680306,2.2867603018250167
1.4392400316776726,1.7894451414604622
9.548425084602659,3.1101718299271797
5.543032283636208,2.4800233370147673
1.1136237680270678,3.3104805003638695
5.1102235823164,3.2786872848019124
1.004137454534689,1.0749020477057176
5.471435800385636,2.570155763818994
3.4558614411874573,4.118018871959186
1.4990205512969175,0.16289780593271136
6.633447396982676,2.208875713310942
3.1318821157391663,3.660116432888864
0.8613250125465743,1.9626245258603396
6.122351332818702,0.2467666425280184
5.189040296343611,3.9779079024639907
1.644877298776287,3.9920669815503533
1.7289943199923816,3.2714689362896325
1.2976861366215933,0.11488706912137137
6.286454593978637,1.250358798467357
9.440208985340869,4.0628601430403
1.6110308839951952,0.807921154313222
1.5213121641078828,3.412965770259141
1.9113383524446559,3.4114518047954734
3.015654037499522,3.7031617432839425
4.30856047658143,3.944784562917959
2.359863270474153,0.24629406872203052
6.807187497220434,2.5791350001848277
2.3712987077559085,1.9582474241643724
2.1446372341062814,2.077311316194307
8.406587933795004,0.5337454664152659
4.721780682927086,0.9084544888582919
4.916712488623415,3.1033781651249512
6.548678007804805,1.1005047975940632
1.163778848622517,0.35411179280882765
7.743752954103778,2.4705171535177755
5.566389556467932,4.163632085699021
6.35082399489382,0.42105734703377423
5.939733331351139,3.512087207257749
1.2366508251239234,0.6600181485278914
6.320924708258672,4.174215717448385
1.6723174669822543,2.6507311917262726
4.7685076022235835,4.322991606341692
4.3335288544485735,1.2153087559926523
2.1765366106414454,2.424740419814637
5.878782654543386,3.7341854478691108
1.7401813060841858,0.7815408315353622
1.8550232677540337,3.4328429449112043
8.494839915967162,1.2505603490470827
8.33416584168121,0.962187824412269
6.1410965552179455,1.2702479225281305
6.736462635504871,3.613720590758551
5.480063075353909,3.576834425262124
9.045040204064396,2.706496012003025
8.766835785201348,0.8043652002038477
8.422993774468287,1.0051950297332157
8.639851058683464,0.984254928922347
2.5308101180493554,0.5733551552221803
5.198022200385769,2.1373336363010322
2.2259479653238405,0.5164906749167049
2.508822110225292,0.4090371195078759
1.4244061397154864,2.0003020779255185
8.402759598470995,2.259830418339524
1.5221742279973327,4.158596445680575
8.896736767016355,1.0961582472805123
6.39501740131658,1.2759320944138763
5.054386098005974,1.28165319531846
4.322653861706948,3.7539029839572366
3.4462915318498335,4.009720252436281
2.1736233721237133,2.245425058452602
0.6289892658738516,0.44887240211066315
5.9125380417306355,4.315818304347624
1.1335897696781778,0.8574315226805888
4.417626690441394,4.215637327153887
5.09628646122129,3.7173750488489214
4.625022097549599,1.7090093240407862
7.94480991760278,1.8923768497546691
4.911738637066194,2.535885010664826
9.100719166260621,3.045923339112952
7.8005256845224,4.061461338079752
6.065592067681588,4.338657889032688
2.7684794524726217,0.8144243364381167
7.478288872182671,3.561779060970172
1.615461105768878,4.3027928362137295
5.230215380300041,2.2348799597623294
0.9387330204595363,3.4269555704163266
2.4666373157015538,3.786595153689394
6.765161738913567,1.0774608142277284
8.599292215137302,2.6231236761663923
9.241967902548886,2.016410667618774
1.3840370876558326,0.8129522719347997
4.318593078617427,1.0544164413512591
4.73379633995923,1.6354830746895934
1.5914416128333722,0.13008492775022507
6.914313689054835,2.284745855057056
7.20685057720879,2.404592429520177
7.033365803655682,3.9696442775014624
2.635260755563953,3.992080131534765
6.404828271632775,3.7407299538994847
0.5682730771122542,2.157258814343934
2.663256946307538,4.246444925365268
2.5203721086757365,0.5237226344167105
5.763291709455283,4.017274189854753
3.984454203951348,0.8034240633839209
5.593139003548159,3.816884405886002
8.204640881049464,0.47174579189658494
7.58952783110596,3.428402052179908
0.6865637604973525,0.3803907143314747
1.661179609022926,3.454010016074585
2.6760766413324655,3.700872397566305
1.82333520995128,3.0274502769775964
7.081175688251153,1.806472390571574
9.03305684166262,3.5280739620145347
7.205953092141298,3.1964431716104005
9.182057168069136,3.657991251841847
8.814026987467194,1.714545788097222
1.9981250152917491,3.9052563436213372
1.3808179646329248,1.8721545612332093
5.381690036566888,2.2530250609118587
4.7482860921475005,1.6165586370347067
2.7389213061930757,0.8211197763917923
8.454221430937167,2.6191219364313625
4.579742907965237,3.627440671974157
6.940558306585306,3.684811461638364
5.8050753886701525,3.942628506421128
8.251316850304628,2.168559007881307
5.923881970752404,3.6063387337299018
8.887482945118462,1.4606309558496355
3.79544994671505,3.853680072230107
6.0888516633468655,3.660296628113249
4.161292025611672,0.17366180902667255
2.5613457577578984,0.3305897675173344
7.232580258490353,3.6326388178915474
0.564482959194273,2.161905859641998
7.1898461178832065,2.6175972314792832
5.67633154238114,4.107236243728931
1.4406558913421343,1.9479569625179547
4.398203966212928,1.1030009529035854
7.1852317924376,3.6765098304478254
4.486916083874863,1.1949655825526522
4.5881148747192935,3.9257389682236927
7.936120266553101,2.2372513263510774
6.471466355473231,0.2873646960555364
4.42619142358433,0.5695246719951833
9.031517124623107,3.032033252794535
2.4854752171743004,3.5847588302264364
0.9897875594896468,2.034180567531341
6.591082157092311,1.7655929860427375
4.125870995704874,1.1111832658559284
8.01304965703888,0.8201202684466792
0.9298131927086852,3.0606943114869454
4.549018956809885,4.2601203435964266
5.349139803882611,4.2989321318809015
6.819009106713269,3.664981642150857
5.89216434906956,0.6262882022244238
5.369524934037586,2.7021051919259804
4.958322606220198,2.3407394876224377
2.8830499272353287,4.09947609902254
5.540697963595235,3.9227671872896117
4.462981603657323,1.2851263741325685
8.000098520451319,0.420221473915589
6.882989268489478,1.3013293977231748
7.274649762661591,2.958850841456254
4.9192275552947535,2.1436379441112785
0.9424288561947483,0.8842343862405226
5.8861727041430925,3.763389261384231
8.885544970762762,1.0025635434879034
8.164805953847464,4.114944616051314
1.5384349138162818,3.311891330258192
4.31602490111125,0.818448327051742
6.172495659240139,0.7016724563292633
7.76128929996093,3.7441772447734354
6.431936839679613,1.0134985767781148
9.493619385685697,3.1745659657182057
1.2513153970921633,1.9920441119253702
0.9457776378210052,0.9890379572573978
6.986273527983827,4.241258274466672
5.306048030456545,3.464072330277055
4.5770199828522955,1.689476640505931
2.264599964380449,2.343984015780189
2.0156288566340455,2.3163997801507517
7.546878230027115,2.668637738118659
7.972649054496189,3.80596196549529
5.1649614792059335,2.983421965849812
7.914891888447838,2.34531099512792
8.145711408150202,0.37870645715250184
1.3080649975771266,3.7383776266398843
7.793474263730337,4.240583170069639
7.271973259934444,3.049747544495393
7.05976314570249,3.0622242307974243
7.159705242090256,2.5130899017204094
0.8697508175543416,2.588404188021718
0.7701004886251656,0.33151893368360197
6.594287290824333,0.8816462744741201
0.2852928725577592,0.523905625951308
1.0651266242062434,2.9580989907166844
8.933817411764275,1.911389604551032
1.9999734204509996,4.091530967982804
3.1081937401867568,3.5859190516735273
2.7689632252860505,4.0094766190427755
6.92625454074144,2.9664816846443074
4.723670084687646,1.3409354065768788
4.439420450401669,0.15724346798294256
1.515347930015599,3.988376037099412
3.6207569621152724,3.589508825453587
0.9887273225266069,1.5395174678026284
5.834027352165214,0.14803091256558099
8.971076376514803,1.015626379479587
2.2632048580585464,0.881769741853927
4.7762507506438805,1.5879506004717303
0.8799045978748842,0.04822120594392842
1.6279565747207547,0.435253127793349
5.600111154785631,3.8048164740085246
4.7400373824256645,0.9816320801385672
1.2495333002537656,1.6462055730201217
5.407719984959176,1.942640425947701
1.232799781919298,1.87522780518817
2.2889621565702245,0.7764588914603985
0.814636899734271,2.7831376666184076
8.063142598257778,3.9822202077177558
4.392856218708992,4.300274675994093
8.186772593507586,1.160644879174448
5.126965214215557,2.662924648588885
6.405697505799308,4.345255527151975
4.480764923360401,0.5627124182875675
4.33700376447455,0.5223469316618174
4.83964631564854,1.9629025704334802
3.282720237074753,3.7245638456171584
1.7373181713133927,2.2482356765670564
5.01268245126813,2.2653009519511964
4.826517313293101,1.1946442348005821
1.9597889733948262,0.6136592416889468
4.847605841549239,2.834802539879285
2.506393616708797,2.5253546359477133
10.141382724221607,4.019868944723596
7.4979152166652465,4.032152143780424
1.0072121614831617,0.6260664670169522
9.453446111847322,3.7934128671430924
4.5051839038884,1.061023545567854
9.748628651310908,3.957110780544764
1.472165768066882,3.3733316932183612
7.6755477444582505,4.205827206284796
8.838605541005938,2.9032912939888815
9.244829128946021,2.008551766032051
5.896569002011387,0.46251677491111004
1.209279284456155,2.3835394345944243
8.329980826974772,2.5155738360242217
0.6112070548574814,0.7653382126494384
5.6555762260850475,3.9248107392204172
1.0555878216591643,0.5391039901295444
5.0047374008287795,1.9963254579735672
5.109779594110847,2.6065311968792964
3.81895476938565,3.559692444791726
5.669485407178067,3.419102720356641
8.926992707702716,2.6011745056945585
4.464966423886857,0.9841690620871957
0.9233657521239091,0.5717115202564156
5.595891792142181,3.128764250971791
2.385097316861135,3.6560505863992367
5.2189217724987715,2.267581713448473
5.958804523038655,4.265133188509056
2.354644806354112,3.991412237617705
6.608784409646738,2.297382546699703
1.259046393635102,3.0503579822311364
4.4274415391934365,0.5156951993913668
3.5548733084789377,4.197929832085691
9.558706944374187,3.460354292268101
1.2620325240517494,2.00388079894139
7.487198065665326,4.131101624937628
1.8789031287194313,1.834887206600155
5.598479564859337,2.723559104382991
8.296511753411451,1.0322561736062754
0.8427862295458525,0.7887638661976892
5.259126508312727,3.659861561176038
4.1103029466277885,4.2707241898708705
4.581192913086347,0.29057019131972606
7.0257342899109485,3.7814921683056077
8.921904600745881,3.05113985094283
6.43080476602065,4.2062059037737995
1.6915596800614683,2.4899776213036495
4.536714070794126,3.5018266039148096
5.133680748153665,2.0306544327348837
6.328916348917739,3.812865151561752
1.8174061298812858,0.5328300433089793
8.250207130327077,4.097900224890218
1.6164769107087902,4.260301435578774
7.179840441567819,2.7037785267464907
1.1099146871974819,3.587674997486654
1.24917105600759,1.8552841907504418
4.243322848974815,0.20823191154753934
4.607750377130402,1.8678155236753686
2.215635539147295,2.0588473981584654
0.6332525026418256,2.2747064207366754
7.068952722402504,4.316632844797284
5.383765835242301,2.0908701932774427
5.5724089655473765,2.7502320023846445
0.8985886994019687,0.8418756424697369
6.176750948368704,0.48257173973077067
9.13120468029443,2.6452219064807103
9.45528696402728,2.9811661785349206
0.8832890374168407,0.37985620873233683
8.185936299955996,0.6301681001848543
2.528038319981671,3.7991552775905815
7.428993891095592,4.336175269618695
8.098070932951941,1.825742163630986
4.876245527867082,2.6600094525130134
7.744852057520662,2.98499463561648
4.340756870994666,3.6637370616047615
2.4487600172095907,3.6546358472275364
3.3315319487061497,4.1193574791459255
7.887203325052206,3.8524709475014483
2.6463379946725376,4.226906560166711
4.424139590013517,4.008693295743955
2.2090489833074454,0.6928939874552791
9.297429535665099,3.488820391764989
7.340801596409353,4.0714472070037
7.307600265817232,3.0634870987378973
1.7228511944454588,3.897373484283033
8.02508395006122,0.4728365476463742
9.908358052602695,3.975218243244187
1.922575677426282,2.0546478321769737
1.1443175540766246,2.7292584342833877
0.4197073097503129,0.9845682107184466
9.516593014253486,2.587743057081002
1.832170578542621,0.71882312776601
1.0504004571139003,3.980196017720377
6.702753263608381,2.0487313765760815
0.9279359659377242,3.576794828444758
4.681067283648879,1.0067588196173187
4.609783598242019,2.02759082748471
3.4782546141013726,4.0756245226562555
4.008206709593454,3.7529013448594526
5.230033212195371,2.5147666578699557
5.760915094775161,4.0570423943312495
3.4968569883570635,3.5363646132483204
6.569656694775195,1.4862573894274904
3.846209849216946,4.16360933648556
5.806319031258923,3.5298375371151804
6.619498280717355,3.702056861276631
4.7345859036936355,2.2151240276725463
4.092723410598921,0.13861719018560992
2.1553246137250497,0.5487802777234723
6.14083608451498,3.550466750755123
1.1767543001074716,3.823728900138361
9.323429738525178,3.6370663361434623
1.7041998696908616,1.7960244198045776
1.8000657223565706,4.2921822176200966
0.7880827386950413,2.562543344956538
4.568988798894688,1.6316809012658002
8.434874584538834,1.8221959245221337
1.6406852367184213,3.902564573504848
9.868303171670028,3.6668722873242188
7.202179334316897,2.420332484151
4.91491933925923,3.9268196306828083
5.196462832310979,3.3707967163294743
6.90389565740015,1.4346472605123335
2.11966651674375,0.7264859757467463
5.722665892602197,3.041438898168569
2.031595163188889,0.7343202009954185
6.76579966642976,1.9179226353954029
7.473466474383208,2.0112676030944234
7.611233935947153,1.831907375357136
0.6470805358866225,0.418048856452899
4.354774796474018,4.1000644043977115
0.5897589123409779,1.6012053594562374
7.116974845586428,4.329135281939126
4.948262915561184,3.831288956273597
7.510306407833727,2.8558664012621335
4.941039620151111,1.0903622063011922
6.069804688539948,3.5093416401635324
6.6716332324006355,3.7017015987215105
4.892559114052803,0.6714217994843603
1.869803321339115,1.914385763769939
6.8292743811072025,2.1334023568333693
1.3243297934922236,0.6264304895845785
7.163253471478908,2.75272026124613
1.9936364138109262,1.8861974424684154
8.477285737618267,0.21173195600430655
1.9077781868540946,2.2598579447116434
9.693555044528338,3.240783816420077
5.630650966366341,4.02121410484647
1.465384973396278,4.0900173636918
6.752946189920149,3.716106839078688
8.429478747330053,0.4811063083699853
2.5528479241995212,0.36744540475552856
7.875067362539314,2.2609571382991933
7.002362945424259,4.338179718667237
7.537319823326918,4.152562997426964
4.535310375724116,3.645058027710089
2.0716932351671176,0.32262390272883007
1.036145413309549,2.655647351027968
1.7671908880592078,0.8618938063011866
9.540294487046285,2.685858374485473
1.6864776079614028,0.13994806735628057
8.180834596877666,1.2835423934987857
7.00037672593451,3.6553494921078995
2.3900682804689044,0.3524329848561908
4.332382088018407,0.16394455674697078
8.060778400647761,0.13125419437655966
8.760315799006076,1.9127393474353493
8.695073343053798,0.671588099629979
2.0726313849643523,3.964807023719546
4.7854014813649695,4.261807981350897
5.3270374702627485,3.261764701527759
7.881794872714394,2.6543561758708423
8.270965992799518,1.4077813130333912
1.911935131541826,3.6021766950636134
1.116397523178636,2.736701379518022
6.6254220133491675,3.5171785282624186
5.305369422760553,1.7109556510930877
4.565341265048485,2.1691435480884538
5.495882187445896,2.3197403032780075
6.3475808751906,0.5485044257539375
6.383241152337527,1.6765836911140954
6.6414303137155795,1.3092466097859286
7.768884225146785,0.16538881787551424
7.507809228243656,2.338476757885613
0.9046186465395913,1.9938357235050113
4.58442098991739,0.43756543180091456
0.507480265348276,1.1660164537050957
6.246336693131093,4.022752394066327
1.218233594852439,0.11625946447166668
6.765358228956327,3.913682487114791
9.033845074663667,2.7280637711347273
4.8147601513769205,4.3037240793164
1.0254014387094847,4.048849703414522
5.18284946329745,3.83036314951281
1.1893671457586321,3.5592825585222054
3.120544995123743,3.9168453959931546
2.270654662447725,0.8266119725126935
7.2648958200929075,2.2911569981499045
2.5135294275566498,3.522551862740956
3.857649920731378,4.028344015198973
4.415081926570693,1.3326912019644928
6.381798346065701,1.028198492253736
2.728131150942287,3.7387237810497433
0.4467222490711631,1.5234033325221799
3.9538550019191634,0.5104486923757259
0.6291490710834289,1.953943578563272
1.5249874626661022,0.24696812278831803
9.859715758655003,3.4812470837648313
6.759295507909074,0.5515224514989923
5.998481947836938,4.113960398073066
8.56328654768152,2.0914328385978567
9.07271150102446,3.6362466171375436
8.326582576603107,1.661478709439539
1.006810859444427,0.9456067729715218
4.883883646937181,3.031784610781495
1.1058462393049617,0.7999655012451359
1.5087497730395567,2.13123698901843
6.962061937595414,2.511429334784909
7.741938078233078,2.859781543436667
8.330582607922604,0.6389182854935646
8.229612922292207,1.1756532979465657
6.3452614285517965,4.079472736603677
7.05418137927947,1.3507780845578883
7.718866800487338,3.0047568469046615
5.306466489380478,3.8037333612850994
4.1371189372000075,4.127872321870551
4.077983763831698,3.9785152886631057
4.695748778175068,2.486154149080078
7.694056667189516,3.931401516070663
9.851159087980129,3.150992452162472
5.264943381824349,2.9550284940552127
0.3760412857638284,0.2703140336751698
2.2130856769611555,2.1488358241108667
9.441742388084254,2.641731738656861
7.5672972890746975,2.5008296581425293
7.018717373626864,3.9964092883055256
0.36765410393923914,1.0432230933484745
7.528479074924976,2.332926434977857
6.719744325231668,3.6566504699902618
2.044558918361303,0.5944727376222119
4.9019310313243745,3.8495546578910207
7.090895203389927,1.419863216594056
1.4221771059517696,3.907432470555099
6.26795892475534,0.18454717224184639
1.1392721554590703,2.375652175276337
6.28182174810005,3.5136689050381458
7.588634879740216,3.798819355549428
6.552347953518604,4.2601715131410245
4.099768642215265,1.028319676234509
5.173523017153567,3.1700051802593863
4.649533992649204,1.831911314667191
2.0372345292558887,0.5726175814195767
9.266901436606242,3.8926669762355948
4.666087121945868,1.0994154217311196
7.911986183349442,3.9186795380711437
3.204656142826111,3.4763820586574665
2.1725456969422483,0.4762003065859972
5.982421832105848,3.9367448750346936
2.188709040776722,0.22677480663132565
4.170870001260805,0.5354322887807229
2.334261788173011,4.172582483546099
4.676084055067021,4.190530328199353
6.5699854401402815,1.5679275589403705
7.778683775900605,2.5902153702352835
1.1996555121932295,3.183308809930849
8.796699983456874,2.4999525533200164
8.026495383465697,0.5743210329637982
5.862435185415939,3.104441566715581
7.050999114915069,1.6428213039527821
8.472296071832925,2.453676220269536
9.189180765986329,3.309092637277482
2.5135917367359686,3.671527784281293
5.6624013785698075,3.5235095146489392
6.373420897531023,0.810974572130743
5.626586910331961,3.477722326118509
5.061563703112969,3.925889543531314
4.17411695677619,4.305408645927267
1.1507071296933935,1.4722489232586675
2.323903562625193,0.40818774824041765
1.0776590096977028,1.1485498629236808
6.461015960590825,1.8215725951312067
5.549576342037712,2.558718885421052
2.5187124522986712,2.5070561049974334
5.1473199471623765,2.365358949794814
4.118199712519353,0.7254986591369027
6.639427300487115,1.3232032996875684
8.783200593387507,0.48290127995105336
5.270007680239035,3.0339688807178624
5.441258871686745,3.4292265605278716
0.49920463063361764,0.5337088004754791
1.9324543241624383,1.8135627510939716
3.4564415740910204,3.509038242368045
2.2146901260958183,0.15017633659137314
0.23953101896896067,0.5687942017308354
1.0632641194593027,3.091161373873995
9.188681638766466,1.8829962905488045
7.475268926532722,3.550531837462275
5.085189630772239,4.326658668552932
8.192022109045466,2.440360717486336
5.785910837204295,3.7079954323994366
2.780151617575855,3.9687735382648763
6.922816235045213,3.9645835990778595
0.5499068210667248,0.9282423144773866
5.227462747643355,1.7283807305052803
3.325311968043838,4.204132204894359
0.9190519774340435,3.498768367621252
1.1119035447298815,1.4786528403685124
9.5666537840026,3.4960275045692457
9.015464138861741,3.231320190798016
6.610165239257288,1.7770133621568938
7.53989322604523,4.27361156972003
0.5626895919145352,1.138777884456071
1.2442096409790708,0.29744454479587257
6.940878713239683,2.1481332821604373
6.926950165925333,0.928333361281301
5.208847973468728,2.309116738007207
5.943025150499123,3.61522463896016
4.549333321021959,1.2317296315561441
4.637434987920132,1.1074165983181796
4.5844468957606805,0.7238986540537444
8.066928574719663,0.19827288275515725
3.099145097648762,3.472029490169564
1.7274245607160554,3.8434430002282864
0.9643851081260113,2.1563844079047474
6.463726394410626,1.2408205074330865
7.41263824539307,3.207867142032373
4.965633760549783,0.834035333875907
1.2870619227698596,3.0322995905010615
9.807657739822467,3.9002477201295433
2.7034401797515577,4.18299128262041
1.9081258793320104,0.12391728574755
0.7864615248395113,2.794675634361864
4.261239577008625,1.0185547593095785
0.677703656679828,2.662114197430292
4.812054073150198,2.758214989231887
5.0186434275497644,2.6558623328010085
4.94464937208832,3.1186062238877104
6.907817798039395,1.7875048372701974
5.332429976823713,3.9743804019291975
3.7785966097227996,4.269338936384298
4.7849987324982886,0.5965394128871935
9.698477082435375,3.818728468261643
6.589849726324072,0.8304334034124895
4.944566418076851,1.520468124488708
5.025249336110888,3.0999529135871704
1.5312044650061858,1.9276549269271774
8.493412628662583,2.2010233369783974
9.529332674602475,3.518712965415376
7.654183905655378,3.2151987386626515
8.38687066067348,2.4045208499022013
2.2043959318034485,2.0321883359790784
5.2309632494189024,2.9694038369343323
4.332805916075977,0.35003592213738655
5.12893217477227,4.090629563956261
4.6203953697405815,2.3722948742581247
5.790590689268497,0.2067265558902224
3.818195130426203,4.126389754373088
6.908588650867879,3.507639550737094
0.5330393333335237,1.8586682356252116
2.8013496200955528,0.7402309115539122
7.0008331173451825,2.073262386504539
4.518148641639365,1.0026937771928932
9.67862984949867,3.081895294537959
1.0627056039357372,1.1013771630676403
6.4057367814904085,1.6047741984163528
2.2195044392313217,3.8689291880830265
9.248394973757533,1.8608971565355341
6.980231558526086,3.867947012018943
6.587832149926995,0.26792833410139694
6.096676385696771,3.6911370116771556
8.121388058087117,0.26679959772553385
2.1660632626267424,3.7701410443612082
2.4615752631292844,2.220783487903735
6.741800790527515,3.876366956836952
4.921027825811297,3.0284592818087965
1.8498198974175608,3.9702314995363417
9.511678493619605,2.850502677379595
4.518433299143948,1.100514389983833
6.839786879215488,1.3500840684918811
9.528351836144534,4.24432325624111
0.8121640543699999,1.4049419677133093
7.975751232255301,3.8411930347656376
2.6164637876905426,0.38917801937697527
6.2808272991323655,1.6157543510818146
0.961752606996283,2.1490667288057965
1.796643051225384,2.4712418864098193
2.007034320807888,1.9208956305434006
6.674631126924981,2.2992745773684655
3.7814372000235585,3.524247219664576
6.67412846437874,0.14091446285898412
8.235242632914384,2.2250898602433766
4.967436439510818,3.3127147873662173
1.6833682250062432,3.136340295431105
2.6782646851157472,4.317341463335236
0.22799301138387723,0.0774346398365004
1.1942856288644952,2.0978440697102916
5.483394610835266,3.6203856873480076
1.121576005416478,2.292292968416916
7.43175649478188,2.7503012838148857
1.496176306988719,2.0186075867367173
3.9671542455231323,4.076298275785081
9.815496574483237,3.442403256978654
4.247880093519156,0.27552201158166634
4.34471993648155,1.5334091955851883
4.130314507620945,0.43502628688696177
4.893799111841657,3.5139535842948506
2.383858291239621,0.6981201927683273
1.0265348183174794,2.701345741443543
1.3654712518587326,1.9344531075916143
5.334545819773757,3.682326928071628
1.8043892210478805,3.287359780069856
8.684900785742824,0.4770195022373001
5.236504375265286,1.5132185882069835
4.261989273104467,3.8953506545287597
3.102215195714691,4.278334417924219
6.857753082899446,2.669405894006097
4.302486788145392,0.5056266491097016
3.5255749921711304,4.141698348153194
0.25066554828485144,0.1413203793036411
4.779591463732626,2.257599932203832
1.0009538551732857,0.7677140056617844
7.403558456774702,3.2792698207384046
4.439070705871416,0.49528924970405597
8.847862367931473,1.5694862471136255
4.615758962362022,2.211666360883838
8.52153607461966,1.9365930824124198
4.257120226726432,4.177264413699574
6.454173544313825,1.549550919910982
2.123984617376554,3.6797494246537794
8.959487066217525,0.9971623170030216
1.2341887620691034,2.955335338827905
8.418475565619328,2.1330264886179338
1.782597437962396,0.161416490690624
9.377465856485427,2.4851742970214734
3.1205688593251737,3.925601408671724
3.826917946719157,3.7996132284527757
9.398759889629096,2.3596955556042953
8.261058893328496,2.5579206904018794
4.558516728294242,4.21132962289978
5.547522205058348,4.060180492212318
4.599509300495614,3.593976266114157
1.9276052537095163,0.7020870137027254
5.264161798481684,4.2746101211101895
4.730553158922802,0.7916949084601739
9.573118544253427,3.7208609526229948
8.287169031231512,0.18492170651761736
9.88526847232205,3.5605687352784314
7.094405507685572,3.581203596290605
5.471942763752736,3.563878670519027
4.941842445417284,2.2692815226643717
7.615875578382256,3.9917434201781474
2.635760472047629,0.6081405435636988
4.542537641626323,4.0485848346897235
5.212341140383693,3.698886661937018
5.11564285829051,3.3340865058470746
7.840365629531922,3.7715212555701205
6.3708151412063465,3.5873508008581823
10.207395271992839,4.150171512911019
4.967138605456383,2.3993413470286153
4.32786825429291,0.7384368804118795
8.311776122077083,1.3295026161593344
7.800849181286765,3.4201839720908542
2.2547143713387063,2.275245246273059
5.052988135153367,4.032885175446735
5.849464281322401,3.6252829578328836
1.4989185339645452,3.109353765456765
0.5682351343445895,2.0210884856483506
5.524292153730581,2.530809799329121
2.265527936704834,2.5203840144355585
10.219787909089,4.2875987096652715
4.271470686072761,0.6690223157988207
4.760185840241462,2.7069031414086293
1.5799446821536138,4.005248471750992
4.373758137380619,1.7963193062783582
4.992240947701156,1.9539629126272544
4.2842973481071684,1.0783151286273602
9.17184804024242,3.1928346651887716
5.198845670490145,3.838224322042503
8.057331370778499,2.6478734656103216
6.605135193180789,1.6346387051003564
5.27164506798902,2.743912120899986
6.6752904508183235,0.7752996796924211
3.482773494801152,3.721151418360824
2.3989143060519744,1.9641490375476816
7.766703157080931,3.9409276655975174
9.57975096154713,2.9009603562493167
0.9472941737945386,0.08325272480104134
0.3950033326400192,0.4795464956831715
5.086191444366931,3.544328061753812
6.736402826294025,4.025828576308986
6.496124789025611,0.7871198344424831
5.52653461198498,3.4290051623046613
5.243361370670247,2.1998730766063717
6.098046478315027,0.2194248291168677
3.1679257875125106,3.8697344561848985
5.341427451936596,2.8755989086007947
2.4545009748199442,0.8776011926543388
1.5591815101041333,1.7913067709887591
6.590987818450567,0.9548867474819307
2.9030630921776344,0.7511892583637048
6.048969903144497,3.8227027465201964
5.590690713405593,4.194272511454509
5.313439634050308,2.2403482339974374
4.499855059865804,0.3864326035493547
2.6123275184507166,2.6060210557400794
9.080448596426203,3.3631346639916684
4.9773850961123784,3.742330136470801
4.99954324929446,3.05233653150213
5.221414692444053,2.6863267030699984
1.6932889205102741,2.5339836564947866
4.76549735935297,1.4670817255702522
5.190286471579609,3.854485499618698
9.267909396985747,3.5369241964485543
7.474837332283174,3.826561761644779
3.96162345994146,0.22541229257397832
8.52587218900294,1.7527782484497896
1.807451118325135,3.253952502156954
8.750876413151866,1.7738105721180757
1.4400635071258585,1.796470564726952
0.7211250951920565,1.216262829700244
4.471957837102133,4.030638246472155
3.3039813735850405,3.478124787638744
7.852716634090495,1.8765251948904276
3.7940477142621907,0.2750323374107665
8.179679777045838,0.19741896763149958
7.760469781744457,3.03792939230536
2.6119730117879616,4.196444926888348
10.113520555456542,4.184987048585192
1.3053615768204065,3.148208775893906
0.6162790440379577,2.1283762687592325
1.3061387037437249,3.430276240033872
2.300198167929292,3.7964693145090314
5.709477734414058,3.732127102123091
1.544482506169897,3.314666579910209
5.368728345901066,3.960955114178496
5.350392187725896,1.9162415948117695
4.053039646017339,4.112357566947562
3.7980692126521207,3.858330811739421
4.584224768327428,1.6088296384244964
9.715200882799937,4.048318038991494
4.412181124171415,1.3944497197661543
2.6276284014466516,2.5135449251740383
8.744249788252159,2.167956017563217
5.97072565422257,3.34730328121804
6.99266630166506,1.8874375131558612
0.9556339631445678,3.590021266793644
3.8635133607720347,0.22754619846569654
9.095314595714264,1.4696313481375651
4.999175904058813,3.142356855793752
6.70443343569942,1.7981772583343911
8.570265506700968,1.3253533790705903
4.353481553197172,4.088920004590905
5.479283389604246,3.0123417637617314
5.174757015396101,1.5684916946647274
5.423123638774067,3.04748080904543
5.987828185313372,3.6071910740775177
5.125782780596102,1.5680418840526933
6.07886373284042,1.0419086336243875
6.218407811330188,3.6719182359036338
5.957967098059607,0.5212394046811426
0.39148171607194393,0.6868211010255808
5.176490415909342,1.7506567187489122
8.772328251711745,1.8412985295253013
6.955677544656698,1.367040141954951
1.072275882279679,4.245754495771527
8.854927185894887,2.947257640923815
4.843115377924605,2.227880194436721
6.448044057806689,0.4741009423765715
9.386855659275962,2.563038053208271
7.75931399023795,0.27191752862654583
4.167916498812294,1.0027505975492654
1.0494355320174336,0.2915765367615849
8.247817059574185,0.3410638620787692
4.441903818060721,3.934447657609069
1.7896000786843569,0.5019189978814954
5.582220369697101,3.483749535475015
4.969884159382869,2.4235229657929263
9.145808661035552,1.8574899415549921
2.3311667960348292,0.3749230124110658
5.328445009939732,3.8205171801799027
7.31601478795828,2.056379000032242
4.78282997490381,4.339418449381022
7.303516208603396,3.0926827406040536
4.435945100767711,0.9751110732290205
5.815791310786479,4.1813962219585905
6.96215400176013,1.5305281902109478
7.747794554072449,3.645879881016625
0.7021724855334752,2.008168611647682
8.352129412518149,0.6490373728001424
9.437733901713138,2.2798125860581706
6.008691644080674,3.6951704243356716
1.6412824063048133,3.09725606083462
6.789013518008279,1.1203429027041527
7.936093224884692,4.189818518407051
8.263060818741575,2.6413225314218503
9.350280957120388,3.2583867488140736
7.999092486675416,0.1155038228903641
6.529683305517932,0.6231517819487533
0.9200622492977928,3.563347412028289
6.0347790630966545,4.285127453750022
6.751187060738921,4.026725498753375
8.484374418104611,1.3931352177430414
4.9917277163867,3.748294985646038
4.1759071186780625,4.2053974383681005
5.1417603385395,2.605544869793279
4.719426524118645,1.872905102216505
1.2792495888738444,4.268275817716101
9.178383678957562,1.853803430501144
2.657813650854819,0.6352904229592724
4.551206414295432,1.9778439202870792
9.263220023138413,1.9808142149013535
9.112379982893305,3.0936958935386847
1.7687809958820233,0.2934708247404829
1.616192740390038,2.2338818331249617
4.274144339446198,1.2525829769818633
1.803203879393513,3.1778507216529386
1.5523483634634032,0.40911973634942533
0.1720645267759744,0.6770115794688717
0.689220720492091,1.6938436055882065
0.9466139351658411,1.1573427158005678
8.435833421023586,1.8062317715608671
2.139367905152302,0.5899840204490301
0.6857634159251293,0.2590982270216802
5.565745962745832,3.0959904596704155
1.23179568213622,2.0345724934918707
1.1790546526341523,0.41788521718501664
7.513606316586685,3.3119105023463637
4.28073741646646,0.7277920337332433
3.2260273566623736,3.7865575496004604
7.109889552458776,3.1945898104252493
7.019330542561557,3.2910138368139226
6.767403916695578,2.4921441926945835
7.0891439546872785,1.4692997179693505
5.138985514710181,1.3332983635965538
8.457237442066575,1.7524241434080086
6.605014061229301,3.588958186464507
8.494271221052793,1.212940851591238
4.879310881784407,1.0008343515889457
7.8094437494683815,3.826007789659761
5.746837133284488,3.8967569913209714
6.978287070156506,3.0456588744819735
1.9077425162381392,3.9212703609603414
8.71231496428568,0.3839165324218378
0.6568920738172901,1.2785856149291392
5.495900728178755,2.5028497249772874
5.66396709376241,3.978651058637066
9.494642737789878,4.277895296386163
5.212607554548435,2.623734700170117
3.553445359772649,3.570539218254564
1.8232809928195064,0.7361979565512656
4.197769025105351,0.4470393847531482
4.5961622845367325,0.3959570826148997
6.374153090038864,3.52263934245614
5.402734496341151,2.8309265564480484
5.127530101050926,2.836663248488901
1.9819043390458684,0.5438502213210149
4.982635029404674,2.0259584934554247
4.8089952646623875,1.3414610877870978
2.113745894587264,0.8097199618207549
5.320857843167882,3.77632263771509
0.9688244606540558,0.5332427071835498
4.64948213349022,1.6785665852045426
2.493045601584525,0.6095309593411629
4.987519414503797,1.3044723553937478
7.9741666787629475,2.590717330548994
7.934270943298754,4.235798941822335
8.016580286460135,0.3213556234203316
1.7050809405155287,2.706908702822128
7.534453025802473,3.8306464490925825
1.066897286918814,2.243518298955128
3.5012522298732978,3.911020457215566
0.31779928058496887,0.6481824243370167
1.2325853193085483,0.6781707277317851
2.9944729398595844,3.6535238519483677
1.297976429015351,0.5512330317014107
0.8730277690386563,1.8878276051776994
9.687072334020344,2.872874805631554
3.4646825672894304,3.513382416173051
5.1397205821039345,3.01441285470714
5.447220986202421,2.969102878777048
7.331799769150833,2.363225721101313
4.759348811632556,1.8564133923722377
1.0345348791938127,2.9460220284251397
1.4855327813882273,2.1934017163219837
3.6539411476732937,3.5199949265155315
8.004862812289485,0.46581362839651125
8.125961854573696,0.5108840860231004
5.055147069751754,2.8547879762942756
4.2831036522861945,0.43631364411341544
6.931721105305621,1.9599319960616002
9.0869980136637,2.0616627459477814
4.89379397287445,3.734202691909774
5.762030944734448,4.299440293869283
6.624204400569141,0.7084709471662539
7.237580216076249,4.029594122806517
5.531276420945073,3.473545537690632
5.0653512024118355,2.50454766580359
7.776190557257074,3.9911710704115153
2.361503216003271,2.095978037334915
0.4389620244405527,0.11415587551445058
0.8079328522964875,1.1717940956186652
0.9858572638823098,0.39445460958840195
10.165980067308631,4.3594082644298915
9.599663341735715,3.7794342524302422
4.482930254423861,4.172570692127161
7.54810139543172,2.5110956091545042
8.792666746724091,0.831274856005177
1.7702531110205562,3.0036145227323345
3.167570810762169,3.5505675570400532
7.534762912840858,3.168360730439341
1.1320086428032732,3.4801566243108994
0.467200045460685,0.40418863498433105
6.313859280990077,0.9213296886105622
2.528308230325883,0.37361387056537654
5.108086094461987,4.270879250323068
10.007359661231845,4.30861438277432
5.90411240893345,3.4197708882550195
5.349100870739433,2.1040548312161325
5.42285256144317,2.9056270331409104
6.9587423368182115,4.06773291614489
1.0143977475821013,1.8024056772273633
5.213009745951977,4.002033944707633
1.1466514981430063,2.034268839670694
6.719414634849398,4.276463318561312
9.469471298366006,2.77423820029436
6.2757721769700385,4.1016298314045425
1.6003699264777809,0.8197239288474487
9.453559542488566,4.166045845083019
9.156491224240014,1.527043396978396
1.209860893299534,1.8902506528667535
7.078308636055268,3.897294897150431
5.21767667591112,3.5430500116154304
7.022854974401665,1.854384880296686
1.6212271354797472,4.085391620593906
6.324961216925344,3.945288165195149
5.056005698777148,2.8164605500350977
8.100540038826479,0.8649999859951261
7.251970901698038,3.984037345894068
7.1893854722402715,1.914616298554228
9.08694104586443,1.723682516944185
1.6441690179835715,1.9830364187587408
5.188316006524983,3.5952217363610472
8.04418633216373,1.0605887189919085
4.32672981347594,0.7740557874033867
0.35767412926734343,0.39089954920128217
8.824345764292786,0.6697641718914178
2.1345864699441033,4.074905160921844
4.5397162046312936,0.07554654673973477
1.1732814244845229,4.249654024652054
1.2127374051400062,3.9199960951635013
7.095122038096462,2.4655469433709096
7.0978914948609955,3.730228920137261
7.792312933420411,3.595832485333523
7.285539757119657,3.397003511918686
8.873985611449104,3.11579740876841
5.53329233193657,3.7039646982799463
3.148130352795345,3.905728920533141
2.437684155213751,4.209821544340805
4.404208490366191,1.066526761218066
4.728307196195355,0.7387928590150878
7.562646609379768,2.075878051485587
1.3162245154129808,0.8173137650129594
2.278962064459046,2.281127716947932
3.498414190875006,3.505343992744565
5.604902961243487,3.9348267110960693
6.25926869405465,0.11792249574641595
4.789050922147432,1.4650391565887795
2.3669994201109783,0.4761592955857046
5.081001007301459,3.4875150142047078
6.661133328186169,2.17159144963928
5.392567550053899,3.880378942636496
4.422089042194142,1.7323380297987923
3.8932070671405663,3.9686303521449315
6.224019371188591,3.783007786094402
2.9266611887389833,3.9042206578066136
5.3974819238464855,4.145291353104901
3.9845103467087952,0.7715270826304931
6.202671817171243,3.81104771320508
1.8537716325345421,0.8636501323337015
4.306323565761064,0.6864032125929012
2.2867851407651374,2.553339297776151
10.251307994256564,4.129409664907815
5.683412947393337,2.9912937231768764
3.277169456747745,3.5507702491430813
3.6414639360094605,3.897357985934841


==> Final_Submission/graphics/data/lqr_eth_suboptimal/19.csv <==
x,y
11.013679837742071,1.7189115863209377
5.13061543623643,2.8620157865985734
11.054067901725652,3.195343726763336
11.111204086091824,1.7474533464053639
7.116010667785621,3.2719620397494253
7.064281255111227,2.9535716524699156
5.813137982818544,1.108903573893803
6.730286382596211,3.1661689955125345
2.3558748316446985,0.3445303437565703
5.572546047391764,2.9617565206704697
9.147569999653728,0.36586782061509243
9.08673847721376,2.9739633324703814
4.777345892661798,0.6610066590146401
9.30925449009463,3.3360197911795693
6.520350607134364,3.3458769710752985
3.084919375452916,1.6402137610933027
12.354041234826955,3.088561741137283
5.748308914435282,0.7606871615908223
9.875629644536762,3.047573610452588
0.9380887481478699,0.2991547081812068
1.495998741971925,0.7093529006521608
3.6322672724257528,2.5777723467996827
8.346670142971018,1.4965156640161779
10.266254620017898,3.3297945422779387
9.463377288341047,1.858573511378118
6.933935378593389,2.119719916806045
4.071115339540942,0.05789560304913799
9.923875711470249,2.092118635553089
6.916148484213298,1.8970820179457077
7.49594259919604,1.080477907021375
5.545218889362363,3.176585129646817
10.581094447160993,3.39941839160598
11.884119183407668,2.464025326156566
4.45061541433717,0.2717868252390158
10.39117748154356,2.737896221876034
7.200576389325352,0.3897078778079493
8.56407414519916,1.721769952511998
6.4380935626851095,3.2699678003075197
11.14254312575446,1.7455670681698254
4.036519756909816,1.9535331290914282
4.71867235304329,0.2518751980763423
8.075833363589432,1.261281220139469
9.081251772303963,3.0367734409810936
11.125892227803856,2.0326134634805384
2.0100285831292,0.9934182408117719
8.369599469112822,2.9372885823271186
6.423314309200386,1.8924942727062244
9.02164091685691,1.8245751968795898
2.970737609614979,0.4976360181140915
1.8413293941153706,1.0802963592503698
5.693405680630926,3.335537197869109
10.150295994470792,1.0963355287982361
1.1804991682628512,0.0043167073628189445
8.084155011046198,3.3395631847608884
8.272628028223918,0.19777137966598096
9.795132208718904,2.2235615635789383
5.878247122249048,1.3246467234423156
10.759716179065842,2.077083846848175
8.831736407345616,0.32833223759677277
7.183321162210387,2.1113934617361414
9.592758039076374,2.3334113404128463
8.988976870239515,1.9061838799715523
9.721903211926762,0.7602990371007036
2.3837297225171965,0.17592879643141246
1.395426249948215,0.8270064849925349
7.822180926164616,3.0569261455139807
4.499041976628684,2.7211650560570657
7.0829305145313874,0.83204514909247
2.9849386432277014,1.8416523853060693
2.7790388398902452,0.22674657210412563
7.313789737420489,2.8785573899960823
7.04210574681551,1.8491025575243636
2.413858744475519,0.40328667467628176
6.219110820121017,1.3376655055271778
9.1419500653069,1.8798393940378708
8.087871739879338,2.9126442811718487
8.865734680711212,3.4690692755083785
8.945409545471374,1.8988950369579793
9.890491585002035,1.6679123028474812
2.1829274948024313,0.23942857201442497
9.722651592226661,1.523921663699207
11.980174698926158,2.4691809483973843
3.7349229546398863,1.8691565394916383
8.587852711769541,3.47047983516563
4.08477784364328,0.2004109182708273
1.235167516349767,0.6380931785956745
2.600582015665443,1.5745652709895777
8.590102683281145,1.3746983872872276
11.535570043053642,3.4682310381186205
9.765014999725246,2.4111363962604138
5.9689704402893256,0.9882398497151962
8.867686753281255,2.869482764154201
8.667304590160068,0.44872133457227115
13.061218643332445,3.1271496660630183
4.839146981124738,3.3597130885352504
0.510766989817721,0.012510093281155502
9.096420160985284,1.5913175394915955
3.7870085286484287,3.0112109693990483
3.658427707716487,2.4090441121106307
10.928406544171843,1.8750081258128946
6.941967780184981,0.3004612676754679
3.1222771610594444,1.5626637578284939
12.723681697733458,3.114942686986881
5.091078039699549,3.1191268228778073
7.375592579461558,3.3914388020139388
6.9789183412708,2.085501954499726
7.9974088394083065,0.16928850193638623
9.633511536601683,2.8250149198674546
0.8567958436144925,0.5116013104169231
4.088783461001023,1.758671468991413
3.1392177298448707,1.5585831853444376
9.286211494889482,2.1260040322287166
7.728272144729994,2.791414658425653
13.363391642359561,3.429736952358631
5.6669578921748345,3.3260892819377412
8.61273609447031,1.7663314728134263
2.168473623759807,0.20076427972958588
3.6527950758528487,1.9497954136388462
8.929995043684563,3.1263535684514823
5.447572717975803,3.2620109425436303
6.416178025293553,0.24390029067176827
3.2043300735095963,1.8569217582182795
0.5542895660975065,0.387912643263987
7.995964273837254,1.5650236881509456
8.087001400816584,2.95450308762113
2.4106733617814813,0.21726984113366882
2.036980881137011,0.4158350768190181
7.615395136800493,3.1902314818313817
6.36485945026367,1.3055785387901848
12.134492232097928,2.4659725450355605
11.870989363331613,2.8057960207408845
2.1071932384824352,1.0346858563623431
7.211538420449592,2.126267770850537
5.054046390849818,3.4033864425625895
4.125153694335465,0.14125748715003783
6.661657612766614,3.3018567897195616
7.149574699927018,3.3773908332638554
6.728895628519349,2.125812350201462
6.860244461428368,0.18773194909818158
10.996478183558272,1.8848862677678382
8.757395330864135,2.87331723352274
1.3169968094038313,0.23693976460512908
4.884305100589289,2.993350038930621
2.207378649386721,1.4574744765885654
7.863672805573368,3.501007425982424
10.911533170300007,3.4522225547834045
5.037047987676394,0.8202755709767019
4.741831583427599,0.604918526756661
6.15557875023033,1.63764159200828
2.321098556396807,1.379201262323634
7.310682314489986,3.4925087454141237
4.97608892523001,0.6997241531128697
9.236285222294567,2.8394875428586834
9.696977167726633,3.512403549080484
5.86368427190459,0.9781373625026603
8.088660442205207,2.4606791464826347
1.5913484785584178,1.2824201445073795
12.387598676179927,3.1379722948782875
10.278793778686033,1.779966448470076
3.895951506385154,2.061333876071231
12.31241051810662,2.914143139513932
5.668165145231798,3.0860365189188332
5.588023877635925,3.125893395234561
7.337382658875194,1.1134769221188379
2.1343226328262634,0.21182527313751787
9.507222052504703,2.048603332281871
6.656972097243161,2.882363972201479
9.781781198737935,1.1965942503476203
10.954276560457961,1.6358437335703542
5.703052897512412,0.7521775967876319
8.776520715178238,1.6424725404176699
10.322544054297891,3.0966097561285757
6.589105564435496,0.5408714044034377
2.1656781897905626,0.35257317068981514
7.280967428041321,3.1058797327368155
1.0897332018331163,0.07417364555595762
6.009096884867607,1.1469348599514615
7.437557774455593,1.2294669876326323
12.381997648911991,2.9930204387308583
2.5411497236912695,2.054514277732321
5.814645248435227,2.867482336452868
4.325921619268803,0.12723139520830806
10.222530930522524,1.7634790381698104
11.668304539088467,2.6404276579391874
11.986114228979373,2.502307586496677
12.522529296047695,3.4038956417360318
0.9417805288434329,0.04779822082480126
7.491338692020661,0.5898462046501732
8.439185173136636,1.7771952716009987
4.333145178267097,0.11622544186508299
8.995558977555946,3.1778173232879947
5.508958116984135,3.071245234833677
6.402779713007503,1.8077489441602217
9.096719378048435,2.1581467291868117
10.0413979365974,1.1493354811958771
0.7034290565257788,0.06562445122660611
11.216223182251973,3.4173479752976896
3.9818640036480097,1.789766806076191
10.158591020491428,3.2743683103926555
4.419876485137325,3.371545177162691
9.574235216977003,2.5731386153946634
4.957421828099536,3.015278982917014
0.4156414464209792,0.05205151683346865
9.744719350693371,3.4153341355328464
6.512195510960995,1.3736366434737013
2.169715305967743,1.069130882487587
9.405365758513673,3.301862942283078
5.7117684021795165,2.9885012389467125
8.752395183975475,1.6011520910525996
10.392926249484432,3.0993874367882714
8.269843055787616,2.935029677499241
9.900961005606735,2.3373534209958047
2.557680628091471,1.5596730039690794
8.979303201482685,3.1066077864143535
9.971226207765113,3.0045794326202895
10.945981972538753,3.3631770604363282
3.978409542017204,3.1796914118879043
3.7635785288816663,3.0319997015741373
7.27410910052466,0.7620323092686963
5.194643789104032,3.251071226690805
11.386355454850296,2.0723362416302846
7.7598235179588375,2.716228105091515
9.438980545748667,3.395966134673821
11.189803067062652,1.8997019786604943
10.850198422012292,3.142152948294669
2.9495580892615543,1.815402485925955
8.671602852631526,2.816406964421815
9.522200427174198,3.426770699269526
3.8755434790850347,1.8056477644697548
4.422444828402134,3.0640831583390824
10.034757972459227,2.462606382086772
9.255386548110012,1.1088132456735096
4.696658723887911,3.3505735858161216
2.827339716711994,1.8039885717474617
9.48030745524282,3.075797605325259
4.225714776182663,0.16561898967166366
7.606954169796413,2.462065620194453
6.572661003421881,0.3174965416556801
9.670494204671433,2.919162080330553
7.726659490346522,0.8603455834278524
12.52890422902658,3.1798390712076805
10.20025182102429,2.9473681332466244
10.6230330156374,1.7564393919330152
8.406683095303272,1.3066086330960562
6.3235535054121925,2.8292037967588364
6.330855141716622,1.5325782388485472
5.217242852623734,0.6063749778735319
9.66513253387958,2.4318057222625638
4.638815402431153,0.07485291961533413
6.766806857775659,0.13644588092550974
6.80271371417996,1.6628175567834904
5.586459638692382,0.8612819798074156
12.275845328892029,3.1973759639164907
2.994249428333725,0.23009306495320592
9.847046727539649,1.585265114947391
8.189344646062384,3.1347294394838947
2.5853569845169075,0.14038722133565495
2.7109471392009032,1.4922559339193886
2.35738206353519,0.23161635076957005
0.8856884792250768,0.30976828394267675
7.3802887527642635,0.5257373283017803
6.253193663515613,2.837471899097282
4.040462238663405,2.003662773183439
0.6515796496122973,0.27035742442496313
8.334575936076044,3.4324703510014496
6.107255761881863,3.304492297214367
5.22624918204696,2.906044524346397
10.313606740093837,3.2974388153963288
5.874830360335011,3.279412945458492
9.945422026392553,1.4837401802990604
7.740796295357986,3.148783486358232
8.96310820112035,3.323726950226458
2.226664224622513,0.05039067149429044
2.438679003459791,0.6267226762425044
2.1122372946884544,0.27605491520121095
5.736502110985186,3.5084961526861678
9.092287881994075,1.501796674993383
6.321937671505638,0.005211550028446643
12.50226946688312,3.317624495422497
5.621456418751349,0.8752434687831512
9.992796861410064,1.4521986556031417
6.899083611569488,0.5343148201715362
6.18470151467411,3.337268588866415
4.729906708248402,3.29805331369859
9.94082808638484,3.1334387426659767
4.320894331187185,3.3288594540463503
5.78542356253453,1.457158139479183
9.311847775985242,0.6426724654193083
12.091724148009684,2.9248054971400856
9.50453514862406,3.1685955335180696
10.559416673470155,2.8768033843901306
9.99802517640051,1.6779254661625316
10.288043619533074,3.046425826130517
1.862280424909345,1.490156436078598
6.448959626353231,2.968015397976133
5.362084147542055,1.1588713836129485
12.857831455063314,3.2098366188745606
4.910722914357876,3.195086646651339
6.467752517587748,3.11334086242524
5.009615388880464,0.6825674334136231
0.6591204724389421,0.42514325353689825
1.7665812057637977,0.7031371644227051
6.776155484910853,3.151924365917425
10.375375859160437,3.4744369407168803
4.53023204756782,2.889105730840529
9.991227782923607,3.0574903042756576
3.62582102471067,1.7804768161239632
9.048703806765396,0.7720460856386877
5.514856511149287,0.7587324929250566
9.934491369500119,3.510297132622136
11.648700063345247,2.230857772467122
5.426133544600565,1.1576325461286148
3.3300290173340743,0.4742833254916834
4.791962187051462,3.367448916736352
8.659158829341902,3.020430297592758
4.248460930902967,2.636556940845826
6.721638297518599,0.2500606459790784
5.958186984708298,1.5992916612460357
7.240976419497596,2.3362486110507525
12.448660204727005,3.075836321787186
6.128405998909439,1.5243171375120261
6.7292732781100755,0.46500565850618303
3.964641308302755,0.07265957535880929
9.841092812959214,1.1958045942219075
4.293968736490575,2.0593886881086076
4.614753908924994,3.1173359950415582
6.427320878311896,3.13740254932695
11.238293520733325,2.118787486225089
9.92591020893704,2.0254363473182613
7.730710581012497,1.0107935138761437
7.248110594627942,1.8348214902580433
5.867252669060528,0.04999897089229999
3.251157995305179,1.4139606792312716
9.20561949388027,3.1601399792653218
9.465630030576502,3.082448770865419
3.4571306209586554,0.6891141532188432
4.339789631872467,0.37889577515777884
3.3788818019165094,1.7858017965836896
7.771362265289008,2.553968540003792
2.6275333237460154,1.3933710494675902
7.096960449709048,3.3225847817737764
10.760284345688591,1.8406982889978867
10.673085396602175,3.1714081560747216
3.926780477011363,2.352176325375966
7.298340539021992,0.9984991256308329
2.0939284346286473,0.3676556904877359
7.3846391023818745,3.263302193992441
2.266512982300016,1.1720431927766048
3.1392731929112356,1.5694059421196616
9.480926351965504,2.357065890752203
4.196113925763817,3.1628704408137223
8.391578243558607,0.0028371845114670835
5.243736402197163,0.8488868689084483
5.637153617288773,1.3092279667195168
2.2701496485733337,1.2363645981695055
2.206990483048429,0.4966764436414856
8.959360575731266,0.22202487384921926
8.280878854990517,1.7811968817014205
9.093092372685103,3.4982825278762606
9.518281166017946,3.199869634567593
7.751181894249536,3.4158511395927498
10.894296950430219,3.2299943916677565
7.122533890205783,1.8691369027649034
1.0709759246527262,0.40993940267957407
1.0053298938434607,0.5592858654141089
6.06922823839219,1.6240242791007589
2.7330886182318865,1.9782962218386362
2.642234896556828,0.0776971938951812
3.728853269977816,0.0243269376630299
6.367795033012289,0.04006039213229301
6.88537054123333,0.6617547267849426
1.1093958439379439,0.24415165144495768
9.338129504247904,1.0055954598140158
6.04435181240432,1.3654468101738675
4.449698768427571,0.27750043097203925
7.1052823284551,2.012859206739108
6.070163665517966,0.26303398147748824
5.179208956551346,0.4841276500432296
10.199897403450999,2.0907213887287215
6.268325389257952,1.7051713230504828
10.563526157446976,1.4069105979242436
9.187645308517038,2.115602996777504
3.3318941607187944,1.9782844050117139
9.457478134843232,3.1742104461902905
4.523454952826098,0.5782204084826745
6.849512612716798,1.7558095974043018
9.961760889201916,2.332403133133661
2.4103251992221315,1.6307919783199012
11.225206004703312,3.340871495012138
4.278153245929366,1.9664876110501608
7.2165010819263715,2.820821764339504
0.8085766197026214,0.33905894810028964
7.158154036696283,0.8778629445729398
0.7018994674212726,0.48036845254641336
9.473191483719727,0.685613861778211
8.376444251865351,1.7136804620056134
8.932444039251678,2.1611416627925295
4.54087522822517,0.47633412516067347
1.1227808440040086,0.8397291744472037
12.55319069702518,3.0400256795880263
9.955072600580186,1.2207496890078433
3.5557722441493302,2.796085366116788
6.9958373119697175,3.167360029262425
7.370615779151634,0.9299786155430663
10.088312179759921,3.083769854034219
9.51564324391281,2.7039764700192803
11.006662067959624,1.8422719621332309
11.94956945152839,2.693929937344647
7.424957966244779,3.402994175905448
2.7815648179077037,0.25331388904682905
2.0651676968000494,1.007515592910344
2.772662708396542,0.3206726003035938
9.272660470480725,3.4890554505398326
7.7617238206351375,3.2654011688633346
8.859657082957842,2.8463276520124
0.9046239573224878,0.6158566320312044
3.7873581824242217,1.7291580026881779
6.828639349272295,3.13442569634132
5.689605070824201,0.9490154111308683
3.7758115667726164,2.4672425194902585
1.959284421845941,0.20242787970855475
7.381541054376294,3.08442502478796
7.617347598892417,0.714154076821777
5.0898495307801035,2.8670134042660096
6.738136458475368,3.1720083414844744
8.098741899596384,2.6111928179188943
9.822819873879345,3.003616449796212
6.377485091841835,1.6318429046129328
2.5055349768385895,1.4455720393580513
6.391124423667601,0.49019749399469364
9.43529173838379,3.3722571923215483
8.112049628559912,3.097764460186906
8.884251455204694,0.6089903075386802
2.5790006834517616,1.4798120831750254
10.340010961257832,3.424116956420871
11.956065324659019,2.72318378647138
7.902593498893115,1.326331994200252
6.972099021348971,3.201615149443092
4.276908194910489,2.704684858551275
11.805604867051853,2.7108777260674453
6.150287551062759,1.31426719591609
9.964109493965054,2.7808990381601424
10.402098339044983,1.8749958499675163
11.291203769903916,2.4973035547586995
1.9330046671570054,0.4435544430761082
7.048461312914643,1.699592184517848
8.608215919084076,1.4497242568854891
2.542647386264395,1.5104814333205523
8.924432223511998,2.128222724754837
8.550570195071826,2.9336641964315815
1.1266796497585718,0.37772190625243884
8.471360834901429,2.723482461951524
8.534393759806578,3.470369244759378
11.846643382024487,2.7487280367484006
6.20189685491881,1.7439067615994057
7.878651685473336,2.321491017623876
2.5278902891972486,1.8633318281756763
9.085222636827258,0.8911537433058727
0.9794563733869501,0.41929236228727185
1.8518874041909126,0.93913563660069
0.6043509474147033,0.3101265388934019
2.6078579659577716,1.9695385687849738
2.158045639000354,1.715856008185833
1.305047214970125,0.5613111429089888
9.70558266139651,3.3396837397810923
10.747763123195359,1.7197056299525095
9.127415455376802,3.043768283439819
1.7087422744817218,0.4835955140351443
9.204416773628864,2.954501643575764
8.958884476724526,2.2842243322680016
1.5829523267896728,1.0920784814291784
7.86738292182801,1.165833039327532
10.046430385366506,1.881947325164138
7.508752992191836,2.9068400962600585
7.358974276505394,2.9312394963211936
1.1193379918147333,0.6979152206445942
9.290273153228474,2.1951177328888845
5.220052009696418,1.0210804763905972
1.1556597372691293,0.5897293265809793
11.469809795050647,2.4116222047172586
4.317004110330845,0.24983850608610914
10.080376732954083,1.9808584666718698
7.834556582358066,2.592512159746356
10.837331227876975,1.534022332413815
4.403321440713873,0.47277406312798176
9.812243006666739,2.310009847074713
4.5003525295416305,2.9127469725275614
1.4296910408059527,1.0668578666128008
10.203477926271663,1.406456988918156
0.6910955992025727,0.47430106147718165
3.112746827210205,1.9585787820374754
1.6273905440220733,1.247139356808587
1.0201106772976354,0.21075113393083403
9.453855772164202,0.6456069370431112
5.140951486256887,0.7081279005233128
7.564984384059448,2.138831851156448
7.223003077208784,3.222271932955823
1.4804074774827511,1.0040470419533778
7.42238094011585,2.210364533100417
5.663551557385564,1.2884795264029352
6.944938639294135,0.6153856937991458
0.36223927368121855,0.06902039058663735
9.829035028177621,3.2962291047983925
10.259566322887084,1.1312018323298065
8.750583258738537,0.45104109819877175
0.9859593431105876,0.10848073168535866
9.274320335102294,2.4003110302167614
9.545706990920591,2.0814702857643494
10.300792756010079,2.792517217209377
2.1166669936771143,0.2283829687803185
6.111532686472449,0.20174579340463283
0.65890403532631,0.2824680197999646
3.6160139881525875,0.7001468232269146
12.012881965219414,2.873654498179048
3.8223916806486304,1.9494782025429063
2.238130730832887,0.09687079341720856
10.35944927298779,3.269219926717195
4.223257751167981,3.4052824944844566
3.1052078531739844,2.2071008330415705
7.486296148977084,2.3687122553646747
8.561054620291713,3.0761630491774863
0.5804080569166763,0.4155155133581814
5.874619728855516,1.2478831679051634
2.9992141642099748,2.0656114149261597
4.634230365769949,3.1119511671096447
9.638056160072306,3.4942763624369246
9.01434252708632,0.5219188129614599
6.756033018908071,1.5048414379885648
11.684789949049385,2.324083724568365
8.58982390767098,0.05522986088246867
5.517100964547833,0.801392508375185
7.503060991687627,2.0160049885249216
8.862512792609875,0.5498766699862843
10.035371574730084,2.9687980560517993
9.2487553357998,3.305379020640312
2.083925941616462,1.1541735373315947
0.28577305869966424,0.060686981769067484
9.829724117154884,3.307891115614513
3.067385464356768,0.6119504397891622
3.9355538992299612,2.504743179908056
10.568265797562287,1.7436616151836182
2.870193849095428,0.558392842486725
9.018826035530552,3.429060055676516
9.840941087037159,2.099941513257829
6.518526252865206,0.14441994967727595
7.5501065068490645,3.140751445633671
8.742220320470942,2.9243074995230613
6.048450599065986,3.349700993218783
6.386927010087712,1.6075516643851948
9.971610427050965,3.0764948088347026
12.097676482411334,3.056381863786034
2.678189825603961,0.05227141719414208
10.592748989291408,3.47062416612981
10.8562534286736,3.128416638501758
6.151800881799453,0.12319946119554315
2.3214134949516674,0.6952586093059949
7.510952740812277,2.340761152216518
5.188570258945405,0.5379038921926378
10.29564212214165,2.5785248157751433
5.2448052799996585,1.0440936065633912
10.177958690333577,2.8914913546244394
5.419266700184933,3.2015004719301423
2.6547977768400575,1.4423046307227478
2.245809204263851,0.023260591101090078
0.542649146878488,0.03464457385922874
3.9297007927200385,1.879190068905377
6.6918305557586315,1.8243757829780831
2.7227641533552767,1.661195531903903
7.301386310351413,2.87802574420604
12.189155876962683,2.696019408165311
7.383012708368428,3.2241537638566022
9.56674458688893,3.4183280114139816
6.834756131924815,2.0773508147198396
4.314429510925409,2.798130582169992
12.011576648374692,2.4953764480349783
2.110040483066962,1.5472098767391897
3.86384360657582,2.0037750219689405
5.333373602659309,3.2577282227023474
5.073542982618292,0.7992410371998763
8.011409830299552,3.501207823570363
4.859043541934465,2.8509465939579086
3.360691805389351,2.3236908304596726
5.183000275948561,0.48850373640254807
1.4286275727479225,0.7853603700252052
9.979390312274546,2.0952656577861326
10.977628906673555,3.3355457068671495
3.155639793779872,1.8962510935763668
12.33229959600667,2.810965018961328
7.227732904325232,3.1141209196939896
10.083452173034217,3.273746406781174
5.77389356940202,1.048413308317185
1.0749480755194183,0.26712925777343544
9.524740838549071,3.060275025993435
9.231745524265058,3.1937819778208434
11.00996420023553,3.136273447924531
1.691987447319495,0.13279298912121532
9.612298652777127,1.4588226917048512
7.214860912705187,1.7942382342221925
9.07124864035458,1.7292391159887583
0.1936854656516353,0.053975666991327886
3.425102971396446,2.2296163744619695
9.006876065186395,3.4362717633875777
5.9477097484455825,1.0434139080393754
11.646018226678452,2.5322439836722674
10.260845849895542,3.4833666758475355
3.9882244785384455,2.7105963988724495
10.677447501235234,1.417551964577151
3.7421844213209647,1.466943018421965
5.48014156355476,0.7347460328191178
3.2898104379503432,1.5245962205301131
7.19664247610514,2.141350082401728
7.325130864694351,1.1650637900216276
4.305039793154754,0.07242939007795623
6.3779983090227255,1.2570080351404123
4.433144016395592,0.42349908855164503
7.111997540954574,1.0029461006529843
9.897573024782915,2.0211603972698096
7.367508062855016,2.0389170553626164
7.05455570508566,2.8196830422400527
10.57651240049617,2.96275003433471
2.3901078060276486,0.6474993361492809
7.764419735646604,0.9370629599280286
6.521906638602456,2.8152718768291267
8.045032862820642,1.0232725725128788
5.6503201434551995,3.1821338825023906
5.774263690793015,1.240417993983319
5.357698166207243,0.5765783816844665
5.517353507534473,0.9637226936504477
1.6767609516303423,0.890122404460621
7.873821086216157,3.0874365065525042
9.18072073127597,3.081600815083818
7.207180454972433,2.838349091967862
5.553585583615524,0.9142822417741786
12.107115438683808,2.4484993438628724
0.9235588080429653,0.6890730458994538
4.2807691212364825,0.16651814073822513
8.377326203858058,1.7545644240249145
7.732465737031381,3.3232253616865624
4.260266847394911,1.9227336383839049
6.777754937648336,1.5084717593980637
8.195216195324154,1.4929038909863983
4.184045318559261,0.036540264810456136
9.17578904493377,1.632595022419951
12.07431589478064,2.4082102667572465
7.766138265818671,2.9087405918618163
6.724045796991749,3.3202303886211544
1.1569705701267943,0.6201677000499493
3.1640479384771885,2.4006068235545666
4.635861256883739,2.7942704391731605
10.825561464869324,3.099498266251966
1.0062280075921826,0.7125917144028024
7.056962663525473,1.7183116698115244
10.449491521365868,3.4919865213300207
8.155043588818447,3.3461201192675043
7.475266792858983,2.53526530827369
4.705118689372851,2.951695661707384
8.321924855789133,1.4291988893313525
9.150934471589407,0.962411291944966
9.451788024140374,0.5874677995843229
9.840165199453502,1.4764679581880198
2.3284177277547053,0.42605266950374365
7.844599855466306,2.946646897701962
2.3652914361523956,0.5001444508315062
7.201804847045417,2.4164785255213936
7.882790175836025,3.1264745420103006
5.643468658502479,3.300549363589454
7.403431124813883,2.4616137867959687
1.6506029195816607,0.7232297483209362
3.600383208894945,2.260354750247928
7.7686115664895485,2.844812230653421
8.970332349981007,3.4674200153977277
8.031259878821487,1.347284643085389
5.862830888037305,3.483124361196411
4.231036767539411,0.08729618860520089
13.085037949319295,3.5019140509030278
1.7266008171157006,0.9650525967003177
6.113604974566571,3.408365103465467
5.94356883913076,2.967682762128007
9.916562830356417,1.9163817874202371
3.9877777084421977,3.194820228872789
9.254809159871535,1.916619863366538
12.191218102578357,3.069188405254358
2.02923548470874,0.22664522345650795
9.733840647566836,1.2483168975551422
4.298877792078178,0.010696273761138353
1.6282284161877205,0.1459964271488201
7.761203854066334,2.946807356836112
9.491967096495722,1.6683282058961593
4.846828918133202,0.5213254280940951
1.6159135052014841,1.1067318072887855
7.4576556966480885,2.834739272017549
7.619351546693926,3.1634512522290894
5.311060866767319,0.9496575255624572
9.228994400576548,3.0656805981851756
10.69990092076983,3.252112075276
10.378893670247972,1.6434956107322065
11.159512666347982,1.9506360056568564
2.864737824555791,1.9663960702980918
10.448843949723837,2.015028626749408
11.046149837694417,2.19574008083249
10.60684620185944,2.0615764764661613
8.73431010262108,0.43156326066707273
6.521579262563115,1.8490264924897377
2.080981279741374,0.48076643338749575
8.580420365480347,0.06791958747065524
8.573096501391044,0.33495291963945045
7.870282553013058,3.443542312331142
0.6024318809866375,0.15855503181889063
7.776507816857933,3.4746435543255894
4.553276487268085,3.2450189889968093
8.757716785197939,2.977202824968731
7.915884583941439,2.53951439518847
4.25052701993255,0.37058995578982873
11.226918206276615,2.118103516464978
9.478387014881042,2.9863745170010585
9.587628653842758,3.11297756065526
7.724118538339941,3.197605652303789
6.465721036669474,1.8795915979594828
11.580204215774009,2.274708007043712
5.243895597725896,0.7126390552125281
10.188356421225745,2.961690821756589
8.978483103400682,3.4180655821156063
4.738783614234487,0.29687276794103407
5.498107864413813,1.1030289954801766
11.371269426906668,1.9692072944273262
5.965031353779815,3.3783473117495606
2.1149357657415706,0.1748188244910494
10.946106609980975,1.978130757100763
8.461746086540574,1.2883539835708284
10.337845760353076,3.3319942560283766
7.96601505546665,2.879503036731346
7.053493012653499,2.980810149183646
7.1247825364055455,3.1068496905024503
9.222200903358063,0.8116005050635988
5.133831821880628,0.8304443691583614
3.128336025037816,2.4896615216352593
9.134664210539313,2.9237330802078105
8.647751142808174,3.1744514660212193
4.558926144382646,3.4306819456761657
6.800293134161357,3.4383964217008014
11.485285879612242,2.153342954673054
2.724147255061781,2.011065655710567
1.492886654588816,0.6994639730330137
8.549630934022156,3.0374145992334416
5.552643144822494,3.3625262641908362
8.490966710510364,2.7226009438314778
6.224007988851945,2.977694579289021
8.141847516934675,1.185209217559815
9.926712756785726,3.202489416980863
12.711084865710152,3.348588483132927
7.554586564105706,2.5261477333510425
4.41724511894853,0.1769920950540162
1.7051642815748413,1.3017604633153148
7.198695379893703,0.6135221172306351
8.619859608202988,3.1364265000121776
8.391379344878603,3.003936818663193
9.85670790558709,2.9542328743909794
2.292099165196895,0.3856721270949076
8.786910133227838,2.871765966715423
6.606444288239712,0.25237433104772
8.076508169412183,3.0941039144226123
9.537953804812302,0.8128816730936628
8.719298784118983,3.2310920285422173
6.568376029443842,2.819951572618244
8.056533323317772,2.746858442413896
5.640615258322793,1.0412946724441463
7.4776780938101455,3.492701545343034
9.76206669686233,1.4458160422840638
6.8567788774133795,0.6721828350664669
9.385238473929848,2.277703302202388
5.238013983987303,2.905430282826353
5.732162847111521,3.1418900857273098
2.3942302060191905,1.8901813574381277
9.679076951444141,2.4507294138472533
7.643077698772692,1.2357197696937658
3.4191015040784336,2.680249087412003
1.7227493428541187,0.43271582397755237
9.652898565906407,2.6373049364491363
7.720392156969372,2.6290828144029854
2.4299360714456535,1.6805132837462815
6.287033649124806,1.583757700509903
3.621199798848888,1.4240548626105864
10.265772499802967,2.910955458783953
10.171659412481265,2.8092888786808174
10.729497655345636,1.8333232089940394
10.31849254930152,2.8724775644444476
9.746847510601036,3.5135979807867574
6.783135837627448,0.6050006558756345
3.3085821276066265,0.5340563112568655
3.0583839356535094,1.8380654031556425
2.535570755957939,0.2106017631095654
0.38262296160537834,0.2772660405888853
11.184073519415907,1.8620233496287588
4.669597468308426,3.3691193839672824
7.036620845072083,1.7984407837333791
7.74015034023658,2.7452944468249756
3.017797210916543,1.5121870463263143
4.8388562212174575,0.6862295315963353
8.301447043270636,3.3744533678224267
10.015191038302017,0.9912373535889019
8.736837885901327,3.2823289767043
10.62739297647935,1.6260798402574408
6.431362359211865,1.4652062647042063
9.52566203112205,3.382141039181514
2.3497697591385567,1.5991429508263315
5.161668060136691,3.3280501046092716
2.759427754020103,0.18690241251683976
7.3333434293145014,2.3524714228265964
2.9107137324606285,0.34593835236740456
7.150675720539131,1.011609674937956
12.63582770133716,3.070155076698238
9.110094755058928,3.225151669546308
4.080963860240371,0.2796310055900551
8.445217194313498,3.2461359173800726
3.69818724427122,2.7651420070488917
3.610187392164216,2.119880527116981
8.048606082165346,1.5239772502011468
9.428295229424513,1.4312063935315449
4.862188470243418,0.18568567084243753
9.945843835072571,3.2446406707183133
9.593940635488426,2.9382019692735266
7.941658368343811,2.43436306370124
9.40869690969888,2.4871437784361374
6.8794449645337785,1.9847790241488823
8.295422835859227,0.34811148043863926
10.09152708102059,1.702927960474905
3.3549509406835236,2.4376974790609145
9.440062086471375,2.4120751823161335
1.7227648831116436,1.2126807711760965
6.735908849083613,2.131278566390326
4.709649850168047,0.3378908515027167
8.425513963937197,3.247622501207034
1.7424587665120073,0.8043113939857389
13.131271162093537,3.1963346567738187
7.193005015761494,0.8245117916435956
7.3402099531470055,1.94792900724108
7.564038463268989,2.365816571912506
7.029122405508602,0.9253052684872982
6.49444916516611,1.73194428273192
8.054472224941732,1.410723175593889
11.199385434258858,2.356448300568671
9.546129817080574,2.2585295836233508
2.253520178294682,1.1718944933983844
0.210476081617815,0.06454941884654136
2.1242112551405152,0.35852471625906923
5.306676824229777,3.25794928330437
12.515844359558693,3.034951403015725
4.51750949910126,3.107461097179997
3.2762309815381885,2.3282734396729836
3.152931921589265,2.301703615436301
4.2032273215116325,0.16559495818367265
9.530009874028831,0.6077992139400832
4.887140088308033,0.33484153119463117
6.237002362877913,3.3146196984782192
4.275711998849653,2.742407394143397
5.369737868981679,3.401692794865318
1.0105520441362001,0.3661001361969132
2.1160588371474782,1.1688827128397754
8.588504354331516,0.02574163295351717
1.627355230456176,1.0074775936381275
2.6280479449865735,1.5339915347430466
8.426104327794691,1.81030290259688
12.179789986058847,2.6573388426347764
5.709724891104269,0.9630057109537504
1.8699742881256622,1.0563430357729007
8.053022250569576,2.9079287608394853
7.87881117931472,2.873126080442476
8.525179760313696,0.10340277978752443
6.652628221486613,0.5496883337433316
13.386920588919761,3.3633058485842344
11.074344069293351,2.1554720638449645
11.208348213903676,2.268694436527836
1.581783906707238,0.9937613092832607
5.72434270543509,1.1717942602764646
11.980970623737536,2.504541507130968
8.584473913092655,0.6138787775126786
7.833477261546149,3.4825269444130695
7.565847013966465,2.6093949489064054
9.362975827172711,1.664108984986836
6.928069934345902,1.97120580979535
7.210183408100329,2.9667763942920917
4.0124480094809805,1.7115133819049066
8.943665077358638,0.28462377587259713
3.9070379664632453,2.9047411981184146
12.69219060975522,3.206206960703681
10.21716869561984,3.148021332689285
10.253531564388723,3.2964305335195894
1.425586287052889,0.21250920740705095
6.151624876131156,1.2537747473739915
4.887256506019046,2.862191179950889
2.1764567986100056,1.343260095812401
11.34809989067911,2.5891483252002265
6.281270878131993,0.030863559232562843
7.43453093753053,1.0808383429707362
4.810036664634672,2.9786861804725344
3.6292349469302003,1.5644925189684264
8.041632982675528,2.51012626403286
1.3403377145315722,0.17566058761576817
3.5614685880951855,1.5400319647810048
8.773355315680725,1.587653910374161
6.473623701339377,3.389120424167343
11.853975411968179,2.758399345446364
5.8532144728524464,3.362093163118881
9.577135208932052,0.6536980226148
2.995754332161079,0.5129511802718939
9.358342865011185,1.8342959624190285
1.005638921946939,0.49001054669336885
8.095327542420474,3.389942355329034
2.5692658917090867,0.030500801279519874
2.019735523216365,0.6175904224510502
10.977343579477585,1.8884677783076078
7.842973467480471,3.499927785709551
7.486220573486248,3.292624358934953
7.363000515140061,3.174324675088193
4.0915054340846275,0.25424275037583915
11.474863381096547,2.4587625194262523
11.134044401888474,3.201215074969242
7.775486325742112,2.8230743286492035
8.736167077711936,2.8804930784906086
0.6230380869704444,0.19482634885524808
7.110130335868337,0.5345402104338246
3.465131590089354,1.4684211904837565
6.674309676761434,1.4736131621085058
3.8410520008762834,2.608434558018763
1.6877086224201794,0.19972148227704653
2.4340072579335397,0.035100147849388696
8.024398014556994,3.189339283693755
5.141213468175333,2.953072945410569
3.7838904957454673,0.01010886053118526
3.0758778436668086,1.800667164116942
1.7635078015740377,0.1422095898734852
5.0215672679833165,0.2700771597322491
9.866050570956045,3.495693992655887
5.792089506235028,1.3481255368631015
3.2710194724687947,0.6319605403606394
7.610069324623288,1.0167601834111306
2.5301200551065,0.6451297544210468
4.254757987361179,3.2240449787704804
8.997637922387451,3.4582988769072935
4.715924468200779,3.3215203056846674
4.497815841877468,0.0050176285179729385
3.3830585040641514,1.7824035700996563
8.171948661400467,1.4539121756946904
7.764576441287388,2.5056088458457166
4.295233060330315,2.0321334612745616
5.515448492186246,0.6213703763152132
4.189418937102026,0.04527458113573857
1.2396866371756448,0.3215705392531031
9.856262524129768,3.389085355360706
8.489213287717336,2.7838829503914946
6.888043084668875,1.7046336868568346
11.52356925932466,2.302080050346222
12.73749820199183,3.371925109665928
5.095350125791029,3.365718783542233
8.27135834253262,3.2190552159576766
1.3655100601254913,0.07851084043993195
10.11186470693155,1.6617604967593798
2.372937659685152,1.3416871243399364
9.063870664821664,3.17673590833589
10.79928423388405,3.001470672503605
6.14361605768585,1.2290958490287145
9.922124110996055,3.4104744013445925
4.222908580675938,3.2319650567522125
2.209560944682119,0.511536166321384
9.36567578718879,1.5462410944466012
8.46711178399728,2.705711244613609
1.8718053114095898,1.3858336162124003
5.057079607434002,0.9118149315804218
6.814820039365593,3.3288829760408944
11.06386482269641,2.0044267802829845
8.453171621616704,1.7467789445270674
0.7648958043161135,0.3635952664914961
1.0873117224827393,0.034525817121804386
11.425482435586195,2.382285462090973
4.269754673984997,3.0454720132907918
5.443891754505399,3.1370995645648456
2.823233443626246,1.7570232160087436
8.614440575176118,3.077472192503927
4.531895482103079,0.004889703441805837
8.85486598848089,2.082366847972008
8.132124842526625,3.2969264486690264
10.444146478483987,3.22939264262326
7.6850190057500924,1.3423723047066658
8.43331761932814,3.0353262052339023
6.654495448931495,2.0311136109922336
9.362604221608278,1.8111483245750002
9.750664749170152,3.118523085958697
3.079837895060204,2.1434807794629647
11.913623403712931,2.3556824130365035
9.747312535035695,2.3586421427842703
12.578239205582534,3.1277378613557083
5.260200963392245,3.4803573331653723
8.564239339692826,2.798053687970837
4.674344700388825,2.8386176095750484
10.420561390974896,1.3879682416926016
5.861609902261605,1.0002377179454989
10.967825883096895,3.3593734290792314
6.427583424802094,1.5977941625258518
8.984000535355392,1.7282162075710983
6.4930173373449716,1.5992316886502138
8.998184012693297,0.6681924547468707
7.81205526382044,3.2344131413125465
5.662550710231543,3.031434323184061
9.662818590777825,1.4030259321829535
9.919203967836749,0.8906841005534346
9.80195291118863,1.8240557332229945
12.500117370182194,3.085509080558264
8.049530616035767,0.050402569265243
5.249743753564404,0.47671588380376473
7.748601206823148,0.8350993224733863
9.781974971199702,2.945681352634316
10.599725744556254,3.2463158266143965
5.054013381947709,3.2303967314693063
1.7144366611043649,0.772776279177595
9.605762192396321,1.1059913920111173
3.9789212512793615,1.62976611416266
7.730945776952797,3.43401485686977
5.778020239922409,1.3800624675805442
10.134767450770827,3.0114688539633465
2.312736286916898,1.2116025937107764
0.7678926445560528,0.5240634380668898
9.376924279228259,3.0355765444574527
8.981474750112207,0.5853355127563119
8.485524691841885,1.3230710271123691
5.135229161215538,0.880829981377458
5.656978900265063,3.045391898678389
1.7262488594803447,0.8447555625742267
8.560764777695017,3.5000825802530375
7.621473388191232,2.999078746398804
5.228380879493006,2.867552076494636
3.29746261612383,2.1613843219300426
2.6572776058865744,1.4679215066500184
6.552147943423615,1.367114219089511
7.808927707984596,2.342740191947237
3.751573170365977,1.9667236122990168
11.146084028674228,3.2125298442007146
7.590027030600945,2.434585646988423
2.647688749339455,1.5823325668996726
10.476459394684793,2.95723293001325
7.79741920774411,2.704738566482554
9.319855843435057,3.510458590762521
7.162522792781879,0.7108789302273604
3.603669397430556,2.574657352771848
10.118435204615789,3.4493269142317007
5.968327402675987,1.2760577162083848
3.0240684621204093,1.7531094707918622
4.827444010779093,2.873226019309816
8.009714434966714,3.145675783050679
8.245406616416279,2.9762233500235693
6.198368322466959,1.2893777022116772
6.604531784145534,3.4862644545480572
8.991444738017002,2.947327199789448
3.0655644907232937,2.044463208856686
5.090271551093808,3.421525818630544
6.378056937436973,2.930608139552887
1.4828535851396794,0.9399629516460133
9.76642555739666,3.166723160395267
9.165364853251265,2.3551788359809844
6.733680761513956,3.4393145704158306
2.926617201892141,2.255702932464268
11.386783638448751,3.3434291854913054
9.487219580477909,2.9968987481656875
2.027306030782804,1.3325222873330196
8.499914343886925,3.297518640360242
2.332837379689817,0.70145652385324
10.512144581088458,1.8298948128469383
3.9641732776021152,2.476876214538172
12.205933335060417,3.158241509740421
7.183620130974049,3.20573141850811
4.08126514803143,0.2060572819649985
9.924430892843834,3.0868055031171227
1.386325167821759,0.5000540720443911
6.964124001937623,1.7988044251024744
3.9462372695939796,2.6782088058275146
1.179117816878628,0.5359159880091254
3.8056648054853595,2.4740551247602767
9.896104496693022,0.9715630028092177
11.586202783504861,2.2373574461679127
9.551938894984833,2.610708243163397
1.5210493493898856,0.061615111923727234
7.145395640487956,0.9267895605843266
7.645198072030112,1.3537149508647512
5.122739322133832,0.6981507980628897
4.105244852374205,2.422567693827326
8.108378489929173,2.6607820767809374
1.5831074879938312,1.1224664422902326
2.4767449997066846,1.946155617594756
10.876628798369076,3.0211494694845062
9.697527905069864,2.2504888298109194
5.454246271571412,1.035460194991432
3.3637047226831536,2.1983352816212522
9.987470319842815,1.7434979991592665
3.7214566745689717,2.6887768475635534
5.771520057378832,0.7868693725721823
1.1683782730484562,0.5129234248608074
3.565950839286896,1.9307543175778195
9.355309333287352,0.5342884119177216
1.206879703313887,0.31642331907172316
4.573213850970897,2.7660185211163517
3.707509819522862,1.8522317871230431
5.680212525306842,3.0176302064174614
4.941699758827222,0.20146304661000547
8.128020300521648,3.3241454560149575
11.59618459472011,2.404862638872441
5.069837352989837,2.9394661986530597
4.454051931046389,2.9279608497862863
9.151860296817404,2.8200939867187884
9.319630390240095,2.0267621196330943
3.4563724592694713,2.5335883441733174
8.228037198104365,3.2522155458516746
9.995004996334876,2.644895806898354
8.012381649851058,1.502397996933603
7.104979636690681,0.5890381740537509
3.835518873705633,0.012543060968579212
3.232634186735172,0.5082797546536522
6.008954452146272,3.062581156201098
7.021096918396562,3.1081945594926577
5.284661248460818,2.950629169974315
3.2476077607894718,2.570087016467194
2.32499647785222,1.705139089413751
9.839994307498038,2.922271534576749
6.382675107002957,3.396738591019049
7.054186843443615,3.4571176793134835
3.475892994005825,1.970035746267011
9.849199479451551,3.2724078237364016
8.647623755893118,3.016894949432594
8.640940099617712,3.448399136014878
5.220381891973628,0.6342661911302185
4.303059905675502,0.28322660376985176
9.174242635049996,1.0139666272029952
9.422187987629664,1.811368480098365
11.935622783935688,2.593096149162301
3.6571412359259483,2.333489428026163
10.272912849864632,1.7691803397444554
8.021023639245811,1.1124528667141422
9.04701512250633,0.733111443269485
9.921745135069525,2.741325020646852
11.239695788814421,2.452478658254382
5.727897492487143,0.7811774175040593
5.924145443347671,3.4407490822307327
9.397808618440163,2.4305198994042128
8.997039089616992,0.6479022744044113
7.209457282797295,0.9051381356793662
4.296203301642196,0.23772005953621644
3.02064750230724,2.3133968818947754
6.73950849874419,2.088286402558556
5.598416295043144,0.750492373143887
4.864831542017451,0.17418349731243682
3.235955823610288,2.4920184860431274
7.84662407019176,2.765966462801614
10.246542828892675,2.9715823333646973
3.1272557134287506,2.151382685931778
11.337394214925961,3.3391713130604312
6.0263627320995905,1.2780213700571177
3.6592116130437073,1.6610351004868473
5.293270121806875,3.1208317211536176
6.730618060133878,0.20683224074123296
1.5394379531652365,0.09866094557245142
7.915360638940559,3.1666683282886092
7.893828224356286,2.487392678033652
8.99739762397158,2.929478781375134
0.9584705564147378,0.3296101982182643
6.4182317770389545,1.8594252321840317
3.85909852163579,2.5158282091319566
2.193899305477427,1.4183296824812777
9.775905754510047,1.6171857626147992
4.9619981114445935,2.974394240010243
4.430159824665115,2.9941667904876685
5.217231839189436,2.90930176247741
0.9992741980216608,0.7766453008891665
6.224924239101042,1.2874686244881266
7.164812968952365,0.6385731321260604
7.056514752880021,2.237886064136454
7.791167080344875,1.3120850585025647
9.65461173699927,1.3340385065361686
7.8536277972955055,2.547650750992947
8.564649844914088,1.564956193512473
5.38687725555444,3.40231957463305
7.988706330054763,2.496214768358364
10.564574053779108,1.346244765045747
9.987255256272382,3.4110433032792864
9.009061303249103,3.209027909384946
7.1094590166311615,3.3774828708591675
10.57415681844283,3.1447471526876694
8.566365375206885,1.8926056910587703
6.701626761719778,1.849219072962736
5.2489692280796945,0.9526971275084464
7.699693533623446,0.8358590127874606
1.5013430878495981,0.04468997811300193
7.453432359642875,2.054788406091633
10.053350144384579,3.1860211786872012
2.1236657279179854,0.09472757779436225
3.339797240706619,1.5489076822567047
11.437744414815484,2.4415771057861857
5.046015234689326,2.9740732562525096
1.6278416027690246,1.125952450980165
9.559514222318127,0.8668979744102931
8.04198843233739,1.1491198753020506
5.925910482774659,1.4627468324535142
11.134789821763817,2.1600424931102316
6.9401957980576015,1.9190009564268884
8.991316676590504,0.5702379398423403
10.611317657192416,1.9776141798938511
8.87008357530721,2.8780171023308956
7.609102055717942,2.849772380116522
4.609661984590077,0.511262423760844
7.031695647840436,2.9504797434530667
6.459523089389661,1.948136540164447
7.921053754320108,3.43827110185262
4.607911333873681,2.093385789288763
6.814282767961441,1.7793866208517044
5.6422528129971825,1.1886010120703134
7.403505871290683,2.358015031342187
7.290777450428466,2.9530042238554213
7.6821677760398615,3.3038331636574414
4.050765145077895,1.8288059048811847
6.677372387457529,0.36785510372378716
6.649653862030311,0.0038071628736421337
7.887414900679799,3.228444951225892
7.519329211491386,3.077609997872903
7.82009755533983,3.4322787673987527
10.260750092235984,3.26432393844586
9.050076174240843,0.35791622192016337
1.3430840713173495,0.26824420509134184
7.925926585129407,0.17018131747033965
6.976345044490232,0.2515226272828965
2.5634525360478104,1.4374002570071678
9.366506217755573,0.793576130311064
9.304440755123053,1.669638088530006
10.291194936667614,1.41779586140434
9.613266219902437,1.569876053753296
1.7536724600199702,0.19082259307125965
7.892196001212473,2.5151020256672405
9.034372295724427,3.3381072091248214
2.0596732305675554,1.067858318289592
10.62899622353272,3.5151640341438863
0.7696091025447073,0.2659156081715479
3.8094158274149366,2.237485667089232
2.6975712312704196,0.4445014049645019
7.780670400004485,2.7019859055745354
6.127393643850062,1.4549057717035265
6.818459466297052,0.7483279135861837
12.933285623599541,3.4297890773315816
6.052262666803399,1.4647832569283123
8.687445638135392,1.8430024811655936
5.7856911170620595,1.2669070508636748
8.106533422978222,3.330530217801373
7.046734481336107,2.2547537872536427
8.051426290899078,1.5219854897400016
7.858280514942908,2.9710080643636623
8.034605035749555,3.4953919393717174
12.974086755364603,3.2951514218192335
8.971874865440007,3.0077267442600064
4.738911606543895,0.6742153820525736
4.759467079832824,0.1715466650325126
9.04468248915478,3.435661886395059
0.9643778973141385,0.5932775762029905
2.3364092147027065,1.4562650768302445
10.955868290576733,3.0671313760079895
9.732780196169141,1.0842906961633214
2.9500676200267772,1.7061679542887733
8.003044151077567,2.6204553082740976
5.259387877018913,0.9119858442966545
9.262560397997836,3.059606046993134
8.354505247127344,2.753541032636928
6.76019765526134,3.3358071757914844
9.304484589290142,2.4154582202289494
12.462537776566556,3.207694357683272
8.23257564097999,3.3884343117652818
10.041275351495266,1.927927233422954
6.070831280470873,3.422932178259795
4.071270264202121,0.09102069430132814
7.480494127020815,2.403568336635136
8.169596409670064,3.2278255143916788
9.285047914698545,0.4993877923099154
12.332297258083294,2.755151338827442
6.89449173636152,3.21363179361415
5.9218567198308545,1.0228765363107442
10.314067478058973,3.3991870130045596
10.550207738697118,3.1933510933963967
12.040052055642981,2.4832226520429193
5.506745500855378,1.1312636216786363
5.831386726217167,1.436415139646582
6.037895989892692,3.2805114509532833
7.691723092745231,3.1117422041948455
8.487156347591522,1.336799939773964
9.582111109906894,0.8359090492845647
7.327659241058951,0.9142023491624058
5.664753356842395,1.2589003395653726
2.6805974960869556,1.9954811683973264
5.9227801954180315,0.15758253461873994
10.054249735549039,3.0598947186382115
7.962775789344398,0.025103692597440774
9.966902120362253,2.796482467684686
5.002573118285153,0.35604880790850985
8.580234108296825,1.7149307077597473
4.073560782552962,2.73952317909644
11.835566248237127,2.8369303169211664
7.65788762945031,2.986426910337935
2.600106380734349,0.6135703511614718
7.314283117272453,1.077009788937178
5.9161167243111,1.0932043880874587
5.839089760973252,1.0393793252594152
5.2386536791019855,0.9413560713301018
2.6687240500434304,0.42423910833876965
6.147776116224483,1.7132465893914066
10.154564706853124,1.9501408898882318
6.831652120241954,0.22222186502702918
6.432089160181251,0.5327882429837993
11.726310371541341,2.4933747341081944
3.5193661545752377,2.3430048262053917
0.2931274944228888,0.07440590492276147
1.713945332088164,0.48617530461568886
6.012069616942172,1.5107455219480677
9.498299549286894,1.2126045242221504
5.071545522377837,3.1258170662926728
4.323683080053856,2.94988323731041
7.990736581534398,1.213608282875445
8.43791738197639,3.2729849236821207
2.5926611217894915,0.13215435683800109
6.240047171538043,1.4328233116782245
9.113308743985302,0.4895268111733234
7.634979946488375,2.5059588894344658
3.9811829889102834,1.8866985264087557
5.549372988019009,1.261653080612163
9.995163443516109,2.8442824489249174
5.413247452910175,0.8604590945639247
11.869980133326784,2.3691250708802727
10.168724052124864,1.8574738488812983
9.39237160534643,1.6898198109862175
3.6846575374958817,2.204724523976786
9.625196333311075,2.621880334833185
9.257059703811294,1.0935728434462737
11.331975238809846,2.391030654876574
5.587730896155222,2.9422189860583323
2.9228396197915387,2.264682506722452
2.2805377278682113,0.20099209818436342
11.0147534755999,3.4590997046456184
10.29713965215458,1.7557359945031468
2.4797690459903925,1.842055439480208
5.463385643951721,3.2788990594099703
12.420646336714322,3.1351561297885935
11.019375934576232,2.3523143865538367
8.980832411306952,3.3001345193853853
6.573652610933301,3.048686664347363
2.8672017199031776,0.3108845240361031
7.838801672589427,2.740633678889739
11.183112121542834,3.2685410578221523
8.085925911137181,1.4681644382669912
10.607888230565734,1.8342237382798872
9.347148676710209,2.4687610173084176
8.024904548400839,0.002072441723572127
2.5568195399467926,0.3500110136580253
9.788662234555048,3.4503515061618
8.408820336753456,3.314251583126522
7.854826163097201,1.291130280024079
8.234524472382274,3.411036928491189
0.25801446559500996,0.13210484600046293
8.95519528001087,1.6547502996352772
5.561755409716017,3.150941965622258
6.63484917264368,0.6602631625045579
11.577087217139344,2.213117116271027
10.248544314276252,3.046262438720623
5.990651786549531,2.911842991536421
10.635592653932564,3.234265944162288
4.300986666611673,0.19363829033312807
2.8750807285588746,1.6275830654894845
3.5998696729484974,2.4087940657607243
3.9302052003558376,2.8086934009889992
7.909380952599122,3.381242809426549
2.544942903896686,1.3640185134547473
10.589616499501695,1.401950514878073
11.481348662836142,2.672072590787442
4.415748450545195,0.3620379187391397
6.309610325060778,1.6588628342908884
7.047733951884125,0.6869160441459777
9.947065052391856,1.581200799246789
5.391215806166753,3.414807023970412
7.085815983130248,1.7477054488705757
3.3773735004357976,1.4800541381675851
8.540657085115349,1.3765556653337825
12.392798480542206,3.317523763667193
8.339423195450074,0.45008269227270237
5.927641894623605,0.1769545240932771
8.477076171822794,3.1488773385747586
6.154464445596162,0.05407638172399859
12.438576649764212,2.79886031188992
6.144363444254054,1.3024663364214049
7.483857291735428,2.9200941591925558
6.716530325414052,0.5620360644701756
13.348693781888125,3.5023639201108425
2.6117434655868035,1.9411749038534296
5.963627041768764,0.990545698336954
4.441515549277743,2.0896457361231597
3.8686562526635777,0.03544724531638899
3.8679726306812947,1.8722994338529804
3.6178767119164763,2.664556084577331
9.710280696821993,2.475955606986033
9.188484593933028,1.9442030439422882
8.142771936259166,3.20929533657801
10.21894156098766,2.9099622706533177
1.8967428302238434,1.1287775732256973
9.726740852346838,3.1922877732655834
9.171396281296088,3.2710100876793797
10.790091847745998,3.376196675950636
10.87988310529241,1.8209337075413599
8.5211356599508,2.837312889764543
8.201564674872564,0.37318222288071445
9.638663130921074,2.3131953907527993
10.105437171004695,2.9276083181601025
9.490086778903938,1.965495953810554
4.840552986265504,0.18479751765771135
6.306305101978306,0.4281312931254
5.606151291270043,1.2279603919467714
5.301687207410191,1.122482553683598
4.0707877589124495,1.8196855719511578
11.38499473776223,2.5676112213461924
2.1842119111672202,1.7067392318197403
3.3290928001817526,1.4074469717010558
4.415349773525135,2.033907355128076
9.676179428571308,3.2973205487597204
4.993751106755253,0.8945374001032335
5.488678349891345,1.1346029026225941
1.507878579914865,0.4906394682944829
8.153046992380732,1.6792836650369052
7.828736070566249,3.4508505739064095
6.347778437450787,1.6537379985091578
5.56906609795219,3.2690558818110063
4.458947935259664,3.253989794947227
12.48103050032511,2.8765595891282256
3.4352852351345406,1.5573516159915652
8.50927882120526,3.261418360856596
12.208819415043358,2.819763947607826
0.7870870263335872,0.4051913862093841
7.940651449784164,1.0896775818175266
6.574259624971253,0.1853208584356063
4.577986095149296,0.006340962415292917
10.57791992091607,1.6592446720403342
3.0544209164501943,1.7315512564427138
11.221197122444575,2.0792624797056454
6.742043605460077,2.055201400562798
5.216208753168173,0.6206021509450793
5.748051024644756,0.955436190393679
10.203571471121508,1.9227909859836698
9.001711187971043,0.24662845032740233
9.475710493166874,1.2004124702879482
10.507638284558684,3.1855940691877667
7.391062882700685,2.22848567405635
10.256238894993952,3.380259968802529
10.2095079928886,3.2065899430527782
7.343903812074776,2.1105001489951176
10.488944726913864,3.1985640859927136
6.16360425809119,3.229298976123281
3.8657968453019613,3.062751190425862
11.125216591300774,2.42240917695859
10.617635950479245,1.5999478042299882
9.976468520340752,1.7309208555754745
8.333678843439973,0.23394493599741362
4.380907323748257,0.1499862161668929
9.872949324331545,1.5058063499122771
6.624354032035941,2.0165628284713315
8.15227305480068,2.876457180884802
1.4625563148362033,0.21441789972532416
7.038913062337017,3.209158716791296
5.430526615544421,0.7531699626557014
4.10537925941648,2.6554702762167723
1.4184700265274521,0.016571049891721673
2.7465560441308603,0.4314435647422999
1.309281706992635,0.728550195890892
7.669665922286054,2.1565738266399537
9.561418410474042,3.079209807786661
7.444206306738973,1.1497520285357479
2.223218248158762,1.7794183192714734
2.285602878570343,1.5490541360786754
3.3365369202741975,1.9604752899143172
8.026512482691722,3.4631247485883048
8.33220691433091,3.4160685903673667
6.107177734870559,1.3584279395748888
3.5094381278972775,1.7214926457467143
4.430060674227396,2.070633715660914
9.240417111219292,0.9868356106629749
13.138587457478362,3.4854009717434873
8.793781995426281,0.3662290399542916
2.0121935744124264,1.14922154715227
3.3807128772382935,1.4189847372517708
3.8509304927449386,2.2452545785196696
8.70061315322137,0.519893774692574
2.1976078060300765,1.5489301108868325
9.340233460938297,2.3619504906245092
8.26438496662926,1.6910950923434462
9.25244748654077,1.8763539732931889
10.425073955810992,3.4150250217353744
9.206228189478715,2.3701411922920843
8.301901405274554,0.06149040782512699
8.439242840510627,1.6693651359064399
9.016926905352026,1.6266139178413823
8.979060438642437,0.8512905149548908
9.387989600724598,3.418593310229758
1.6041778108412628,0.4588590041312507
7.79228572056898,3.2950535317334895


==> Final_Submission/graphics/data/variance_aware/finite_horizon__0_0001.csv <==
mean,covariance,k
10,1000,0
4.9834,248.3479,1
2.4835,61.6802,2
1.2377,15.3225,3
0.6169,3.8099,4
0.3076,0.9508,5
0.1537,0.2408,6
0.0773,0.0646,7
0.04,0.0213,8
0.023,0.0124,9
0.0175,0.0177,10
0.021,0.0492,11
0.035,0.1787,12
0.0666,0.7006,13


==> Final_Submission/graphics/data/variance_aware/finite_horizon__1.csv <==
mean,covariance,k
10,1000,0
4.9834,246.7077,1
2.4835,60.8653,2
1.2377,15.0167,3
0.6169,3.7056,4
0.3076,0.915,5
0.1537,0.2266,6
0.0773,0.0568,7
0.04,0.0149,8
0.023,0.0046,9
0.0175,0.0023,10
0.021,0.0029,11
0.035,0.0074,12
0.0666,0.0263,13


==> Final_Submission/graphics/data/variance_aware/finite_horizon__100.csv <==
mean,covariance,k
10,1000,0
4.9834,145.248,1
2.4835,21.097,2
1.2377,3.0643,3
0.6169,0.4451,4
0.3076,0.0646,5
0.1537,0.0094,6
0.0773,0.0014,7
0.04,0.0002,8
0.023,0.,9
0.0175,0.,10
0.021,0.,11
0.035,0.,12
0.0666,0.,13


==> Final_Submission/graphics/data/variance_aware/finite_horizon__250.csv <==
mean,covariance,k
10,1000,0
4.9834,83.2168,1
2.4835,6.925,2
1.2377,0.5763,3
0.6169,0.048,4
0.3076,0.004,5
0.1537,0.0003,6
0.0773,0.,7
0.04,0.,8
0.023,0.,9
0.0175,0.,10
0.021,0.,11
0.035,0.,12
0.0666,0.,13


==> data/ablation_offline.csv <==
n_states,1,10,100,1000
1,1.0,1.0,1.0,1.0
10,10.0,92378.0,4263421511270.9995,2.88216356245329e+21
100,100.0,42634215112709.99,4.5274257328050514e+58,1.293606521473516e+143
1000,1000.0,2.8821635624532896e+23,1.2936065214751213e+144,inf
10000,10000.0,2.7681567169762177e+33,1.7549414710813716e+242,inf
100000,100000.0,2.756972241538389e+43,inf,inf
1000000,1000000.0,2.75585593273261e+53,inf,inf
10000000,10000000.0,2.755744323216214e+63,inf,inf


==> data/ablation_online.csv <==
n_states,10_coupled,10_decoupled,100_coupled,100_decoupled
1,4.968643188476562e-07,6.687450408935553e-05,4.2414665222167946e-07,0.0004651215076446533
10,4.925727844238273e-07,3.9566278457641656e-05,inf,0.00047745537757873537
100,inf,4.0763616561889654e-05,inf,0.0004771442413330078
1000,inf,4.0611743927001925e-05,inf,0.00048656296730041523
10000,inf,4.087781906127927e-05,inf,0.00046839714050292967
100000,inf,3.650832176208502e-05,inf,0.00045905184745788575
1000000,inf,5.518794059753418e-05,inf,0.0005613739490509037
10000000,inf,8.45978260040283e-05,inf,0.0005444288253784176


==> graphics/data/lqr_eth_noisy/0.csv <==
x,y
-0.4653721292809969,-0.37926370200538184
-0.23694265744131948,-0.6129573844927365
-0.1575932314654892,-0.00455574036246531
-0.3778976752244839,-0.883833577139689
-0.4175823754755146,-0.015549375139139898
-0.9689250560173078,-0.362642169511706
-0.8399322229265177,-0.5504577155790685
-0.00018115846729493956,-0.5276554306067083
-0.7187081003887599,-0.8685532834552365
-0.20565711017363197,-0.8289404486132632
-0.6516637909273543,-0.9367290740742259
-0.5222335374967981,-0.21790919405472364
-0.501182707260582,-0.10568808990273304
-0.47642376788585517,-0.8193462168526384
-0.6219049765127475,-0.6950984162097426
-0.6028705101242997,-0.5431069362423169
-0.19792598803628658,-0.21638042644103261
-0.08352408791882404,-0.7409236741328457
-0.6886736375313495,-0.6255762499233096
-0.4647228427506819,-0.8026606793129983
-0.16410149851414002,-0.1083100340603611
-0.9694855126224213,-0.12477857837254724
-0.9494538672877909,-0.627115341329788
-0.01780339522382124,-0.9813690212710795
-0.3908050077834524,-0.14696841134175953
-0.8843946737448053,-0.16279249085465286
-0.9956573360494638,-0.8673170327478743
-0.959891326239007,-0.9645704359133858
-0.2889408808981061,-0.5039156015232366
-0.015397946717445765,-0.5370386389237022
-0.37800246531049486,-0.6352573225650877
-0.4807456361988688,-0.19586094079287386
-0.31238309580011814,-0.3393419976522758
-0.27312839198576255,-0.16379374441168082
-0.40740311101229143,-0.5417744987639624
-0.2330045587041708,-0.5511454847937237
-0.5969692032327468,-0.7816479410429671
-0.22223758517692993,-0.3468821316479448
-0.3241562227277497,-0.3543694920282491
-0.29342077252390864,-0.8046017345597652
-0.3490646511963934,-0.32387531761229216
-0.8102322480031146,-0.5566600916334524
-0.49693494081550094,-0.06337492128874811
-0.21939509277756997,-0.9162350826385794
-0.44497832637883084,-0.8482798811558031
-0.8313282416850833,-0.9253958326036774
-0.2240067294875394,-0.1941984763601302
-0.21875218552789077,-0.6427827082968514
-0.6748276272568507,-0.05822831303149911
-0.7072684903433235,-0.2291934501162587
-0.30283348267104837,-0.9181669247825178
-0.721583670313062,-0.6725383054399796
-0.08676467664714504,-0.42250998548142815
-0.7828650365982334,-0.45049725867093116
-0.8158331361920819,-0.5548831038621752
-0.9762997037373762,-0.5172631908820494
-0.36233660159352565,-0.0769108294217864
-0.9332710680506532,-0.751066983777527
-0.7777186814091972,-0.37645625421871587
-0.23089253594973058,-0.10802298018487821
-0.9505798169430666,-0.5554777656083879
-0.48427638959361297,-0.7967717565940922
-0.9044168873485507,-0.08664450175006477
-0.7760157698993222,-0.5749639898959998
-0.7122928004459421,-0.6861486551864251
-0.49763997237547364,-0.19708752816542385
-0.12674544256011233,-0.03150785847465476
-0.7420062684978711,-0.5714043528665934
-0.3206453566028715,-0.6658453606518799
-0.41372297268577685,-0.5530668820213769
-0.3531182169807646,-0.7462550799255289
-0.8362003674975023,-0.46439886171090594
-0.1932983586581427,-0.9634817845701708
-0.07632881091243837,-0.24165112236516195
-0.056227840482134916,-0.908835926262012
-0.14245316116171458,-0.19983647135988758
-0.49275822027394645,-0.5340805747940368
-0.2756635112095308,-0.5808868901966849
-0.45800639935610676,-0.5448989411842374
-0.13721337134446143,-0.8927040197585538
-0.3278979345935823,-0.7789584791278348
-0.607112425516187,-0.1578676624362365
-0.5760413386831599,-0.883456237010642
-0.12562376392418784,-0.0922182752941304
-0.13281687620371507,-0.04778901427120252
-0.59052512828743,-0.81602418856945
-0.764576295043506,-0.3683941178227864
-0.13182234467022347,-0.4583672931202617
-0.2409362107381705,-0.29624185506801004
-0.9681374427279402,-0.3101232534807816
-0.8601301716390917,-0.9791844937561159
-0.04190186897357906,-0.34311357195050596
-0.10680633646019966,-0.5982194624864656
-0.1257432995961636,-0.6645974801392049
-0.33571126819085384,-0.4381026560753907
-0.6161951955202927,-0.6434954180171369
-0.06534805641243391,-0.5036082743937232
-0.15314387522433182,-0.973820317095608
-0.4392330063563791,-0.43666715222202357
-0.7395899789386556,-0.43621512754730973
-0.23439747456760063,-0.34943566466983267
-0.8872093181899906,-0.8223206672308688
-0.6397368446894204,-0.8133393936385545
-0.5478421211254583,-0.09797158097496583
-0.7241171672305807,-0.16080210227078562
-0.9012792704610735,-0.7256074923814895
-0.20550729430938208,-0.4990711195958186
-0.4802090594097045,-0.2886808077082671
-0.7525196938361413,-0.9925458875227618
-0.23811653234653773,-0.3820451885814107
-0.32006417837380696,-0.9023480844147871
-0.5146066209195672,-0.7913986006068269
-0.01903781599737564,-0.1439097372063043
-0.6549788111686862,-0.3659909703687453
-0.8274652137116044,-0.06707132238923919
-0.030621338362615713,-0.33665464918476184
-0.538542648947144,-0.10420244768370923
-0.6143177780775823,-0.254320271100406
-0.3570737635417204,-0.8998730933327738
-0.9718985729671045,-0.32791981843264895
-0.5253391133878204,-0.7804190209314161
-0.7795121913769663,-0.7281836185881546
-0.7577154473268657,-0.21261551133943501
-0.24210264075257037,-0.016454704743219417
-0.12751418441741447,-0.392565178328239
-0.309099703528926,-0.480388894209414
-0.006246247585110609,-0.34384725569138475
-0.711848100251273,-0.6252118098053271
-0.05539164659962881,-0.7760544356668012
-0.9345725498635906,-0.8524601922964191
-0.9546874582116311,-0.15761087117982153
-0.22449750907760146,-0.4065584832953012
-0.9165737206078074,-0.9380848402136085
-0.23053110317176062,-0.44456303033723144
-0.08652352090507731,-0.48017685595742876
-0.23371212148711495,-0.8775808648274764
-0.9093428514191905,-0.2739048227236276
-0.4955097071476241,-0.001329944946573014
-0.11995481772446581,-0.7433962622537499
-0.7649404729622612,-0.8040206940717683
-0.035104049340683674,-0.572185863954817
-0.0658105619817998,-0.5009349204895294
-0.05811516969300046,-0.3155742063500784
-0.524388903978766,-0.3307031000290124
-0.8282103439132672,-0.465522211036159
-0.17983277171919632,-0.638710626407006
-0.5779542698258591,-0.3655794199395802
-0.9795927019793257,-0.08612955479803353
-0.1930410149342845,-0.509051903341654
-0.7932119859029934,-0.5573577427810156
-0.3116269776757311,-0.7455085153500628
-0.4539929810313701,-0.9698388574116273
-0.830238979880241,-0.24552244761262665
-0.14794466828680686,-0.05303667535117462
-0.30970695607264753,-0.5044432259862274
-0.42646893055876833,-0.5670284711351365
-0.30279285402914313,-0.46407719457168317
-0.28031692690993726,-0.06975876488111976
-0.49802322288509826,-0.5840243964709338
-0.243701205884728,-0.5519596300054711
-0.11852774169008795,-0.35282525769263784
-0.4681444796769051,-0.7124956466703415
-0.6140344185169824,-0.5796977183896814
-0.40782436870928807,-0.19667537348740582
-0.43510088102047173,-0.027032959440252857
-0.4261039420864242,-0.3883236096283732
-0.14284857057880085,-0.6345194657431646
-0.598261626329433,-0.6830951817418842
-0.05124901649918834,-0.033812688229522214
-0.5400550114950314,-0.09761753624065728
-0.3727034328183827,-0.45922704599901876
-0.3937274717772843,-0.8287630508126679
-0.9691866063302013,-0.18892650234862418
-0.7468078975298383,-0.6069410018932037
-0.86569541350233,-0.3655295555011101
-0.5053421522204234,-0.3456696127283241
-0.7160787018943147,-0.36665014927166195
-0.8609057171159059,-0.15845546777738717
-0.8822044757944348,-0.678057961968968
-0.8020868737025177,-0.39625054985995034
-0.5920983147850718,-0.9576490624184321
-0.5006286076374681,-0.8140741288293798
-0.8865082722852674,-0.6165885887987038
-0.034090749218867455,-0.7167788502607699
-0.39859901354153715,-0.11459253479715015
-0.09427516068895403,-0.13616588729382506
-0.9830042268984868,-0.36709335221578476
-0.3101205410667329,-0.14317960136736518
-0.9739562282537056,-0.98367511831555
-0.4695681481778129,-0.37348234918196377
-0.0718930892831483,-0.41511534056732946
-0.25887529865423364,-0.974035017972995
-0.1363042203794409,-0.7614913817085895
-0.3075053122706757,-0.1391888534815856
-0.3928680741571151,-0.5958559748344414
-0.07292385350285158,-0.04743443629459898
-0.04062126212422412,-0.11053022005885682
-0.8068834661164577,-0.07449907986480897
-0.30840760494197095,-0.13175914886399553
-0.7502110086453546,-0.1657177380056083
-0.049627642813402595,-0.7958345092645543
-0.04344542658700434,-0.8860185203118991
-0.454694523929835,-0.5827350101352411
-0.05735574888554329,-0.8203422647124909
-0.2905722049076732,-0.6075117572856518
-0.22912699296750583,-0.21695064734255998
-0.39269553257469403,-0.505960355046643
-0.7210446945185331,-0.6767051466436257
-0.5527707135673354,-0.37033230261785266
-0.3485975442753373,-0.9502039654850452
-0.16394339185315843,-0.11770943615124085
-0.5630112484681257,-0.5110984657368633
-0.7508772586127963,-0.1991221566328355
-0.35001121874058505,-0.18504167080632283
-0.587306451736413,-0.8811685169794999
-0.45192785759185816,-0.3977760313594526
-0.5303521672326059,-0.8547166593500978
-0.6215531289705166,-0.2175513063370469
-0.054119325539441765,-0.590659580186126
-0.1995154881431035,-0.6902012281434424
-0.12751202254667882,-0.4646081311570349
-0.8624190486502439,-0.9712561853611238
-0.840200586033952,-0.7456870424698064
-0.7812113543860693,-0.9771252554026567
-0.12665780479919286,-0.2970719849874942
-0.3777839909297934,-0.6718647454631429
-0.08126572989195957,-0.7120568120375955
-0.8252755774856246,-0.38642970519658204
-0.07793558315109639,-0.5706140070771285
-0.4390770876068355,-0.4037502153051875
-0.4519540344137889,-0.6473126171282356
-0.8481897243631454,-0.3180150236570025
-0.528189492895004,-0.45139426036935704
-0.16373789602883337,-0.33813983868641706
-0.4656666549712082,-0.24175668334451872
-0.29660972853260903,-0.25922425552900774
-0.06565124451903948,-0.8058053583295018
-0.1668069898711182,-0.32518237334454714
-0.5670778766889278,-0.31862153710529884
-0.8600997024328243,-0.3695325346005154
-0.9963829417216239,-0.958222920792879
-0.6200445384336716,-0.4296597946733247
-0.20908385253910022,-0.6052222072614547
-0.7115524283127492,-0.10450113190649002
-0.850690919714167,-0.8372420655810442
-0.8962675790165189,-0.6541528578343532
-0.9284443488275136,-0.2200195199737528
-0.020814251770669423,-0.1568424912072045
-0.4777283093775806,-0.6184026112126263
-0.7905106946670677,-0.6925214372491397
-0.6383465389681707,-0.43674122224315237
-0.8958347601192139,-0.11118574359734601
-0.6476650988035636,-0.6077722852202437
-0.8880668759774392,-0.6936771849809354
-0.6635204493739955,-0.5172725828035261
-0.4336186914991931,-0.29729959761031033
-0.07547714500838443,-0.40782863151998894
-0.6015757577987989,-0.26757463374605894
-0.541522239784895,-0.8784113486209759
-0.3945622718466304,-0.17719906604555313
-0.24435955236305862,-0.4551180365141013
-0.8237603699693384,-0.3694742007398255
-0.6928794651875777,-0.10558199214238395
-0.6172326947374576,-0.8011891769954591
-0.2286711549082543,-0.37496145740118536
-0.5965384102364668,-0.9078277840985931
-0.20044277760529672,-0.6111619241941655
-0.9024351318304213,-0.9775821689930317
-0.43880334028157253,-0.019828092650130746
-0.9115843774325522,-0.48429073176568105
-0.5095868730406783,-0.27646606640648985
-0.9728357762201271,-0.5200886394657824
-0.86742982004423,-0.9200664654345422
-0.27030072897685753,-0.5034949274558144
-0.21145480496882574,-0.7000042053816785
-0.4386402612720304,-0.7562866853365705
-0.7335267848628307,-0.45745137133789826
-0.8151425335020045,-0.92799233215887
-0.6577091919757907,-0.39789647538932105
-0.3211314677747561,-0.8537493338689875
-0.48812842114194155,-0.9445632080632168
-0.11931778404637139,-0.6597330229285338
-0.22337083252320766,-0.9820814872008421
-0.7589682638388277,-0.4446732971565026
-0.1268152138741917,-0.3945430013637534
-0.7660527047966513,-0.9633220239766987
-0.8627885662091314,-0.5594334946043095
-0.6688160464167635,-0.6571179786405832
-0.893579766482279,-0.795420398785337
-0.13077008763962827,-0.19044381355952478
-0.03885846687832473,-0.301697006883892
-0.15398057536608312,-0.6833933947187469
-0.1721040097122959,-0.5661653219471379
-0.6888340827227796,-0.38866929690212404
-0.20863869498983167,-0.23448799596529912
-0.905564829957425,-0.35683781699300254
-0.4440897587589422,-0.8203439039802533
-0.9774365072901089,-0.5598207688725731
-0.9611528914602628,-0.12669760451642986
-0.38949085697397345,-0.7357981002995204
-0.8388535877833436,-0.44485005608443606
-0.22548231980952993,-0.8395402974030017
-0.9908747468571537,-0.6693494035013422
-0.4034919550481265,-0.701257499476771
-0.5343722096908877,-0.1882158085391341
-0.42647664347316727,-0.6685033089958631
-0.2029877424716986,-0.920556786922776
-0.38013450691862605,-0.44295183049970777
-0.12212862818901327,-0.2776449543071696
-0.09169997005789865,-0.40536032609468964
-0.5845547180279339,-0.180547282966103
-0.8468913734710902,-0.7356946270353323
-0.641856561078485,-0.018784707254903665
-0.1264792415909154,-0.6300428884662871
-0.2802388241939927,-0.5331618113855684
-0.593744044054894,-0.6334985729869099
-0.5981884813528369,-0.07252002578904604
-0.3915386288300162,-0.6357858230151204
-0.0903872630305288,-0.8326488421863212
-0.7827848161477288,-0.705112142341213
-0.9836278938250125,-0.9280850744879339
-0.9132452995734512,-0.05292000411301556
-0.6902543818230784,-0.594770972667996
-0.2405684095702667,-0.19817563498085533
-0.5235540121608452,-0.2917665203328259
-0.33564281057557865,-0.9255946038878274
-0.6217776155622577,-0.5411564797600876
-0.9195017981351296,-0.9912798119105266
-0.5319230610459569,-0.07528826264316668
-0.5475880340192814,-0.7265038702976475
-0.41617702432870807,-0.9261616400433746
-0.789004589656969,-0.06659333941114676
-0.4670324836543027,-0.8498108452955245
-0.43309519574590283,-0.054051329443341456
-0.6759705398577585,-0.5510436077815831
-0.7193763069242478,-0.7287406107857871
-0.7592706419623872,-0.7541763451217349
-0.5764377629217267,-0.2923789375242446
-0.8627545359449006,-0.20340833854714924
-0.8335478242658908,-0.6670699860675215
-0.2537836910559885,-0.4056481897237977
-0.0562052984327146,-0.9022434495849602
-0.8511262182024415,-0.39419901733659013
-0.036135554500292266,-0.7293750883192118
-0.357212726762713,-0.5073262538841862
-0.09643572099327413,-0.5868863365589551
-0.3018381862366486,-0.03588658954670998
-0.18767688936800975,-0.10282387931745862
-0.382940761205674,-0.2428324254396621
-0.9857376390279249,-0.2668578601802378
-0.35198144121751673,-0.06629320245846171
-0.5849632925329369,-0.5376777116012318
-0.8916039822890197,-0.7483063363030872
-0.21572562899275616,-0.40543241768459515
-0.834285492088107,-0.5482940882394431
-0.3461232867168168,-0.30654375557829494
-0.7697040741060401,-0.3653361661158592
-0.20386577913217252,-0.3028114725964052
-0.670123675073541,-0.5529349978825905
-0.7432734358323037,-0.74038104750972
-0.513640757399322,-0.27919872580147864
-0.33243893956136983,-0.5598281793391244
-0.7340148916706014,-0.8632038558796264
-0.006992890261215301,-0.7956408628656805
-0.8293743907991623,-0.651926828750101
-0.6076979235637856,-0.08870205750189941
-0.5262900908580679,-0.05718047924961134
-0.49163523759325967,-0.8008669172456863
-0.696739539617599,-0.690824434661658
-0.3949489381386725,-0.6101342136613644
-0.3018854273755781,-0.9012122914790411
-0.8984545822572272,-0.41332965973714686
-0.6102121644161778,-0.9212408418903821
-0.6448383722953532,-0.7733173725797919
-0.9996998900010499,-0.8086954559071164
-0.7508499759780153,-0.9435276351348465
-0.15790962654477791,-0.6947368206686851
-0.42753948674201103,-0.4543506967684737
-0.47773556608185186,-0.47549267374666926
-0.17910457241121713,-0.28905745143438166
-0.8729902341344011,-0.8902084239930346
-0.9523582975963151,-0.06262143954130639
-0.6057027062937588,-0.6743195165870853
-0.8849071811402385,-0.6656593973621878
-0.4668638896273132,-0.28086233263471094
-0.4184444039105657,-0.39377756440249134
-0.15123216119807048,-0.34739141626720127
-0.6795075112402541,-0.18903832131256904
-0.6640458168340585,-0.8121697004270352
-0.7706139550841813,-0.5577353383938443
-0.3085015247353269,-0.022071106981881417
-0.9769722317577195,-0.39205114738969815
-0.28395195457408795,-0.42035147509667947
-0.4569708172091257,-0.9234951651979706
-0.2948602898639784,-0.7797580357608271
-0.39617450924077513,-0.6128924751050083
-0.8484405036150904,-0.7374594349394427
-0.014881694591218797,-0.15442059663146956
-0.9312871060460668,-0.7999610263639272
-0.8569953492264358,-0.8674833291328502
-0.15824468263809388,-0.9877028751387517
-0.1606935490038125,-0.450529825860441
-0.3318271043766674,-0.37094502650604255
-0.7296739539019235,-0.8825928322775096
-0.48203797784631774,-0.7130081169904156
-0.592001214469571,-0.008521483157142185
-0.430793091414325,-0.798709160208329
-0.6264053805924963,-0.5938071533218288
-0.46908248520829454,-0.7585481776982641
-0.13247349076252501,-0.8219894631738802
-0.5904843862795798,-0.40479141188020074
-0.0922856008788644,-0.45232575430743227
-0.007694379857586919,-0.6110067996595466
-0.7724308422991103,-0.502708972844921
-0.22680462732286844,-0.12585118969812892
-0.052366574165982005,-0.15616772775052024
-0.03351860542418428,-0.8208453707115634
-0.08753206967640115,-0.8043666736781465
-0.7607496492201095,-0.5377038648258974
-0.10444082250498077,-0.6762011435909095
-0.5503723287966366,-0.44085502540212074
-0.15401577236446595,-0.29126391355162606
-0.9834770478981096,-0.6330555843583272
-0.6661359031580237,-0.6394609509996687
-0.20716467112019799,-0.9306803424878456
-0.567336713010049,-0.9581967880301601
-0.10420747944798525,-0.29455054622927923
-0.7079341386151602,-0.2711018678172442
-0.18776860321825883,-0.42853366775889046
-0.7517094922364227,-0.011466549453564512
-0.15087594157810658,-0.41325560328957744
-0.7626933227756064,-0.11291128081577262
-0.7519069376195721,-0.747459231293362
-0.3032148926075494,-0.1579614593902512
-0.31940612664321155,-0.9060946259778143
-0.54574028594544,-0.8864785599855406
-0.7743660017835028,-0.9860022132043161
-0.7527746477738997,-0.17921776243891052
-0.6923361122731387,-0.3252029098581142
-0.5975547288155357,-0.07296543556333646
-0.5177675040058508,-0.7832583092596808
-0.9475000341109768,-0.6414594778140718
-0.6314361692441642,-0.4723361138356592
-0.3535064695978667,-0.0982979365511012
-0.2608547412114487,-0.24998843231354817
-0.17805484496275048,-0.2780883670775094
-0.14203690941613512,-0.022145104053304165
-0.07632357081157659,-0.3687906996091279
-0.8904184940046052,-0.8343441250844483
-0.08796507809191079,-0.029808232992872052
-0.5707708817594269,-0.6378685626657244
-0.9194376938358605,-0.2688075527906625
-0.5656508426741914,-0.3300363848720158
-0.1737638825546537,-0.18010979488070544
-0.9110455705946269,-0.7264705062015255
-0.2808508597381185,-0.6314119104270433
-0.8615989002894089,-0.9347628244059113
-0.1702184423548393,-0.4437342592033082
-0.9061429608599901,-0.6586515031478879
-0.4174692685564293,-0.579472619217093
-0.3622233423382928,-0.11196967234601207
-0.24484545537224178,-0.12467058105558926
-0.11693626943174196,-0.7022940327536543
-0.9952095808317168,-0.47463165301230004
-0.788134765783813,-0.32865946687189895
-0.18438350517476254,-0.23639082508020093
-0.3594436811095628,-0.014442047184319962
-0.28865045749916796,-0.7173420261664266
-0.6028150459292,-0.21031639673383973
-0.4278632659611119,-0.7875553705430511
-0.03462569723158404,-0.8439729404829304
-0.6054046786369708,-0.09904271700724243
-0.2511794310629536,-0.39295432724464496
-0.5038407063277041,-0.9846273918408445
-0.7114683876909743,-0.3097200190021884
-0.8750702727502832,-0.12533366257657497
-0.4777002716102693,-0.5069283528253431
-0.03476377484426618,-0.9408054420188118
-0.43682973935463953,-0.8086833606573397
-0.8732401247635223,-0.4368445403883565
-0.04332169973913813,-0.07468678491352343
-0.8927494965242153,-0.7396540294628844
-0.614358497948922,-0.21856675489488087
-0.8320099241781121,-0.14101072938264558
-0.008142126132668959,-0.881413282972127
-0.9818836387642511,-0.6855801556482705
-0.4393141217417228,-0.5050049020184083
-0.12698792940909065,-0.4418134094938758
-0.10230268356095706,-0.6679653558623238
-0.7893722444749688,-0.21091313007256696
-0.3968334015169511,-0.07803210272501371
-0.2785988506517829,-0.8796284751196904
-0.3335271078333262,-0.3618758909847879
-0.686240370320896,-0.5476755860394963
-0.7001061951492232,-0.546512501633684
-0.21740588043033604,-0.13566127826560492
-0.32769866733125863,-0.5952668528794095
-0.600756674394027,-0.2435807894501103
-0.7321165923499392,-0.7020512629495439
-0.1959292740298656,-0.3643550410239452
-0.13565993107031526,-0.9396582941739413
-0.5343733439203153,-0.4195229797310218
-0.8402635082549407,-0.3600282114087162
-0.1764361742265077,-0.3671400169434096
-0.5310432045970891,-0.048464651330062836
-0.48309601224740484,-0.31712990917064066
-0.09077588500650502,-0.33949595441140334
-0.9706787488856493,-0.1050543468123849
-0.3253448498064959,-0.25633879962181105
-0.7159676740532998,-0.35029238769447724
-0.3674135979654667,-0.4653209885534788
-0.39036042933417436,-0.3621232781449061
-0.4333619748265988,-0.4133731098905401
-0.39418361308377803,-0.8005333796917729
-0.8255002098352507,-0.2478397918993378
-0.22990791154879775,-0.957156385944702
-0.36639413005838595,-0.21675024420042122
-0.07302655770332289,-0.8721692895042222
-0.36475384718097403,-0.05268811205427104
-0.8738138426732469,-0.7434833393803034
-0.8821732705388062,-0.4557335896892436
-0.5824584463188719,-0.8544781161996543
-0.3749792279921247,-0.4608349306572417
-0.8925227460457232,-0.4083743979494563
-0.9079595876494688,-0.516385504095035
-0.3301822697664448,-0.47058141990901636
-0.2084102966038025,-0.4132871454584145
-0.3387128378157752,-0.15284210827288902
-0.11425556355139543,-0.44017447281353517
-0.9805230560098414,-0.6159178423409055
-0.4087485554502698,-0.6029984200584795
-0.9661263855139524,-0.2841579314030468
-0.6453361079134636,-0.6100955154609508
-0.12710347321412951,-0.35866120488593933
-0.3453815787280491,-0.0988447810317925
-0.9649106064609154,-0.31733329747481875
-0.03867390219828293,-0.03666270335313726
-0.4079574576958064,-0.6942459943280517
-0.20407915077627292,-0.7641800159576442
-0.25212833690079495,-0.9280152282459683
-0.6476609190066925,-0.10420927868585517
-0.8203461210254211,-0.7208867371960275
-0.41552028244753814,-0.4463843660078497
-0.02528456014210423,-0.1519923824975855
-0.9742347976791745,-0.9165042324693241
-0.09960455960442016,-0.11525798041348034
-0.848884543863131,-0.2315931890657722
-0.6823315420539494,-0.2625467121635272
-0.2628455596132979,-0.6628566842508344
-0.26858648389984563,-0.5369247849055679
-0.5666473728846073,-0.032117062181542866
-0.37808045862001516,-0.17549657294475685
-0.31004869714548444,-0.18472749832042556
-0.6329888086395075,-0.7565374743606701
-0.6122676614324098,-0.7465513622343244
-0.3366548708384952,-0.2571219369019334
-0.26416272912797967,-0.31370836103906885
-0.49419159169217297,-0.5710162609692477
-0.8785419495332848,-0.9111490813307758
-0.7842665433368932,-0.5189027331902918
-0.46122517313598577,-0.3329110508514459
-0.17537913736932187,-0.3376819852788595
-0.14877045715071613,-0.5855011816481831
-0.20786672274414153,-0.468133156517789
-0.9519163164202281,-0.6542043740560075
-0.34668051923117027,-0.5742501138378264
-0.7075218563541734,-0.3173983487845421
-0.4064017448580147,-0.7432047993643611
-0.06502416486133411,-0.462841076331329
-0.49855973033633494,-0.08182042110013987
-0.6015977852065283,-0.15765884971472777
-0.5426317355789965,-0.2373726827535647
-0.8389226002044997,-0.8270899112531211
-0.5346496390382773,-0.9059529787542018
-0.502129120624486,-0.7701235565382314
-0.8461496853911469,-0.5596929042525536
-0.4007619823788994,-0.050665543242887634
-0.3266565010248603,-0.6908243911000657
-0.6057032031818423,-0.3952197938644785
-0.21372318304571003,-0.23313070599529073
-0.8587369160983068,-0.845407140738239
-0.44256532122010717,-0.39004985277130966
-0.9877711020195554,-0.44233641566824977
-0.9069090188117861,-0.09319898283988459
-0.07509699365672695,-0.3153735103903762
-0.6059579958345951,-0.7396810092332211
-0.6918088729768712,-0.6913358430175172
-0.25724107906598526,-0.42381856431255693
-0.23155323076226242,-0.9196492580889434
-0.8758380365968307,-0.7941312219612794
-0.6149984315168167,-0.3084036721705725
-0.6500133778991103,-0.2597858686532637
-0.8899541900024134,-0.6911147360285099
-0.4701979554743181,-0.4469827265676717
-0.23787191769902116,-0.6917250870664909
-0.8031585687204542,-0.744656069942659
-0.6855509522963305,-0.8573631310000078
-0.24874380843171517,-0.7667574551231021
-0.6449355020646482,-0.04583765693995079
-0.025875514452806447,-0.4637179761243385
-0.15686713422799226,-0.6755839443957826
-0.9123398657469762,-0.9414052700532443
-0.6562339942977489,-0.5374442297430461
-0.45696974855295525,-0.4560036180115409
-0.8591609242985954,-0.3047132100111123
-0.9650621579191068,-0.4541663834151072
-0.33486194424203897,-0.2872383085543705
-0.7989067167640371,-0.6124605581916496
-0.5608879351184417,-0.10149162826896796
-0.020249281871528524,-0.7715587285004583
-0.648861646478329,-0.8757362157256626
-0.11458414147646934,-0.41096026800169505
-0.262536832389049,-0.38916162867608206
-0.8184551843520749,-0.3585134281645057
-0.04566937309896413,-0.4461805501895616
-0.09071889593075033,-0.9163631563852834
-0.49291612972614585,-0.21090196855734722
-0.9355305190080584,-0.38456655094028414
-0.9573559526905515,-0.7955434858485634
-0.10965509350678082,-0.750221132732599
-0.6719789662225347,-0.20978331035734465
-0.7522882435379405,-0.2927194693904991
-0.7152022531264871,-0.518958511260276
-0.9927154596461358,-0.699675764365788
-0.35869175931567066,-0.25055135696922803
-0.9374099650474991,-0.22802862877690167
-0.240916118115997,-0.2801319943594224
-0.9623378995558742,-0.24927222823861495
-0.8526360193802863,-0.5835800688102615
-0.7880355290332351,-0.9663992867100623
-0.45267889121696414,-0.9419120933482491
-0.9572843722614239,-0.5022257506360582
-0.46441880290332993,-0.9541465196155219
-0.288176129606428,-0.21615495774036642
-0.17153502928827247,-0.8987030773648182
-0.3835168194179287,-0.6843232096546816
-0.3089546685263338,-0.8805596684983772
-0.830819640305955,-0.5111545243961072
-0.7342981251299957,-0.48267698976527496
-0.4109241851949239,-0.3852741215428349
-0.46684762144442327,-0.2977320711866498
-0.9734402649710402,-0.7240170545225224
-0.5045202904067757,-0.7628237191506458
-0.016121714674941612,-0.2272194467909896
-0.34112239420995616,-0.48797996716520164
-0.5272955518988978,-0.7989660323942986
-7.883265058206135e-05,-0.5117537911762108
-0.7506453584888818,-0.32473280827267104
-0.8951648058373984,-0.3343987502690794
-0.6721538003797531,-0.8075874903621802
-0.2108606364028599,-0.2995616837212297
-0.43664660049792436,-0.7420102226629363
-0.03354123164072853,-0.8487074538763834
-0.4654653425830585,-0.10358538475707901
-0.1449897994308016,-0.15989174470562895
-0.1981550970613385,-0.9796228446421341
-0.22824665440344705,-0.9206904798667797
-0.25270912275874,-0.1010115055419527
-0.24149988255709764,-0.07640771954644454
-0.8867950296294417,-0.8776111575594275
-0.8988825663688295,-0.3353196776679488
-0.1943398261475,-0.8447396377903572
-0.4694450584062194,-0.35419411914370214
-0.5027904289214261,-0.8399908591177219
-0.8242845629027798,-0.973988104261362
-0.4357069690022075,-0.26890626816506114
-0.5993817392395547,-0.15980808596679763
-0.6583507255467757,-0.07892618098243653
-0.19025442438856088,-0.5884465391128479
-0.5772512146485115,-0.2249147478630732
-0.14345276162708698,-0.6492326802277121
-0.4565984993441947,-0.5164401071543245
-0.6318949682117355,-0.32619168230725404
-0.6945739336541711,-0.4843846077456019
-0.04089685918226493,-0.1887146907617342
-0.3756660851713193,-0.5264007296749239
-0.3273822675913096,-0.07617542897047891
-0.8170104266896132,-0.6891307030315891
-0.9479576719928717,-0.3697832453275247
-0.23247826423270201,-0.6548878470527368
-0.05847967096358442,-0.8138114766026637
-0.006581989547859823,-0.244329247476754
-0.03970741056796856,-0.3628918644604866
-0.992807319619707,-0.604428803954245
-0.8877530985080508,-0.28875264588212024
-0.8685526958252625,-0.8341680509173179
-0.7612490419303615,-0.7567917280726796
-0.3010646996163714,-0.8681392326315956
-0.995948187505415,-0.7154984567545271
-0.22807364502644023,-0.8285058939387934
-0.9600388313487188,-0.44723564904999225
-0.15769562848248597,-0.7821451199022801
-0.7584028655085477,-0.4220928586227606
-0.45377349575242065,-0.9422274907307014
-0.36572425251451157,-0.9658497383216125
-0.09382796063133281,-0.7229374076290705
-0.6313564101492665,-0.7832073025693547
-0.7123909178272919,-0.46477331777599906
-0.7981069353831144,-0.793616462259587
-0.04433452681812955,-0.730201050783794
-0.0739612690481708,-0.4827202832274554
-0.8116704847429643,-0.8635358415214677
-0.6127742066695344,-0.9370491788651782
-0.557214380812805,-0.7414429062891194
-0.789906886440985,-0.24705136123683813
-0.588518126011008,-0.8700227671550677
-0.41168918100986185,-0.32530944232910775
-0.19568873003837928,-0.49310770793527225
-0.0150296357141676,-0.9732342064423142
-0.19579417473098892,-0.5730299069879172
-0.5120820702443615,-0.7215721593298187
-0.21869242066782135,-0.9316969021897438
-0.4173964925663515,-0.5237631592269837
-0.4084234973349882,-0.5152903992670339
-0.8958547536318948,-0.9577834203258396
-0.12463080023030693,-0.5770561431137194
-0.2790389823709005,-0.15960021674219804
-0.977049335713173,-0.21503435835949614
-0.9630800170286187,-0.8775740264225532
-0.35840962334116466,-0.30178464613797606
-0.08255548205421215,-0.6545663488610629
-0.7687796533191943,-0.787696856992792
-0.5694893197025183,-0.9083141270786445
-0.4784381704453585,-0.5321600366314387
-0.4575505390799466,-0.06526628124959732
-0.16657079921812845,-0.12033624438788681
-0.7560722268340269,-0.11734621827496128
-0.45152057192040773,-0.3377061974801182
-0.04339807508355631,-0.9725951374068095
-0.8693431400346725,-0.6295738562274258
-0.7318700848027454,-0.8435268607714127
-0.5485726055977551,-0.00018462920286377305
-0.06912710672171019,-0.655860194009677
-0.35213381592916526,-0.499634405841057
-0.940379309090226,-0.29356905187063975
-0.7349854075085989,-0.9156793390567913
-0.9307222248945748,-0.6663401440489386
-0.008662928518586521,-0.7546763874763438
-0.5532915584845292,-0.7353501287527708
-0.2298141936949224,-0.9612928972038244
-0.5376040624179916,-0.557921443089056
-0.7137009936452543,-0.024694554344221742
-0.1819767324657947,-0.7277243221393326
-0.7906332972994926,-0.26106029531103647
-0.18913174884717399,-0.8379690395126561
-0.8396515844637616,-0.3628068066549971
-0.003418553219394993,-0.1397622675569823
-0.4253897153962739,-0.3451721719022508
-0.6198346153361511,-0.6976067135995875
-0.3246766865402745,-0.20123918536265983
-0.7073196272251425,-0.45967664696903876
-0.09336849269846348,-0.8776900775542953
-0.7679036172931324,-0.45628573092960967
-0.8645654055550721,-0.7274652394214584
-0.5820845800953439,-0.6007742064637479
-0.07366081976682193,-0.33541095433599366
-0.008791238662763878,-0.957562997743222
-0.990137158207732,-0.02382449652827545
-0.2211596740329732,-0.6678435173765143
-0.4420623827556778,-0.9542714473592174
-0.952095264925653,-0.40575771132875826
-0.6865696425576214,-0.6075322418911201
-0.14771672111856315,-0.18639105362941688
-0.56719261059099,-0.2637039453673231
-0.5662162964632715,-0.2462009268022941
-0.751975815701637,-0.9824136295057586
-0.017041659509513085,-0.24223259429028432
-0.46617743047080085,-0.48513091781642526
-0.5159542797264668,-0.45980834418512584
-0.9530800322214636,-0.48404842952471605
-0.8296493671414292,-0.7369700162560736
-0.13418592026630738,-0.9849931508924067
-0.2910518104915589,-0.977322598763895
-0.13699386438136363,-0.47245449579752374
-0.2497261906593068,-0.47731717430250453
-0.9824276375245486,-0.42277854321517583
-0.5984061615000823,-0.038276518259687586
-0.6678061487931217,-0.5578096590915882
-0.6394449997996521,-0.3154711898569791
-0.23001984750952353,-0.7171009651915387
-0.4037327438775774,-0.5959224269164354
-0.3035873117136402,-0.7933282137572756
-0.48106927185944115,-0.08863591869266096
-0.023281678392688576,-0.808465645946537
-0.9841134309770883,-0.31732818736756396
-0.44999724847447,-0.5151793654545983
-0.3401264473462391,-0.6313571070229472
-0.6646925821377072,-0.5979362629370658
-0.6342321957720339,-0.12637858535059976
-0.2520341129736542,-0.534986028864941
-0.822026700494421,-0.5849501672911753
-0.17946713264143688,-0.9520131496025295
-0.5424078637640122,-0.35078522358092157
-0.2578243939932875,-0.9767137192482083
-0.9016410330117481,-0.255323239574732
-0.3797098933305505,-0.6310538443472461
-0.30979723806507553,-0.6182263519453624
-0.6722410089951842,-0.5890897809005846
-0.7929303649751255,-0.4330094951844138
-0.005118357193838463,-0.8192590614644893
-0.5892458338542186,-0.5386137376423806
-0.640184714077845,-0.7419928596162767
-0.6813493139115587,-0.13496628283408807
-0.18119744090741463,-0.07549819785545409
-0.5303225112328184,-0.05008497164071479
-0.16524080498544969,-0.903836997933466
-0.41492388636848876,-0.6219574425065794
-0.7944885438618848,-0.15205995485714463
-0.3693414855708904,-0.827801066441711
-0.7026459567156739,-0.318067815198682
-0.15273228093115676,-0.35912822606979466
-0.39960538478702246,-0.008809631358434933
-0.08983458557213242,-0.9953610959881327
-0.13571195699096494,-0.36182679377110427
-0.5731313644099586,-0.9082509206327846
-0.570075123195446,-0.14874352834816662
-0.8495599257924357,-0.8900399936136186
-0.9561667027321235,-0.4481903254456445
-0.7011070556832646,-0.4759764227957116
-0.3668505827339297,-0.5605243724956451
-0.583366354034926,-0.06540664469407942
-0.9245365483315892,-0.4719566142688507
-0.5096794732939919,-0.7965762532371562
-0.6784742372849049,-0.9211354489672904
-0.8815902677293724,-0.6675704739660477
-0.8748854681821904,-0.4466846927125856
-0.952509006788291,-0.03292941043049147
-0.8335971957175912,-0.5201380477810871
-0.4681699308150542,-0.52160203719911
-0.7973292827627585,-0.20064952060856867
-0.5468966620236013,-0.044981728136737065
-0.5118795598782623,-0.007823633513491579
-0.6698950586866499,-0.030994379988234844
-0.34278412936340596,-0.5997183344202234
-0.5592808796121183,-0.7575341170225605
-0.7354918447638847,-0.6810480903463473
-0.4217438791061149,-0.8560428428272688
-0.5385101079015321,-0.395651943679986
-0.6316008536570548,-0.7081191104234097
-0.37377599237127823,-0.6862394395442968
-0.7591278743646027,-0.7050542522597393
-0.9886676413261444,-0.6615915475122315
-0.4839585486171971,-0.9166828223650074
-0.29906343634664445,-0.06692800011119637
-0.9300626789558204,-0.556233548470041
-0.6153109245785473,-0.14379158850482576
-0.4292462418360069,-0.2876514035325132
-0.3651788404351236,-0.4556589104859251
-0.39428345239603846,-0.9194986078984992
-0.5426639071934923,-0.9263844053994559
-0.7213435829054341,-0.5467783609406184
-0.08537166831586518,-0.8435323661363856
-0.2074888396244079,-0.9486786416398599
-0.20874040996156606,-0.7181205540779207
-0.6649262841128428,-0.014858843546888267
-0.39447594452751333,-0.440130756988093
-0.7398188058480027,-0.6984814422318377
-0.3696213783199742,-0.4102328448122351
-0.694545516638903,-0.3633034738882618
-0.3965539504678727,-0.5957136139145791
-0.03081339140349959,-0.06368977368620865
-0.8537294663545116,-0.3051470859641182
-0.3738249054303594,-0.6878848573737908
-0.8986690839929278,-0.008384652029418405
-0.5680744362597918,-0.43152196852413827
-0.10002633605960698,-0.7163354771499822
-0.31194506108706943,-0.4357298027942387
-0.6832194598287571,-0.26050907989227257
-0.653056518291594,-0.7326613355525284
-0.02755516431683047,-0.09180152775116934
-0.5026313925177311,-0.15277896164266913
-0.2735755154198618,-0.3705240633058624
-0.49818316060046375,-0.955268223400298
-0.6021157494060018,-0.3722859938686094
-0.6140241314477597,-0.1355505224894199
-0.9209041816517451,-0.4829598893247573
-0.9193483070820645,-0.8046149839145149
-0.6423543633528758,-0.09204964427956674
-0.7450610614984357,-0.1166775483142195
-0.8352007776678892,-0.3966010736403145
-0.5267992785026014,-0.14291344051935284
-0.7044075935603001,-0.5279120785075908
-0.4465344067753597,-0.7401813285431605
-0.9923301346638191,-0.7795940534120528
-0.15053189597641659,-0.8740114512499506
-0.42397895390634777,-0.7013508282900511
-0.42043674502532236,-0.09102088420877263
-0.9656222444866049,-0.5981639204132572
-0.5558201657647932,-0.13829598817508204
-0.7555811657867374,-0.21573461362524493
-0.5332635838633454,-0.9653901747537118
-0.32447482760007773,-0.10787873316019769
-0.3138077862176203,-0.4243409656269236
-0.7438945398618474,-0.5243706428975227
-0.3754866499951346,-0.07918293923128261
-0.2776517926698071,-0.8125822109255575
-0.11454282114459657,-0.893554793039849
-0.5016790575975355,-0.2126788609343797
-0.11827487528466274,-0.8277804868019489
-0.7933802774394779,-0.6061299285014402
-0.9418971427510704,-0.30100579343557754
-0.43281242581685864,-0.2627016599956793
-0.49398928596649716,-0.017264173325102217
-0.5862755866837799,-0.43380791450387834
-0.32902105548814287,-0.3109907186793852
-0.6342013470064095,-0.6699082306034968
-0.11242013521284588,-0.8816599187872044
-0.2301044287280153,-0.5843700977708296
-0.2460247493011941,-0.062121479095636256
-0.571163912747533,-0.12256214636168672
-0.837531372286954,-0.9685507466416229
-0.7401046290371057,-0.9256058654163577
-0.7755565895894005,-0.5351252584745542
-0.18076402138301328,-0.16329396447237454
-0.12939655788944804,-0.2036792224927192
-0.5540691452464019,-0.19202952051098543
-0.7216953157057034,-0.12624025856928733
-0.1452960983088183,-0.8953344557388075
-0.5648540475485568,-0.005018102250257339
-0.03373388430805413,-0.8211548323313836
-0.26935766753032686,-0.6013209078610314
-0.2757561281412232,-0.5682574291241934
-0.606432502408224,-0.6563832040285251
-0.9905295088291668,-0.8010576755289222
-0.3478081247710111,-0.3633383934812149
-0.5784101870726321,-0.8640189047837898
-0.027771065174685527,-0.7274141603403027
-0.935062478545494,-0.06385058534130594
-0.965167856770512,-0.9776592588679405
-0.4008065511260931,-0.7731841982153151
-0.2712221164004226,-0.9966085645836144
-0.7919358268779585,-0.42208830058547075
-0.753479716695527,-0.7545945446503384
-0.1652511118229908,-0.7286197763702593
-0.22941271534534036,-0.21858598081577862
-0.8199085028523593,-0.009975568517488265
-0.4372862232729484,-0.5589996377681652
-0.1719755943114606,-0.21644702666241333
-0.52395455117525,-0.6509852713110419
-0.8053051835076865,-0.7628756175044277
-0.6354737509966759,-0.30480215215327244
-0.05954219853581677,-0.6152929804285341
-0.7342009696672099,-0.9143799555262856
-0.6494580976561424,-0.9642008805630468
-0.4584883381959699,-0.8595395153156994
-0.7264255371976642,-0.8080248514396894
-0.9509034947901764,-0.4838260618982466
-0.19178498215823603,-0.8428155245456953
-0.47411379051177716,-0.9028686751763263
-0.41853276786924654,-0.08959058515071583
-0.24968563792845744,-0.348995316449241
-0.27253354811874586,-0.4393464980951951
-0.1798785185822407,-0.8198052825496422
-0.0736997727912172,-0.18908553230555514
-0.4548070332132529,-0.27626234008588635
-0.25942633778506574,-0.7414681402377635
-0.8880316136994332,-0.2560946099744317
-0.6802961725609672,-0.4102288270095078
-0.8094778767666652,-0.286518359380352
-0.2768292810848062,-0.41462740617412897
-0.21046313469985412,-0.01666231900401971
-0.12834390514224547,-0.8622278640934246
-0.6462124541267079,-0.2558139618499876
-0.6273950103283994,-0.1359740687517712
-0.19274302209594074,-0.34387941478530415
-0.4266489682377552,-0.45395010018728255
-0.2688821094833106,-0.5017282718884135
-0.2417300102602128,-0.48123970415183615
-0.7238976128149086,-0.3583241692487138
-0.930355649260167,-0.7693146626621488
-0.9225899621999023,-0.9664332416363777
-0.6774186465296314,-0.5847022714620083
-0.31611944417176674,-0.566967652911364
-0.05200269661800494,-0.781724700526633
-0.10889120449119527,-0.43910962759429095
-0.5311109038148147,-0.6991910526497176
-0.9037787919721223,-0.600055803921311
-0.4782349727904832,-0.48361992674846
-0.26580906342144517,-0.7229688607634902
-0.5090724161322404,-0.8359375193612938
-0.37963586341117694,-0.502569813124565
-0.12818695933969193,-0.5181595531287166
-0.3313586771544983,-0.6909355657343442
-0.379179533346203,-0.03997481344742215
-0.7318729551527873,-0.8795883553704115
-0.2504985216116993,-0.5050107278151627
-0.7298262326281224,-0.6617703283702612
-0.13623928651271133,-0.24038539034219608
-0.7150031339420224,-0.47750277737364644
-0.9515680203394782,-0.16305534431604063
-0.07308017509498321,-0.4626691576382277
-0.7678589064772403,-0.37530852701931805
-0.9545422825676402,-0.500915791066657
-0.622045959483161,-0.6436711847440347
-0.1052796905083232,-0.4923933414252444
-0.9500683783780212,-0.6221181852782066
-0.041556055917127965,-0.06079898014610752
-0.771123062847846,-0.7897879951653992
-0.4492064997875176,-0.38542540641447764
-0.12028461755034447,-0.0028806899078938075
-0.9044762011939308,-0.5072543476708864
-0.3770168735131041,-0.48543853375920043
-0.13353951225336436,-0.5254075546282474
-0.49791313624802724,-0.7736608141104208
-0.7740738043350016,-0.9661069491820697
-0.5049175161860422,-0.6245074050335118
-0.9031899239895058,-0.3100562632175262
-0.9545143027600539,-0.8187532149580776
-0.344417348222294,-0.21672886000397307
-0.880864041482446,-0.940801559743484
-0.5144330231929629,-0.09392767836433713
-0.4398829435387782,-0.7435541228644069
-0.03609238849403551,-0.21282747431914784
-0.9391221542185251,-0.6597050955660916
-0.3837702782446806,-0.6308897639409706
-0.5909841658172625,-0.07714071363356689
-0.565056945871162,-0.3390679101130858
-0.5812634658001875,-0.67292612451598
-0.6098878652567579,-0.11986901635380698
-0.9281460972225534,-0.85915697257884
-0.28530198581066,-0.9092964936009648
-0.16337367767693445,-0.05420287254525702
-0.3152916876260995,-0.8357311715464534
-0.0878012525915568,-0.6314214087025063
-0.7473733289068577,-0.21310703973484924
-0.8432526307530378,-0.1742527117814625
-0.2775595404112292,-0.18816101138231345
-0.5443700313005592,-0.5184080340806916
-0.20313263527268255,-0.1432197323588913
-0.9473463851905246,-0.03337614417769985
-0.980573673680932,-0.605931233430313
-0.7091902721020756,-0.2293057363604496
-0.3384095897228724,-0.4319237686737122
-0.5698494002684342,-0.9701624717062236
-0.15196103044645326,-0.46190538127622305
-0.16388976321039495,-0.6166120481520351
-0.7914011463153441,-0.25644330841196217
-0.05541278867750743,-0.08907571520136548
-0.8908495375052562,-0.4088340690417753
-0.6389392799374447,-0.08652332482404512
-0.033190470209332856,-0.34466948008426435
-0.1823206530011392,-0.6216304125373907
-0.6146664486383508,-0.7258953817730807
-0.711221260098107,-0.030170342916471693
-0.47532931895386377,-0.6951671439685922
-0.5287203209031767,-0.9861922760593587
-0.980056119200402,-0.9496177750013508
-0.8584598146371284,-0.9678823152822548
-0.5183498372703653,-0.6094250195016001
-0.17789713093785675,-0.04251781578597502
-0.8094526968261679,-0.4782176424645299
-0.9527947357499359,-0.7902010360427048
-0.9201572551275201,-0.3550981735571531
-0.5987004959825448,-0.7269977248721566
-0.7912258689898567,-0.7339102742881185
-0.6742337254977927,-0.6303829909574796
-0.2512210298011085,-0.529698931898391
-0.4271768014543107,-0.5016924188002513
-0.5314279643017357,-0.29388430057712867
-0.48933306387890296,-0.7605718070847994
-0.19009739958669258,-0.03755562394850309
-0.013856675636365612,-0.9044681684361225
-0.8113111133339176,-0.5211418918995357
-0.3229652782642277,-0.9373848504792529
-0.9744733993286087,-0.18420000129577918
-0.1714087284233643,-0.6490417042259891
-0.4474696101070502,-0.6180479298000917
-0.8589269529596538,-0.0897834988886862
-0.35814557019333126,-0.8108432840993061
-0.766558440065426,-0.8899360122592621
-0.061975915432646134,-0.36245716553795626
-0.7802553403051183,-0.18602134963156758
-0.2676706816361123,-0.30380936439096295
-0.9039666708442065,-0.3666289222604012
-0.740622143432716,-0.08309546559563763
-0.8745809113647279,-0.059659840604096126
-0.5306604640126744,-0.9905281549300713
-0.6964640369698933,-0.5535810265551839
-0.5991299113656778,-0.9692268583329013
-0.9854162494108722,-0.6731113338995319
-0.5943045860227038,-0.3726994228277305
-0.24835253380957656,-0.6560719240410974
-0.06795245937507965,-0.43932905873576
-0.9694416369930547,-0.22167361886480452
-0.6505006439390998,-0.11533012163218404
-0.5039952293885936,-0.4591218663200122
-0.3766305665060953,-0.9096659487523964
-0.2400246204372335,-0.6200044113290024
-0.8328427622342314,-0.5701425697158633
-0.2534459674580405,-0.2590899755547166
-0.9389243899429993,-0.04748222303774041
-0.0170383005084338,-0.4396346828099619
-0.8053069106452956,-0.6859753804988193
-0.2777921437666069,-0.05116874558925999
-0.40824894083759333,-0.6604563202238726
-0.7797092422280008,-0.6503107043075295
-0.1706537600072836,-0.17198334050810882
-0.19418497761406295,-0.25826093753462853
-0.6653581810005139,-0.26321050046942773
-0.5503586936515341,-0.46351966682518897
-0.9457386569640842,-0.1453457963008693
-0.2677181762653619,-0.7029540945184776
-0.5310495849747837,-0.7683333121854569
-0.3760962397916414,-0.08301941730515561
-0.7788340332924091,-0.1291276763968412
-0.8991932625720573,-0.9403565247178867
-0.8083734152262662,-0.8394507168824938
-0.18650438416849413,-0.28673987616795404
-0.9247549498130843,-0.9056963613735551
-0.02123003877255225,-0.22940869713303003
-0.5600547212699604,-0.9809590033409679
-0.6639715591216099,-0.7230734256260941
-0.08877052945370179,-0.9751419950986188
-0.1903177171929542,-0.4192533473474769
-0.3782143659211977,-0.3405139804567504
-0.5299693598107217,-0.3442703739579597
-0.983138972847971,-0.3277934237732897
-0.4726338911980942,-0.897950965411941
-0.6854363520903606,-0.1861828416129091
-0.834972581396547,-0.05610645771022171
-0.878741489706406,-0.019308931853373346
-0.05272576161528075,-0.377872975698641
-0.5546111921191456,-0.4606041070154684
-0.5690379755013864,-0.5580651885303431
-0.6379938808603465,-0.6218053621071828
-0.07456126088218196,-0.003734661958402996
-0.9335981202466159,-0.6902987983948675
-0.18576412631513295,-0.35680194600169
-0.5055498474273794,-0.40257136121185644
-0.5348402138420213,-0.46246684635830515
-0.4921366253094346,-0.2689819816137712
-0.345619603156912,-0.6159737821489876
-0.16206168068092208,-0.4281875310165133
-0.43453590721211255,-0.34228890179202
-0.7243819917889198,-0.11508050311028295
-0.5081154673936025,-0.8988505064205359
-0.7073774267148505,-0.5525964779076459
-0.7593155456000328,-0.13145685757811676
-0.45679176809319677,-0.8770819653620638
-0.27862302615390955,-0.8848998487028835
-0.6861827652296224,-0.5319223233109566
-0.31224886757880443,-0.4041131587846647
-0.4932830085522679,-0.011195628223717002
-0.3428618830953545,-0.7355738193014181
-0.247642535126253,-0.8156836882234194
-0.15613779236821013,-0.6497846060649136
-0.8953888821444849,-0.6880353767477118
-0.11700837157549593,-0.6247964996754656
-0.20564506363072976,-0.66704238186781
-0.5890459398519022,-0.966049613764378
-0.4443645665956141,-0.6013403312833719
-0.180626521355172,-0.6109060956912886
-0.14442060391597578,-0.5533205301838514
-0.47115791451463973,-0.786511212841521
-0.9880479050547439,-0.9211426472743822
-0.6755385187171886,-0.5951274637513816
-0.8952894453303685,-0.37614518798084073
-0.5827639458185236,-0.948589121423267
-0.5598316821434304,-0.8552437134022909
-0.6972949208155165,-0.008786454018368195
-0.8116770254295168,-0.8770515156463227
-0.15962700211862058,-0.5838794227477805
-0.7478227804519136,-0.31103092357019557
-0.5640467767290785,-0.0034894128272091596
-0.6917736463716113,-0.7415653727802501
-0.9026916755913764,-0.6587594714310497
-0.08457493332837474,-0.8947837194288872
-0.5604498829435961,-0.7310847991126387
-0.7375121078471434,-0.327948642847228
-0.8907268955854266,-0.5597186079928669
-0.8597930307976593,-0.9838185859819341
-0.6852599705388539,-0.3076041698158173
-0.6972417993748116,-0.9789382865949011
-0.16150352561836856,-0.5097553444957141
-0.10484456569103229,-0.5264332213113688
-0.7039383926047208,-0.68375372222175
-0.8224095061271629,-0.3458735099605874
-0.11126409762364853,-0.3202114733690221
-0.5494972163300232,-0.20924484741515503
-0.11680111027200746,-0.9010379669618407
-0.010833988257318294,-0.3104630651472352
-0.6828627710228485,-0.5655931956765434
-0.5050915104401504,-0.10394626266113272
-0.08708916090287666,-0.22587053055563155
-0.6463031981203252,-0.27148980139144496
-0.8349206200550015,-0.018918266956102325
-0.6647832684129272,-0.6171187623255708
-0.2056439101578037,-0.3952555833585758
-0.783800188936916,-0.3933346267554315
-0.42624020113743377,-0.6622112831427038
-0.060106586412542407,-0.33931149362649715
-0.21737055125354765,-0.6417946151011776
-0.4306441041243002,-0.728204074883471
-0.951647834784403,-0.9621912263029363
-0.5671901603772986,-0.9915357231205518
-0.9381656975040076,-0.3774748699018108
-0.8346002859067347,-0.5998394390225412
-0.4099746677448264,-0.3524149216340198
-0.5486732203424598,-0.24881922859638228
-0.07754426259354763,-0.4211032261555956
-0.7874328566874771,-0.47756632749003525
-0.7375865369187673,-0.8879011037574253
-0.2658753258394416,-0.6017226448122636
-0.9236918597980631,-0.8738300339773668
-0.4273574776363912,-0.43018398863173524
-0.47527716595940894,-0.36285254748574547
-0.16221786865664212,-0.5946263967213942
-0.6003416804177822,-0.054574581251998544
-0.8311129112101419,-0.3466080862554871
-0.24045631801828438,-0.6136815118682407
-0.9919864644517081,-0.8021505018621933
-0.41595574685643955,-0.52154317165226
-0.932367766847318,-0.08339664432719507
-0.2970404073959785,-0.778077126603729
-0.9950777309776762,-0.18171487385258211
-0.3110477523339643,-0.2909948675164049
-0.2821116123109899,-0.6964609448088928
-0.7419670844492322,-0.6076543572292576
-0.8025635023074423,-0.5464705184926275
-0.5354088434703236,-0.9621189243092887
-0.43529846150062024,-0.6212301990745139
-0.326876662219022,-0.1657124093309773
-0.8376798297962986,-0.4300001547983927
-0.3268791069662538,-0.5358652745562353
-0.025413579589859903,-0.4916746213193277
-0.41979428666400675,-0.9583381216187637
-0.05820009086265443,-0.6949794633198335
-0.43603384210671003,-0.47182866589271677
-0.3568931138001803,-0.9276568464252704
-0.8285657994794678,-0.8500689174540993
-0.6486930312980874,-0.1561435091887451
-0.4636273607727658,-0.5503998536433129
-0.7056000715740167,-0.5799530210321419
-0.7978916758819397,-0.44892423204235476
-0.6110578997446445,-0.13443910754837918
-0.5324831538350678,-0.003789463892235334
-0.6188357007358078,-0.6655498342427933
-0.7202293993295891,-0.9048917698742357
-0.5017609036195236,-0.48452789081508396
-0.8819388093316143,-0.24325959224458815
-0.3629550448334964,-0.5529620268638349
-0.41261496745351356,-0.6582831661131897
-0.7042439635488418,-0.07921618059316082
-0.9343492570264889,-0.5977129029946622
-0.10983170240789664,-0.9315397005057485
-0.3728033171575532,-0.5623928192923023
-0.15721272723891544,-0.015031973648463204
-0.43168127022818603,-0.7933388748584755
-0.3866002719560825,-0.7664950326361154
-0.24176588972184365,-0.1447646090371535
-0.39521074407627244,-0.7019563823276584
-0.2533360591952335,-0.3339499681472149
-0.2851715878967195,-0.06351412589426553
-0.6665397470585586,-0.2861766243334216
-0.1386563810990057,-0.5053509916944572
-0.7243244216003578,-0.5648995574287726
-0.39171175814872705,-0.7845613643568514
-0.3984600799099597,-0.7650886269193559
-0.17486522002352067,-0.05041367602745639
-0.7111740963431914,-0.9814478920435022
-0.05153307237025484,-0.24018232838926146
-0.8454111720662734,-0.03220507025300845
-0.5423586840630827,-0.08433184848481434
-0.14812657731189716,-0.8141715973440131
-0.42586268492750545,-0.7005953352272769
-0.6831377595631729,-0.4078419808053695
-0.45374146592525233,-0.43655558532249605
-0.3504813714688948,-0.8262650717920567
-0.6587250221724549,-0.5083965561290642
-0.49253294165064676,-0.01098051213371154
-0.5323681988483736,-0.27065822276539275
-0.04982702476614487,-0.22786519207471123
-0.8226326209254198,-0.02149045455860965
-0.3888291390175328,-0.4467513976893739
-0.6642769794098207,-0.43996902987854636
-0.34787043040871657,-0.288867600955686
-0.2757395178113867,-0.017139146922749315
-0.4468550694212814,-0.5680846236674988
-0.2542264346533648,-0.09638380712438954
-0.6536472210826094,-0.8030536165419163
-0.10348306867837243,-0.06400036980272394
-0.6239636401550898,-0.22572194462174655
-0.10160136599879865,-0.6895030517770956
-0.13183853333337192,-0.3732477301361736
-0.5512781960463772,-0.36706449775552563
-0.06766686952011247,-0.7322467086568141
-0.5675061891484461,-0.959341599056865
-0.5248592958064405,-0.7521022514370658
-0.5203923319688069,-0.9961483622470856
-0.8483797801715716,-0.025649092260492723
-0.9516402320501887,-0.9692406098275489
-0.8271851965550682,-0.763527216557873
-0.3084217932469696,-0.5436986697088139
-0.25675087039871347,-0.024274776769828255
-0.23126154046115466,-0.6166687025803484
-0.36098128569221366,-0.8094908855060617
-0.14259214520998287,-0.00728506029973619
-0.11873258692810285,-0.39970967988424055
-0.24935614852897026,-0.1918133861766349
-0.04754012200916102,-0.43619442612001
-0.4862799529880085,-0.0772327633229174
-0.5669867644178487,-0.8937009119778873
-0.8827522220714771,-0.5140350861765426
-0.36054209699413553,-0.3411160451929488
-0.5025067498001824,-0.1841277859048952
-0.35537528973937904,-0.3742324798486626
-0.40371112198866144,-0.11741364544809196
-0.9958617940489441,-0.9091567389733886
-0.28488481349550776,-0.6637309741177128
-0.6375254884164843,-0.4591256025199705
-0.5992914188708952,-0.22657796911435468
-0.05873911289822298,-0.04384953580587081
-0.5916840273341172,-0.33636264952331907
-0.11426857413226177,-0.9763870009338531
-0.6509780931284451,-0.6238140539901887
-0.4698334415438953,-0.7798195345943577
-0.22630074214916773,-0.5696791948128218
-0.38659158054645104,-0.9947743490109957
-0.11618047220941552,-0.5281067051483499
-0.3603462513633936,-0.002044705864236551
-0.81396823920014,-0.12214114241280216
-0.785134126968919,-0.1627614276566962
-0.7117113156846289,-0.33777936131799546
-0.6467272938933047,-0.33493214485655687
-0.14367039527273318,-0.3695555090298893
-0.2032295776853391,-0.3143890365483649
-0.6715511690788805,-0.4610955666765215
-0.32633716853212413,-0.5814916886115982
-0.07386350419618415,-0.2894136178520448
-0.3195403317918618,-0.621789899325191
-0.48597615257024174,-0.5274785031461903
-0.6436839052165787,-0.31055269157868526
-0.7054655754641912,-0.461958111560301
-0.6405611984823812,-0.8729945989634664
-0.06792316492304251,-0.9747258729063967
-0.7586797857792605,-0.15675833707389075
-0.42815126467084064,-0.038618768681038085
-0.5455077619825872,-0.12177997892052383
-0.5268739652176655,-0.7866831076791077
-0.7451108681842525,-0.09030368159922242
-0.9644524727440549,-0.17709372840304194
-0.048777874610679506,-0.5704723158616203
-0.9922419488614745,-0.5484476450973489
-0.41930756725234664,-0.4043041171703394
-0.587309281759095,-0.45524352345367924
-0.5338288000238353,-0.42659860396738425
-0.86572866368807,-0.1268859452093487
-0.45013444313612294,-0.36113822075629287
-0.5043297618347939,-0.8019641134478129
-0.7879816784810084,-0.025343938610415506
-0.6237617321436425,-0.16722975789614958
-0.7189572095315454,-0.35685963427756695
-0.8830118739868809,-0.930037248475816
-0.7125935536629411,-0.4043364165539154
-0.7926118671528009,-0.5720383654339748
-0.29912886636560954,-0.5254158715030561
-0.8840156333926683,-0.5988494524471534
-0.10354572588230593,-0.4847203805856266
-0.8582198845788812,-0.3112396231072718
-0.32831857098453054,-0.7694204996372055
-0.6891920818515145,-0.42251068117549284
-0.0004810515020815531,-0.8277953603581251
-0.5937989769092383,-0.33343837563557255
-0.6536738709947377,-0.2765066652065492
-0.23765634358574872,-0.024593940309102003
-0.2876544957369671,-0.9649043373761319
-0.2530015571569466,-0.19273280369479684
-0.5412431678194809,-0.34412900255342127
-0.209100784230697,-0.15308117791856024
-0.11469079169015961,-0.6473975143227969
-0.9806279168366171,-0.42507826902023027
-0.5112389082549643,-0.43559738556716276
-0.006459499127953405,-0.35896754887590765
-0.9732870101576316,-0.36623632371355863
-0.24367300699230776,-0.29381077657958754
-0.11753061727057812,-0.02894768312502749
-0.9641491490271773,-0.8820394418875275
-0.4091300917685353,-0.5301210165986867
-0.6127630965946139,-0.35103112090578603
-0.18858941742416602,-0.8207876536135681
-0.955232015681963,-0.36672250200783785
-0.8126227644077957,-0.36212682379426875
-0.9846164082390226,-0.23099453564737837
-0.08898486669953354,-0.3685622775629471
-0.6307124634508043,-0.5582720833776702
-0.7457286407210897,-0.8042663235851043
-0.6828045002376757,-0.8866194685343295
-0.7725241883004642,-0.7864186598452724
-0.3179504278111507,-0.030604323414371915
-0.11381250703738166,-0.9183868630803248
-0.050579863008722414,-0.43546250629388894
-0.5394905420210141,-0.07729357383282454
-0.28088697026879295,-0.4523950409365862
-0.07054045432923839,-0.6636849151622851
-0.80559502642108,-0.1601306994209446
-0.8732768374764579,-0.4489895048740449
-0.155590241859774,-0.15938163576912656
-0.8935379692818907,-0.9016613487134338
-0.4739901855034625,-0.9055794726032748
-0.08443289230036155,-0.8333878191594773
-0.24894804310264507,-0.4527980046536738
-0.7148399535163337,-0.29990721954109156
-0.939080649843741,-0.19643195849097617
-0.2892827972527827,-0.4969906321834896
-0.9752198570879899,-0.8947988141110571
-0.33839524337246574,-0.5975834732115795
-0.8836901566073553,-0.43158722000986527
-0.03579833092670215,-0.5186966061392566
-0.8114834531421565,-0.2257978960243876
-0.6493974672150676,-0.9600338002136143
-0.24737091119457233,-0.94727895209693
-0.005312507931168886,-0.05691633281318531
-0.028569332640766,-0.4450066433065445
-0.8604367956698085,-0.8667486936662757
-0.05138753125428519,-0.8898598948140592
-0.709279681233082,-0.09183373292261554
-0.7747811264658444,-0.15230921606051895
-0.37122385206834974,-0.2522086345194724
-0.5522375865237923,-0.5030578450231172
-0.2011966727508402,-0.23846954209318139
-0.31966121505976386,-0.9923773310919337
-0.03366943687268997,-0.40663004406850645
-0.1410067155085346,-0.24132675779897306
-0.241152286430239,-0.4511724644760823
-0.911696063762494,-0.5053061972550085
-0.7455811531765085,-0.042505997421938724
-0.5778575668008413,-0.85675321493459
-0.9805655456117203,-0.08810773246662262
-0.3556561775951247,-0.1946658495217799
-0.967379392236967,-0.720393279461782
-0.9379029564429381,-0.4580719624404963
-0.4376173971417402,-0.07388931555919032
-0.7361068529429157,-0.26601474569928196
-0.054163667034499485,-0.24865792203256687
-0.7137782036703507,-0.6128042665484575
-0.012852408059040532,-0.03668641241122106
-0.12599144616125968,-0.5227942733763971
-0.7721128408178809,-0.36413055817065165
-0.3144655352960566,-0.8310819924229836
-0.23087656232066012,-0.44055849779909184
-0.25103896965019323,-0.6419198492957927
-0.19561000888675206,-0.7588924960183878
-0.8377168787742263,-0.9958394993653004
-0.7322603530835612,-0.9775865940428771
-0.32102542351263474,-0.30168999349706693
-0.4381347979467253,-0.18841764098806757
-0.17042761141815133,-0.9930117714636735
-0.26279614812713803,-0.8409128458068346
-0.23124713581144496,-0.23094446271727131
-0.2306346963701451,-0.9546908798112301
-0.07803112215469798,-0.6451749157014411
-0.386637426853662,-0.2299631231554351
-0.40012503467235483,-0.006266496459477855
-0.7566697513682066,-0.8593460730231989
-0.19329924379575625,-0.996759047690836
-0.6730986831083161,-0.2557710665978721
-0.91297590576394,-0.3108655933152239
-0.8750140003826808,-0.5222331881787969
-0.0767768024591231,-0.8659700200201078
-0.44519214059246237,-0.029140273998487398
-0.7063576764721327,-0.25552124171240675
-0.5604291033797246,-0.1428474810055158
-0.6742625716648404,-0.02980598312915117
-0.5627080188514441,-0.8949181117442538
-0.36026715728267067,-0.29116789804683785
-0.8303737161866639,-0.11715196993371246
-0.8490074088273074,-0.14309799564707926
-0.620706195174012,-0.8944971973206511
-0.609491552384311,-0.7600397249916275
-0.6289734080541253,-0.41211735423275697
-0.2672987948132941,-0.0489608645316959
-0.4277638959784642,-0.5658262775718956
-0.2553492202648113,-0.48677451123272375
-0.35691301266311315,-0.3636538415352081
-0.09467642957249278,-0.8155026385313646
-0.02963305597501842,-0.6322179748605647
-0.6026267845422166,-0.9171849913832517
-0.08018996451679283,-0.8777294443874898
-0.1873789186983542,-0.29273598271868917
-0.4730022110725539,-0.131507705632524
-0.7889016925571721,-0.7475725480362608
-0.03766254476538211,-0.33094971722796873
-0.6497759769302158,-0.017792192634319193
-0.5419878816163988,-0.39731908609604083
-0.7249080053462117,-0.5604548132974386
-0.3744808426854913,-0.38354803784866043
-0.2110019326146758,-0.5774725638437482
-0.9717437511288639,-0.37443384666025037
-0.5824086985380487,-0.4927353358633384
-0.2872715858192906,-0.868083218390167
-0.8805192455890729,-0.6773049666957717
-0.6843059430145737,-0.11101680776010447
-0.8746121220086106,-0.9615577299148906
-0.5006931482804122,-0.33727218898921885
-0.38482872489984565,-0.5489146378451134
-0.499405880275991,-0.5204645010258779
-0.4420400695406125,-0.5716920315814787
-0.21560339422799935,-0.9646553787677351
-0.38053090996529637,-0.511026987295372
-0.04250592831937772,-0.6992297519508555


==> graphics/data/lqr_eth_noisy/19.csv <==
x,y
1.278102539211817,-0.024046223165038835
8.833519498570316,0.9327863201087733
9.65733128385712,1.560714098220581
10.233913702361122,3.308100189422716
8.675263112037795,2.3276105551119652
3.0951858543407567,2.911088147240589
2.8387984388543446,3.2559277223834786
12.122626412446516,1.792072179560732
6.910996750646386,3.1329925150797715
7.389183124049878,2.310896307201747
5.390406250800066,3.1349577811521185
8.263999660458609,0.9176147597786266
9.363787926024509,3.073062601097375
1.0597045468794573,0.18894927932130984
1.6405688338858941,0.45674583416382025
6.700431393011747,2.381823431933686
13.016605075961069,2.606218863108424
10.740003264096314,3.5415080801899164
3.7609243144591757,2.0428232871834737
7.686973212852987,2.5393652129204325
4.9333865507662065,0.5794984923279389
5.6928168984997525,1.1562534093361991
1.6386960822367285,0.8116773704003742
7.584628317493032,2.1528758556179417
10.722715169953464,1.3930362406610628
3.9944384853214716,0.0328684897201506
2.405404865022987,0.5338355798031256
9.294171929511302,3.4096569247530586
9.65145298174422,3.0189479141110227
7.633036529757354,2.7730249027256164
3.212253436324505,0.07034144493381239
2.5421056872909693,0.10235301792153806
2.897548501852312,-0.49912912192832415
9.672473143175534,1.6390668397508186
4.233163685735596,3.2984177243221886
0.853443613934354,0.9280243475653231
1.4436951380456864,2.2875543994241263
9.854412015094558,0.5826195316857795
9.462462014403064,0.23459829965799872
7.291194347984767,1.699934695589382
6.987411860317492,1.6985851046880256
7.140159710069113,3.8072816368272346
10.14037112806697,2.730069875527964
2.578486835819099,1.5267352067374031
3.250615171812291,3.271215661047054
6.438330215689371,3.0184605607914627
10.812472615443612,2.076481545187545
4.412137280372987,0.5046222178640092
8.286161098235057,1.3487368384652476
5.653572485768256,0.020107340653992736
4.6389236158545675,2.9297742395864814
1.4953734891791486,0.17666572402382316
11.478707105119419,2.630077457387044
5.175794231579047,3.6292768056317146
3.9841451335064364,1.846390366545184
8.164358674667067,3.4405747840576013
9.510036096986397,0.29608603935782446
7.031776827035908,3.60388830041673
6.941994042628598,2.5483670496272413
11.03833512355746,1.5736312067947664
1.5978928904658305,0.5548568103594549
3.778522335836604,2.1408865723028243
9.786870139708794,3.316926955030623
5.565891266780863,1.0022691011868927
3.370057032228674,1.9139407455842508
4.702499533459978,0.6010004916704812
11.054705865561933,1.7546750776961577
1.8010303447129912,1.1873057527010846
8.221400168854704,2.8810895357436412
1.6214140993795587,1.1313027267948295
8.098903122575832,2.9367718790325803
2.2537980815692924,1.7740456583422493
13.141010298349128,3.307577238316772
7.677985871872666,0.1347870644210199
1.4413779646021516,1.5437140285727924
5.253866429636421,-0.06257947398443658
7.91757307183089,2.9171817348513986
11.885886048258996,1.688647802952177
6.254633957341085,1.9881917635594941
9.51311431262021,3.107164673841687
2.625828452527654,2.3034871945178557
7.845955442633218,0.1255464367756846
3.5549491605864985,2.500200088115358
12.537036170413792,3.0195013198399066
10.76294956385969,1.117601733547747
2.9787390426065503,2.6623691460400005
9.225420075439184,2.489383760889844
7.334793378720218,-0.27737096192470295
10.12572526196653,1.0069752833618615
5.323239931283038,2.9206402196724044
6.650542523619426,3.314540746498879
8.999941759814499,-0.01630044557977726
2.113117747255373,0.9738138949566211
9.934851542906697,1.498324424763772
9.739088428204987,0.7233668081893
5.8215793809486565,3.1160014112465784
8.537317565682448,0.9052873814175817
9.228139203206657,3.408446991470874
5.7515988586155045,0.7018588130464543
9.163826954218864,1.7004483391481018
8.964071075575442,1.9292111987896121
9.215461195835394,3.5499395837203043
3.621213152038858,1.7781901079156648
5.359247791117126,-0.2251755372797118
7.400470021657975,1.17526135917216
7.177609482008257,3.287468920133168
5.194146944022368,0.8803575848577686
4.107693326345596,0.15057133645615842
7.796853822743282,3.8011800761883987
7.045132127368972,-0.107127500768429
7.040457037947147,1.7846294183731803
3.8116552603129357,3.153400181250597
8.265140710144074,0.2006170398110257
7.142389971460788,2.8161706654082526
3.72920043088717,-0.020669384718406097
8.47126233483146,0.069391842261633
10.8928378401868,2.1641403299852775
9.10046798435762,3.267876018397927
6.863410486628928,3.1046887560863863
2.0710517549354557,2.4863706542150075
7.664509097654354,3.637584045647231
8.074845967707033,3.428218517738907
1.3731164194135423,1.0041177614155803
10.460820412950753,0.7647655466055402
8.464246203495694,0.4637439205188671
4.374945308375629,-0.02053778432719819
8.76946421180685,0.7374969863257005
3.495369296712949,3.0871716050302416
12.18963853093794,3.0452512256089217
2.967901353849402,1.9205883299601105
11.407779355984237,2.9194248995220824
10.486809644812642,2.280953652304007
3.2685421622923534,1.8667674361999451
2.4224771696485963,-0.16171395826107762
10.07581883203732,1.8465581050659983
3.245591768280403,2.9183003881921805
6.056577943246741,1.0382246007689981
10.077041529217071,0.7679356500145937
6.903038239082168,0.8395247599181446
4.812161733220653,3.333654474860379
9.740606364484952,2.451793645493201
12.60460685850563,3.801948867144426
11.96983800892351,3.1517363571433537
8.057300273647181,1.5127421596811412
3.794291581600837,3.1920389883143017
11.014685699708705,2.8387426476493554
10.093620073817657,3.3720396268177937
9.71597447385492,3.392169827787327
1.2965744373383878,-0.008953715798353579
9.228718633788626,3.5830370842594066
8.620330489237155,3.4189994054083965
6.940997730632454,2.0692432228248077
6.907391089433284,2.14075936228826
8.484089499419051,0.07990799093927098
9.81321667226681,2.818709244877546
5.95249894463314,1.0614056579980968
9.17508230129782,0.4016214572644236
10.773033270691997,1.8424083944658718
7.317674692711843,2.2015219819380802
12.653722756540493,3.088854866779257
6.139921413901528,-0.4241288192882442
9.902730797980855,3.1359350335627107
9.221201497755105,2.036118614285505
4.270380889742465,0.5955140684238452
11.204094297934969,1.928245364005492
2.650477329690414,-0.40745100690159525
7.295830790756607,2.044863097250838
5.470541455843583,2.8701065927139893
10.420411263225537,0.9328274646577713
10.667461861661678,1.7687483248378302
9.881717107564402,1.8275764444074236
0.789672396042393,0.8039312704606506
6.455853279182786,1.8074864591735824
4.3994041946805496,3.137931171359731
9.525952144104746,2.573739936912782
5.200305114970448,-0.16429619382126276
7.708224501952687,2.5073670295816277
3.859343833172774,-0.35668427364485916
6.841008275912928,2.927851003812569
4.306926213285305,3.2964513951312027
7.3196464585171865,3.2530269950229505
3.7161847505499437,1.6782141464562625
4.226333850867901,2.1569294678031117
1.4493884518429057,0.7090694305383238
10.718412444042183,1.4800661593523798
7.834783245910459,2.926183943138794
1.474482360812142,1.9236171337486685
9.33112060415215,0.6095453365232988
7.954914507052813,2.3756026764017717
6.089925818833768,1.1795618371897012
8.007057902015802,0.4978700710118184
1.7263494203923049,1.679273119999318
6.066087083559858,0.24306313851937505
6.727936047536367,1.2481562972256979
10.202665569645012,3.361269964918365
7.994030166570498,-0.07449530331946459
4.661295542803647,0.08953090356065929
8.859900736646209,1.5221044710147258
9.560378304224699,1.6003981938796301
9.71011878104789,1.9226278821372444
9.160256547179358,1.9458603054654544
2.8165404689298468,2.799578776505902
7.851139830132062,2.802111758800378
6.9601732723729866,1.9134139917982087
3.2140030515668383,2.4447443430148375
8.964017001652564,1.2328224700498607
6.584944621914503,0.8622943396136563
3.613919874362047,1.9419030937209012
8.409509337819216,1.6595603613916203
6.830732115561046,3.7154959497370394
8.454043674955631,-0.007318127481082695
6.052711685100776,1.9039498855418682
2.7320526916728163,0.14284890013970758
7.118768775495659,-0.26280202339351744
3.2072019891284262,2.308474157334861
8.560261548377785,1.6561041462446857
7.485466833755937,3.5557413047647417
1.757677451837298,1.0636403000890726
10.391707393302548,2.315312617406364
6.634289622244746,0.6802774265711352
8.075470923875836,0.31505648505694595
3.3834159964632833,0.4113145583687109
6.465335543700057,2.9827401236611437
1.797965770019731,2.210075075084819
8.712789762950099,-0.1502768772672154
7.186621155764968,2.1536755666195697
4.485492350200536,0.034807390170014746
5.516884760466813,3.3513200519721114
8.169681324581367,3.1661821547485665
1.8831583160700733,1.764376932347095
4.445074281557013,3.255767512898766
9.83135508160969,3.186478556836379
2.657293119522476,0.1288997539638962
9.645244843167713,0.5966033375225724
7.038673627122559,0.7719855789556807
9.4329690375142,0.9394290451226179
6.354859669972292,0.16739872379590295
10.02669184086097,1.3329150497628397
8.056707119777757,2.5484608195162544
3.6039308417606803,2.6557349059706707
9.513051993453786,3.811942509434439
9.678393811812159,2.0666708649557535
6.58703761523576,0.2016619185573542
12.198598469560025,3.327595674278791
2.047877996455435,0.7689046183952039
7.486788995396171,3.2329906397758372
6.310697842854906,1.9053303410931997
8.430504785650792,0.7456398580791396
9.53538480797043,2.6875144070285635
6.1896901205171,3.3445747204958836
7.241604798791977,3.1073977548728293
9.414907376137311,3.032890147770139
3.3000019872198805,2.270876128404566
2.2520677129759985,2.2126427735968877
3.335899370191108,2.2508132638587077
8.160207172749695,1.7746576305845365
9.63838615540364,0.6595814482642647
9.286615883232088,2.9301959091540852
8.20597833846427,2.9924839373914747
9.208202747319461,1.6076127536580587
7.697105965354687,3.28652664105361
2.534556198917148,0.24758829308885055
1.9804318137582841,1.5108901524822764
0.576502793300913,0.6923324353062803
8.298450723959045,3.236602461362615
7.54013687343108,3.795181723625319
10.759082853358745,2.27350036997294
8.464617992658022,3.260124051113326
11.36681495220678,1.7315302379709314
3.978237546681314,1.9727601533893786
7.568319813167704,1.1455358943438794
8.273175513084162,2.7492819261213794
7.518851863985479,3.1781632135823155
9.718562539099517,2.3231864898077705
7.2750666533746555,2.6268535419472867
5.042800054332895,1.2504434252678223
8.054732250148396,3.345824941135574
6.656838321858712,3.229255526280611
7.58712932833058,3.5597621867224065
12.318166745892357,3.310387318165214
2.652966341853672,1.6331851907101285
10.702788578610718,2.25869598230051
10.282720960797059,3.4882857912219736
10.74768510883076,3.416572309727443
13.263317705480839,3.1602580621520437
7.8391539408910145,3.1466395199971573
8.534551464739177,3.4619222760747586
2.911170871952863,2.816161086279002
3.5746526533765763,1.5648198761015935
5.863403470178995,0.24502247882397515
9.702780837002887,1.0506989324357086
9.009467565592976,2.8656775919982156
9.320711075823446,1.7210445416896403
8.978969215448267,1.5777326784740675
9.904649393409079,0.5806875787726365
1.423077355601334,1.7891889778924328
2.0065403069234864,1.5858875039717093
1.9812265311891002,1.4952578174325013
5.7987730176151935,0.6572039117261619
7.161338173591674,2.191468125992349
8.935641988275226,2.9284503391289927
10.028903863885676,2.878147810865625
5.1742787885553065,3.67028128309471
2.036387340117641,0.16077041245286294
5.393530813226025,0.27853119580239527
4.372064398417763,0.36778067184313984
4.9881608612382,0.9110454332025926
8.761891187400236,-0.10825398878445908
9.252597331869662,-0.17159289497836694
10.052654106614431,1.1308796084958144
7.362176403881576,0.3040243924776468
5.346256983985089,2.9736453659313677
7.690955874165205,2.223684687608226
5.041136738730299,0.40396257705546756
6.695426950213752,0.6579148285693958
6.23114955586165,3.448667171886068
8.601791552613408,2.114992913192822
6.698315881372396,1.6748030977578057
7.163002160788179,0.21489756847095337
1.0613502352649955,0.33822206962764273
8.571963063489191,3.081847154132086
6.208998962014283,1.1923156696486674
9.196561926740646,3.3792047211255936
9.235164176341149,-0.23642418627613715
10.742122367150836,2.115743693550901
5.515725833469794,3.664216425490468
8.349826598904174,1.7924387117025022
8.350114877842621,3.0473420884088847
9.999142365909377,0.7599841216518375
3.7332125373324447,1.7102802046385517
2.958123658006128,2.5884867644887004
9.5941147539798,2.0747205202755787
6.1191567996262215,3.2407638480639362
8.78663618303391,1.0108928126468615
10.928751242504118,3.058350395610787
3.683247299489893,2.772097230636888
7.108027657113466,3.1222107782506643
10.987398690899166,3.5011075445820703
4.163879654505473,0.5012175688580573
5.428745857483722,3.4759250473303998
7.127212832147678,2.7996367952672165
8.488428099849255,2.7692520247330066
4.425303370853262,3.35585657133178
12.474944700559396,3.0780149981103015
9.393348216070281,3.032961527334462
10.753984123642027,2.2662669113584504
12.960804779279647,3.025038329043967
9.059258829701832,0.24196051343600905
10.684574682743136,1.4841812355783597
9.78291951475773,3.2784364842596347
11.031258944736345,1.3804713584948862
8.930326814423445,1.2130186375131107
2.702321316523611,2.5975348259893734
10.276398050103225,1.5921911418215546
7.584198271627247,3.1545034908778615
9.215245569928427,3.003244708832917
6.525294842204979,0.4157959440666992
12.440657581407011,3.5911108925259163
8.765133125047788,1.4647334465624287
5.902030996513961,3.71536886091748
12.376679417430378,3.730807733540844
2.4096155333958467,0.4230895098772608
1.4878276742487884,1.0400156359983355
7.22186603726003,0.3404617727529861
3.7050397072175643,2.0025340002005048
4.658364822728539,-0.10188603800474648
8.135870734655617,2.7611850079556706
6.541538759405329,3.080389505924123
6.029992967097257,3.129617941992958
0.6260097639553458,0.19680246884806527
3.3681142289038135,2.98960204782247
5.549845246826055,3.169334005441418
3.9966666716587773,2.9141445214933452
3.370689764383675,2.6246318309867767
8.58394244693401,3.5044847894252866
3.6109381677592824,3.2266953274969414
8.542876184913641,3.068057871472085
9.140392285306477,3.2612299051133
7.579173422797969,2.6357219174234228
9.507411921627039,1.4569488787516574
3.9923369189535407,3.2931182720832157
3.514975489002523,0.14496495447512606
6.767043560345047,3.6283639306814135
4.481287446348274,3.1669939686781037
10.105414524448891,2.022449951431057
8.760813079926915,3.2623653283674243
12.923674999666693,3.6220242503897926
9.351932371218226,3.298787349186942
6.924092173369944,3.0498194959137175
3.066571914317933,3.4796316615701275
8.97437487476914,2.676757086252888
3.74682631028812,3.6995280492408575
9.623111367726272,3.5404901225457808
7.858402770943521,3.611165401972812
7.814027128417943,2.013592767343289
5.430189416743171,0.45200077267932887
4.795100875829508,1.914594791429145
9.468036538615172,1.303224352833787
5.511368832415524,3.4042190784102617
9.24059216362038,3.0232199610500645
10.010815867858945,3.173193217869999
10.63085826227354,1.8450870761690399
8.923285405085853,2.882773515620171
7.951905000046073,3.5668925583121953
9.425686878971046,1.8230814807041902
7.0451304815699745,0.1708189061065361
3.8686190313554345,0.2053200585429205
6.50850163735571,1.4861151911120374
3.316415724389441,2.3500346710010036
6.273570635255921,0.7831957100645285
5.513720491654686,0.45120889936123315
6.990175959499985,0.9721467447182469
8.98311069343925,2.616223578856142
5.733463950791203,1.075897625410572
11.284541241482955,1.7669301720989103
10.812969347082054,3.1009397325516663
6.947970104519576,1.5673208293875227
9.024426919121158,2.4702011589568005
6.646843836428446,1.1855917119661055
10.833944014296451,3.5337264628964413
9.703974816377476,2.0705351451545924
9.497720416425063,1.544486971146512
3.597720126932631,3.6582303649312493
6.79375078613771,1.7273712193461237
7.149361194147049,2.3332814925228664
6.552236808913793,3.0386102207642955
7.655679144181971,1.59196718853901
2.300678253645003,1.3570337326835338
5.840120206573391,1.161673387834395
11.579553250128203,1.3831563988694586
9.351295746102537,0.5141858042021031
6.781647232776807,0.05602327604251941
7.872106720012298,3.5792554742506644
8.770451446361328,0.20816479120035805
4.264666607325947,2.9242254483733525
1.9918732074550436,0.8916438835529806
6.958345656516834,2.9175633843807356
1.352345106272374,1.3557303368968086
4.0689076188643165,0.19709526506221925
8.95570665547786,0.31018219441301986
6.762457796368583,1.7017241735963662
7.9383902890671205,3.4293548102574847
5.516961698978058,1.428726517395272
10.058783099554924,3.238397978339565
10.392167939055765,0.7983470890833027
9.454626566724018,1.4950352153255861
9.18794533082787,1.9547374135408102
7.078378289338656,0.14408630460903615
6.195903571936248,3.2362776141876406
10.355751259192395,0.714827411245581
5.519805030745188,0.4461155700141828
4.239035871110582,2.698615946952853
4.865451786424458,3.3761510568120516
7.5783816228964245,-0.06965614623293301
7.055406561171376,1.7883887177641558
6.295909127665924,2.740332538610827
8.247047282074165,3.3011757270144892
6.875384046544351,2.214421608772705
9.84721030597626,3.2729362986269175
6.983772969261502,2.9970194194533994
6.138407430784015,0.0404067974968057
11.400342322931705,2.5843144980886223
8.870046257801453,2.156386655544379
8.792999856558238,3.4267695062328336
5.2355455644305,0.7796748726712444
10.552633909192087,1.262524158771794
9.553973043735954,1.7276006985585803
5.079703544801377,0.5329895991479158
7.55471828350487,1.0224568538844625
4.803515087608979,3.0739801633474344
2.256898078077987,0.3786639331056203
4.898773077808829,-0.04474390390751999
10.785274012705576,3.2784745764883683
6.632751104532757,3.6371596046670707
9.77019947058058,3.42608897146833
5.229316206080034,3.5083926875226528
11.365254252750676,2.9401565320289356
7.531231343497324,2.8621871507813545
3.433874512108853,1.7517461129604337
5.823755390450546,3.2885796056231875
10.86172414229437,1.349681515517661
4.231729145531225,3.0258728691362458
8.216461010519717,3.4483131445788615
6.4676103131214635,1.572738757449962
2.8093014354808172,2.5830250887148294
3.273983113799233,1.336715350534341
5.270716512977849,0.5602795229186008
11.328955755290865,2.1863146074085913
5.283958004765757,-0.22279757245451193
1.861418011706511,0.7269729734822244
13.016250322679447,3.194359190330146
8.96458856826367,2.7282853817924417
8.799361357422955,0.27588355137828585
4.154467425512444,2.8458612400179626
4.670942660999149,2.084070948355288
7.601061031642962,-0.23291948651647307
7.232248107022958,2.7972156110376973
6.248918891454166,0.5726448022734443
3.7077146970896404,2.535091541412216
9.55870309269314,1.733202299984988
2.644100035031109,1.7654028560921566
2.2512884343163697,3.027835927102905
3.691839945414961,2.6294644538852214
9.977775691594049,1.4082209239681085
9.286438426433541,0.40675305967022835
1.7999731073819358,0.329644096843171
7.581555882903955,1.7679893061064451
5.720192056579852,0.7932645405014049
9.983082962920845,1.83424864305391
7.215824385453186,1.8090384011354197
5.236501859552809,0.21642481021074117
7.574119891427181,-0.009506352847042293
9.896505914492986,2.0049949673754752
7.199095445454184,1.930556253719835
6.47634826794482,0.5425418965462426
3.3568037361592413,2.804194507483868
1.791781700482427,0.6306764747553233
8.017046163232786,3.0097407434166854
4.7046749360678515,0.14942074461559635
7.015302100323429,3.077961279759994
1.3595481923506063,1.5158067283028267
2.372710860308413,1.5883483669887162
9.039217806374737,1.6518265669458212
0.8775614196326835,1.1133989128130675
5.336948238070651,3.25522107914317
12.04272526403119,2.225396027924548
8.668311765556226,-0.011396400399355383
11.92944665739878,1.84700025609292
9.554832807589113,1.6368051894447753
9.752613168199483,3.487284456998298
7.24587640855745,2.3323549405798656
5.1356377616916795,0.5654039274909024
2.197467035363724,0.970244488661054
11.12990929708843,1.931332848660227
9.029414671075466,0.5551101644283243
5.651664941613717,3.409819681524118
10.746933005139432,3.303828838832791
8.789215630194901,3.4871678483119917
10.003351229129114,3.301334567901609
8.745221226319178,3.134819490253321
8.123065482603078,1.4118181683328621
7.199086049901319,3.261571411749481
9.383246946976655,3.6459672819515836
12.914831248135716,2.9893146073047716
2.156134985599404,1.28204949418518
5.217454885360967,0.9429533867607136
10.095506292298671,2.3350190726141666
6.033103501179745,1.4782858636514835
10.396391471889249,3.0264987537361048
6.650010043383098,1.852803183125617
8.132743748297225,1.2789468439813507
11.09178067990361,1.5416900675387684
7.195106512942749,2.095063706157805
6.371762273242343,3.1801850312344633
4.780885953262122,3.126240755893379
11.962027411165556,2.9885141376037674
2.258797892050268,-0.1498505405343182
8.506172504321034,1.501919595456286
4.02337636719674,2.4294389123151623
4.624046379299313,3.2156099602682886
13.198213945029236,3.028335464837857
10.831589879573777,2.313282295815605
10.909378206162733,2.9218113277371933
9.672245755094407,1.3964017460058196
1.8868038214904232,1.1040648818494667
6.48870412744148,1.4888498904472949
6.706527089596917,2.0632620957642467
1.880613120726301,0.47472403087087467
11.032503026196634,2.472731128159038
7.847465847634308,1.026089363432792
8.20312697131029,3.256265923117365
1.4330299803648374,0.35442792120172767
6.952275335826059,2.909448359619675
4.064192471470263,3.0440872158020413
0.6142027017669577,-0.0988016410733679
3.6351270796029906,1.6069829963272477
8.256403082234183,0.6882844344057233
11.193727096001489,2.547060663155505
4.381014192637065,3.4262252988874415
9.410179268092731,0.4769483274106311
7.69476571890861,3.070775422138573
5.06252763068652,0.24453142410340675
3.188031371997039,2.322599180161835
6.383441024139702,1.1773836573246457
8.721156497072524,0.5752488781505246
4.1755211243178785,2.8758521653235265
2.3697892121397883,1.8038860155290084
6.632994967492455,0.8308248948144022
1.9377011084344173,-0.016740875087993955
6.6050898941092235,3.5208008818908763
2.180089844211935,0.5854302712208249
8.774675697036225,3.587761565806551
5.8319498598713135,3.322940308349286
9.22699007866939,1.625020648925426
3.458762222627497,1.4615608547631842
1.4405209953189568,1.437950691965557
7.841429333904431,3.2018712230381863
4.996963405019195,0.3289058685257367
9.349432303260155,1.7863361929345611
12.372744112320637,3.0859314872033328
12.233069038450976,2.787368244111337
7.4794109517368454,3.3877653555023306
7.283506175078921,1.603539545928252
10.249389972068121,2.04615092099692
10.368377899221525,2.683102107003225
5.29848297720892,3.423818825677585
7.6974460917578496,1.2947140984262675
3.7846514651464322,1.759722123530252
7.715671208615393,0.3349483162078056
8.587562263899112,0.24378014082964256
7.640795257364006,3.295576276940775
9.728216164003134,0.17691542502662633
11.130542666184528,2.2832328959716053
2.113555673838877,-0.13373460034738324
7.837180612014288,-0.28138014464087535
3.942726982287279,3.2381694347040786
4.645719854150317,0.3633656795912625
4.497101912687999,3.3130926270098553
7.618606202591353,3.4115375566200057
6.602956039936805,0.6677218218925947
9.03118293524465,2.138278182415501
8.998083778955086,1.691410960988692
4.993627160855622,3.1942673140471163
6.5978144688020794,3.1112259717850366
8.195084638156613,3.318884708177782
9.382990771185046,1.448674179813455
6.362504430480635,0.3670116511209726
10.264977712216666,3.4416052602945273
4.668378160032739,3.2566262856635393
3.0900634398359133,1.802674850284243
4.107855407370888,2.671962202249675
8.907475732185844,3.6149889669400825
3.6594235454392643,1.6337438540694629
9.888217129361545,0.6632666657309203
10.511011379848577,3.529752203347363
2.6989751495950793,-0.12604208532757383
1.9708978235099277,1.395631459556378
3.854441816197409,1.8173833760436917
6.810292790262267,2.751971822333882
10.261991879911804,2.0595131855968476
7.685198853500623,2.6952803841584685
8.97614461806379,3.599913888846043
10.441786218819235,3.0011910111974522
8.238655380339157,-0.03818140791277612
7.03413770940925,3.4913278595954185
1.1626569819858503,0.21326640398607855
10.98432078763124,2.1819895248630767
5.767314808540975,1.168655218501407
9.919938514773413,3.445488175521192
2.4549476526989995,1.5750269755186577
9.490151921008469,1.2666342906379058
11.202699574472527,3.1611952098501326
6.999228986104383,2.250505854349738
7.490290337627058,2.674724744592454
7.295097223353187,0.09581587579948758
4.175302350532211,0.45573449034260893
5.369366893091563,0.3239569674331627
6.297291800365514,0.11906414764293716
12.652805682543502,3.2964723329061725
3.35238901394923,3.1358384029945134
6.2234493719596635,3.5506872137567673
2.8524534927332033,0.15941318587501285
8.783978312211898,2.2222160728258817
3.116499992999355,0.6633037013276157
3.3240685928489957,1.6105910688659684
9.930510735115744,2.1577745016118675
8.6672740761768,3.4394795072171065
7.027832814549822,0.15801555794642247
7.920616707434783,2.14504850204522
6.467380253477202,2.0050783835616275
12.497240762920963,2.3345280249268408
7.235855504800225,2.994750765658226
6.240384732363904,1.0304558848999463
3.7230078212649604,2.9443574751846753
11.829941086475797,2.2342636523964927
5.330577318374185,1.1675620611868849
11.42760630706756,1.444909798684916
3.6978770929917197,1.5025371593423462
2.1421804944524823,0.513612804816627
2.6107013137077586,1.8319152912152594
2.0389336580374096,-0.1280588307820649
6.224901693647497,1.5946368412405316
5.954514864730593,0.14955724753546776
4.1676277035935305,3.3502118284835856
10.329034824451385,3.138866609348003
4.2943048349635315,3.649014804667319
8.352198732232015,3.298768564603387
7.119283774373813,1.5045024930717843
8.122411721009259,3.1350220802357693
7.825853245384179,0.3740601570134338
3.6982255949438865,2.829713868249726
3.013866374344364,2.4231316652217423
7.397116797465193,2.6523297501696783
1.33862775193837,0.8247064099726086
6.176332355235614,2.8844335278377815
0.9792260727836152,1.2489373516054192
6.723723821986688,2.998354369282661
3.565575722652518,-0.21852062775504938
6.8209478979644835,2.9981954090852083
4.314682816185818,0.04196785939530735
8.453462502708385,0.13074623308359504
6.949939892012121,3.4458472409537575
3.3995907069071856,1.3187510550724044
3.0421077381619126,2.02449473951129
2.5935919519714856,0.5457397963811434
2.027309603008683,0.5916123403419249
8.821656557137219,0.8458459670977924
10.036340600608362,1.1882047911777007
8.899926745635371,3.570843156593411
6.631010469650147,0.9834479629919864
4.385924058829625,2.835145047402004
11.082834858242716,3.2473608509396676
7.166785809378198,1.6131457282361858
5.076625309130701,0.6981208218420518
4.467509352272958,2.05013027582681
9.638958147190818,1.5589605182058017
4.408221387529449,0.21022690993319196
0.7478370825179533,0.5145077174667942
6.953834568270572,3.114884544703788
0.8852554899199943,0.5644303900713163
8.353702981726826,0.5179809121905498
1.0169645421932816,0.7750211707493423
1.8295527136548477,1.6362248708979077
1.8627305350385517,-0.01618994496600486
9.513265768713485,0.9057070558708188
10.086565964667097,0.6721963790391248
1.7351300305117183,0.6123236161026517
6.763783337000798,0.8616625745067518
9.342259579211813,3.5649618598224344
3.294414864555818,2.9684013678252255
1.39077295520307,0.27578719320590694
9.584213857649633,2.3786625639352397
2.274807134414532,0.5200724901522045
2.1341139412654444,2.329530836483494
4.418579657710164,3.052016477754583
5.653342772367583,3.0037751426243924
3.5770403145902687,1.9456052479552433
10.43234331096132,2.8129477052358465
3.653762483247659,2.4079268341985642
5.5735472732521005,3.840804920067502
2.304245265642739,0.2585707630901267
8.174438762393885,2.9221762082550944
7.60301826795729,1.6314660782193517
8.945609816241403,3.066378495997305
5.740163358994231,1.1788372311051312
4.982044704026723,3.005865106337133
5.771892670214991,-0.0625943535489934
3.671549747213475,0.5199456236923398
3.5948924500933366,1.898657236484169
11.138330103512375,1.6962625992927827
6.307602670522994,0.9497042019027071
3.7177693767216495,0.025854687676686472
9.976439331126917,3.0042881209764727
3.4894189122804344,2.31809295421568
6.29158834567655,1.7373038550726045
10.395853739391699,0.8670250311828909
5.011405758755952,0.4793510785638756
10.70866667478521,3.4186090499462685
9.66197540560791,2.1663017201005372
0.7042944887126159,0.2908742005389419
2.962868566678745,2.3458408078259274
2.614512123880028,0.9656711804324575
11.421221262502735,2.069790237535123
8.75632909072383,3.032673247815267
0.9743180595718879,0.7640912016061072
8.398576792529743,3.670343180785822
7.6327104738569735,2.928491110446241
6.692202249268953,1.8272160103471762
7.037278798860164,2.8437843366917295
3.083903057721041,0.4844492384916771
4.143865419756633,3.0616876743449812
8.200388269821934,2.49324052270657
7.995200014973133,3.5939461191072737
6.014237983732716,0.6876564786399608
8.37600515806179,0.00986935561185628
6.695753861618903,3.3923398714157713
4.412790250159875,0.5918882532935182
8.812659853529375,2.027363531396283
2.309696554916361,-0.06354110063443968
7.3324964217509345,2.2997853813120437
11.593588646432881,3.402857740884554
6.911748700628816,1.5374188665396744
10.185322645452228,1.1246561013157095
7.211513821675591,1.367583286633156
2.9822873970927604,2.311132803759082
7.333970327746714,1.7788827679908572
7.050331161604365,2.3267808327951873
7.256420609893167,3.4292265218693805
8.899294372665786,0.9890220715224526
9.499522002309115,2.530563412278453
1.9528217263361374,0.22496171183479732
7.660795648803667,1.8902674686347445
6.820654877608919,0.6844913658130043
5.103885896497068,2.8469482369630494
3.3771092870073103,3.0785991526151775
10.386494667534008,3.0972661548598803
5.223508886375736,0.8989691699544834
8.731635315653403,3.478453406831014
3.3498801865324213,2.7060822898871715
7.210898136428393,0.4566382487668248
8.865212206537743,2.5455784817634752
3.941884712881673,3.021225687897312
5.038572733758965,-0.12019554187298236
8.984401431112301,1.110456807124827
9.595398021544225,1.7129202779876844
5.92948337111871,3.5287754256997457
5.7461821168553895,0.41429614249754176
4.522942813963864,-0.4502729450262135
6.094576081412991,0.961393131708744
6.934133973012654,1.6759809555435614
9.367600465144813,-0.10966742065756191
11.165211563966627,0.9676131556316272
1.9787391825526288,0.5313249374338355
10.861960362953699,2.03551728739097
7.060357597855644,3.032360897860795
1.9792274917557582,1.2888571601383987
7.488985863028353,2.7768356184044505
4.551641441853122,3.3217169832213
2.9383684753616617,0.38178005618391336
-0.012034163070598777,-0.19567273861471887
2.547304277856488,0.3698759065464711
6.147691749373329,3.151083468886505
7.773649060108312,2.240247586265197
7.4251618850354095,3.434809171897555
8.758205284436976,3.354987275785184
2.1096221609538577,1.790076207912156
6.006443107250859,1.1638611910779932
3.869467417756568,1.955501282983275
7.476507149258612,2.7490918991711153
7.062843804693118,1.599658129765628
2.9223353551265245,0.7242852456690079
8.096508327720791,0.6968288071558071
8.038819629305497,3.2103164523522834
8.775477156965241,3.2453929047938366
6.63225443302185,3.208444439371463
3.810790256545143,3.6291504919890856
1.7672490589200065,1.0688281247643039
9.991967558001008,2.9483405293907716
4.885787652722416,3.365709046091246
2.6270751404354993,2.6417052046273994
9.476334777967436,3.737898095406316
8.376450303020166,3.418708616187997
7.560918600948923,3.263680250088267
10.332562876611277,0.884027619108474
7.364734737962302,3.301359552689565
6.289497075310143,0.3853362368160701
8.812732426187347,1.4207659345539263
4.848590767739974,-0.20199372403068566
6.9970320794483785,3.6019796579667194
3.7974717839246,2.8050603553513733
6.079497307577477,3.71102787440998
5.599498242953997,2.3362056133449682
6.015442942164109,1.4330937182626937
5.339763356398153,1.051398141564341
10.723161509646127,2.477817492689904
10.039356111471946,3.0340254927395707
2.5751302679459065,2.391070781315916
9.789091201895614,2.111830988447373
9.86058737513345,3.345914536515971
0.8911727655099303,-0.023651847385626548
8.867945571998694,0.5033114092028294
9.05784171830256,2.555322316465966
7.145625808424592,2.528113220493752
6.685529723349023,2.20350632302139
7.769726990213853,2.6563534056487326
7.221190844139289,0.25187658684138853
7.267109578024509,2.622608586794027
2.232999670929225,0.6227913295092193
5.936225680035899,3.1742686647740324
9.48930783725752,1.491080412250248
10.106125203950288,2.858152188690247
9.201781365999974,1.6949727515373205
2.737854712797876,0.37277726758248664
7.280813156034671,2.164500298306339
2.823171763481984,-0.21256219076824945
4.970856187207545,3.2644272105581575
3.443140464170546,1.1269161007476705
0.6580527415895954,-0.08814294892873319
9.95446321725602,2.950084374526326
2.3549582237209172,2.2541750916261942
9.783882051187605,2.0141977436998975
5.502168772853907,0.6907592185730942
5.037378935397136,3.151760017319609
4.401989453025302,1.9580151864084656
9.429744285873928,1.8993245522853328
6.870692570583157,0.5492353355451685
11.570620053211895,2.6355938724768353
5.046152673731027,3.3936977893779865
8.00574455755641,2.8467126782271444
7.507032862745571,2.967901462964621
5.499039692824561,2.9554258906530078
9.559539419576813,0.39182762733107634
7.4628624317062116,0.6301864242440404
2.7449913525384333,2.0195416180852734
9.78859126282623,0.2916315692702929
9.49882255059319,1.8894847602147984
10.143260708913047,3.553854555687249
12.338432624960253,3.5207875467854084
6.742563148035987,2.9680995027876205
6.5722871997460475,1.6534725151326468
5.497017904940562,0.5946459764750771
1.0843001211211032,-0.28995356069571515
8.044264443383069,2.947706217392476
9.297268049181579,3.4269746021621352
2.7289909257122407,0.3253926684081804
3.6566321962166253,2.571428884612725
9.439741475505635,2.9159949184641847
12.548329088489485,3.3011302790852777
12.380130071121993,2.2377988715463735
8.876860669516047,2.5786063957605454
2.3840771390298294,1.8803706166327647
4.2739626158669894,3.334382621235678
7.079628064153372,3.675727673372614
11.12909968654773,2.0632835413607595
9.269476184684175,1.6640389703735008
4.968244179009289,0.4686809277842695
1.2148675832917921,0.9065387274715815
8.023461406178832,0.8222704467228652
4.85611414931342,0.3589336068555797
9.351096489791079,1.7951848319920112
10.078258104147144,3.2292040786090133
7.449114471292139,1.3305934524280112
4.3451952197640304,1.7333398949539616
8.32913231255272,3.6358577669987593
9.795441116029664,1.975386399351089
5.425072809599603,0.787924779313224
5.762369303602956,0.5505785548743467
8.001300630331748,2.766833245333589
4.76677744123872,3.068766651910646
4.272499063320412,2.9314928014624457
7.63181728208149,3.326869879002224
3.9105919417318757,3.4443197764019495
7.284370229464245,2.031008221776514
8.360238051389722,0.732498981289165
12.929011105932407,3.363655243693594
6.873861662664915,0.1985610590543319
7.974469084079598,3.513988492363224
3.123532129548928,0.3515327227646191
5.032820026770582,0.4016623622067058
6.444502442825345,3.49498921016081
8.989092632834712,3.250025482909333
8.951518023610866,1.1196928744793442
7.514455491733671,3.562057196582028
8.802670337061217,3.591341537592393
3.063684363702282,1.4511219974236884
3.871603326574536,2.8850553434768353
1.1567177543040688,0.7594069659360206
7.312256098645796,2.6575547671456317
2.7208203821339834,1.5600947007016557
5.434728896578914,0.589593309203094
9.78217112183685,1.8872747017292633
5.732303501038405,0.7775645024406003
4.524897464072953,0.47596938304454595
9.086390719267587,1.4758694378884933
2.834433813449604,0.14464118826062122
6.61188221362977,1.3042828074038209
2.341669988648419,0.164379338585285
6.84567427911525,2.7948741936490955
9.829571134123388,2.9331260835282515
7.051495777954337,-0.11160087659919506
10.368380192528408,1.2567431799494533
9.25419762602739,2.32630674755728
3.161807457306829,-0.13997314751519274
1.3821867374369212,-0.013519372692095577
10.800456866632327,1.3235351135554814
9.313120684588823,2.1407142572463003
9.768604156945017,3.671981468653695
6.7581213428683595,0.16150551405256575
2.7648371977167376,0.3484075562479677
8.167829932243595,3.5713199768284607
3.5506738806989953,2.6396742305620142
5.619766996525013,3.4691450238666968
1.1752016054315433,0.507175305395192
9.034849292923171,2.1874514363025357
11.95742422716856,2.2802925583624485
4.832715120011079,3.304424143432147
6.403900701340774,3.6476581890602637
11.829179273487062,2.03638245216509
8.684059092748063,2.0069755824564735
2.4075558608091576,0.3389486909596905
1.4039512999707728,1.181564481575227
3.0645906538609933,-0.20346239047073367
8.400975588026496,3.1196820072383615
8.223861886243972,0.03947205661633474
7.879186921523445,3.2163226198404926
-0.1026845085148339,0.32280847000140633
5.9391389176440725,3.4026367978309313
12.873718441857468,3.102146443643654
8.267934992953405,3.1507578939006557
9.893730806456228,1.8337044062723293
11.380533629745683,2.7089768713160813
9.028253811760296,1.7972337488842642
5.387224587782484,3.514376055367792
5.8994576263029135,3.708256128986887
7.782223736103278,3.2093185484722406
1.9843285735671672,2.506554605428461
10.390110353190995,1.2932050048007815
7.124678944943626,3.182109363764252
5.284940189184497,0.7621060438376221
9.764303196431857,0.7458760900978816
3.5931350966096574,2.742921793600488
7.497344766018288,0.6842820102548426
7.405401150172602,-0.15370526299818066
3.88400817064312,2.299121530389381
6.204589973537733,3.001569506834005
6.267440654017583,1.4506977626195119
3.294832138502206,2.4632329320485162
2.1681625275828145,0.1088971436938374
9.174752152914218,0.8051726459302915
3.178811664405337,1.9764348898632622
9.072222439699432,1.7046870768454434
3.4457104431151477,3.0574596067426776
8.951490732661384,0.11808229564705436
5.064781921966313,3.0048512822192452
1.672083980059123,1.6472457446735276
1.5501242950246925,-0.1902933884843806
3.0192664881983187,2.1913700132061047
4.6935858849746195,3.2658034857649345
7.734683787723269,1.2484023422469168
3.1346613463808226,2.159981093703906
7.225836672968427,2.516946424440526
9.686733988728713,0.42234776842837884
2.5264193049485697,-0.10882798381843288
6.777367008004178,-0.26800234613668195
6.440233188150987,1.7583451335220899
6.8257843130633296,2.36111899491001
9.315019698118295,0.09866535162805828
1.4361982672420297,0.02237164958429519
12.187828619710514,3.1678363836501564
8.346907320890514,0.6979054201462633
7.601195768954917,3.619758391749539
7.619094705065917,3.4830695953231263
4.79642971837242,0.5248316322636704
6.3610945079876755,3.5302764733104373
9.560862815984741,3.312714930059008
7.577941537315074,3.1078928254418843
1.8590684896192033,0.6024411059177049
11.74936494309541,2.0975444361109177
9.268904722273643,3.5582529119037107
6.865475091516192,3.0557172206930217
6.58023968272997,0.2741160079434203
1.053749329060275,0.7085682781928773
7.087914398573816,3.156342921372836
8.10719967620325,1.4670558202439936
7.432788576516795,0.9547020124249038
2.344222020875886,1.6691558913716458
5.6663462780107805,3.412173454158765
1.7372330807327343,1.1544608647555479
3.404268742559613,0.272126112895851
10.217956886011699,0.7592160677212353
8.090600537764466,2.8127337212272656
2.504629166213351,1.3988306561936028
9.66971603403853,3.2742172227595487
3.7544194125112664,3.583374822681143
6.0878964140696725,3.0190035690399477
4.048927091246699,3.071467161392049
11.179297909694474,2.0771160268281093
6.2729686462962215,2.6838525455785693
1.6078779101421405,1.116146287554671
6.936242059259182,1.9734912104569153
6.341506836613102,0.26071180801936433
8.8678042166063,3.0162403319098923
7.049850096275051,3.517001174940157
5.670981816175669,3.0140187200812227
5.505736505445327,1.4542445661644614
4.378247157879158,-0.13365041204193787
5.118173306968397,0.6539929104514617
5.8047904341920775,0.8069050698361193
9.265406540104618,3.159691547986047
8.145701727528989,3.0370509057795534
10.533539361428002,2.1590549477070287
9.44525012869991,3.0921054971128186
9.821903390502959,1.6672203372731478
3.449624022550661,3.2584177109193413
3.720005379647753,-0.2681949685137768
4.959756914552613,3.6738471578403566
1.9874748155507909,1.2498810303685097
2.2878896492766603,2.6563993488276805
3.3060825635946163,1.4354149020984346
4.233720855593109,2.7947400592871197
7.693183095533576,2.698608399160434
2.2982644777292434,2.576586196364777
2.993075984470653,-0.08626442981072269
8.30856051283844,1.184255551211691
8.612114064316218,2.1036319694666448
2.371194925576746,2.638782468770513
2.9456224057479297,2.1055409657828488
4.913119697185328,0.10085282678361862
7.0204462008542174,1.3060242753258584
10.2262715648196,1.512486688364247
7.7104070166679035,3.30916695481016
8.355276839859473,0.6411317038962215
3.7047033093821624,2.2058574055484543
6.914366171206113,-0.09749090283721648
9.075806236909399,3.1427670055333023
6.4197450184905955,3.2212786801172526
12.351819140102952,2.157736932027203
11.487996953516628,2.8690587067994686
5.474956895881991,0.4008859742039789
5.400179643758869,0.6994668879541506
11.248145030739972,1.7940205753737837
1.6657415769456454,0.8508198073410975
2.8658348623289003,1.4085094895765327
4.242004796203105,0.21320272873940158
7.625771107389184,2.3562115369796377
7.713242693494608,3.341243846648254
7.727155834085034,2.209885783568186
10.208276557423389,1.9837564235981187
6.57110773126566,3.067852149935464
9.68302850154097,2.491935664527439
2.608918637118289,1.966906393889013
1.9363946149956897,0.35969381961707253
10.799949199000762,3.2624735886884837
4.060698208241225,0.3560961382746305
8.066842367644211,1.6288620695875602
10.361122888659489,3.5135301884665746
8.316161330548871,3.5326769336473633
2.9822014669990775,0.7000668696436196
3.830275958291622,3.357880288498582
9.637942991640674,3.3783718723580325
7.342452420358903,0.6237302808086053
12.282682117281293,2.5327189811031494
7.842491361103438,3.3685425121737222
8.761815466838119,3.2027590485079416
7.491405152489398,2.232216460337346
6.3395343804364,1.0016886390101385
3.9614631851565507,1.9541482775693149
7.972159073486613,0.28773760720754155
7.939949118473275,0.7034946446735888
2.091141416386092,1.190714106976181
8.12705555834811,2.7254586121857307
10.287300920020739,3.0293606654116303
7.323933682729855,2.87359554368506
4.62106750425524,0.5501255022091351
7.626565621910683,0.868160062201498
0.9716922678574724,0.8798506754812123
6.097760796745728,3.4885192751633394
10.034692450167146,0.687560866988391
6.255351700307178,3.971348721926619
8.76055692937778,3.1528951930945706
9.622094674881529,2.8343187610289937
8.69336881362226,0.13273904673624376
12.158503478820867,3.0820423092841556
9.762643958412088,3.180233282216629
8.891991346905694,1.370648075538837
8.637089207820646,0.1193845021748142
8.552736571391101,3.222738047530943
4.1866302946926695,0.036967355160139645
1.940772364814213,0.3009508395305812
1.896127136325246,1.2236656228293317
8.393428343213126,3.0495539021760556
1.3377360047763882,0.7426068135481976
7.867677117701909,1.052379109755538
3.136969106802039,3.282020096764045
9.136301045017728,3.4315168836071552
8.822733961800015,3.565063569928303
3.9802071486246033,3.123256417061302
8.27252937853297,3.8393462778695753
1.2154336137233555,-0.0803547040730419
10.567369054298743,0.744868555936272
6.002014388744147,1.488514723778481
8.127294902646264,1.429308322720669
10.06379887074224,3.5855564336157935
3.031585647954719,0.1319652151413232
7.133534696810363,2.2442054890735275
3.931602221478892,2.7624722894709612
3.9694987287152093,-0.06675493192331093
2.3277716765839065,1.504762854776999
7.424246141828322,2.8639453328145748
3.6725619005578585,1.3627355272861363
2.7729072441010754,1.5892086860252204
8.464785783674715,3.2687268174961037
7.9884793298809775,3.4057104856149514
2.255721665681983,1.2865245611649403
9.325471408330355,3.210226831836904
3.1098944311813628,2.059458341874114
4.87196839845113,0.3611766082095737
10.232027728335114,1.4186140691690856
9.668284792158405,2.0466610397693334
2.3363789521082254,2.068605031638929
11.457909588553068,2.7882824028995015
5.216567746770132,3.2695916735689954
1.5599334374919394,0.9348190645590442
8.697532768264493,0.35438349784562884
9.183024303331774,3.4890313782217994
7.619340198218718,2.5602107535671785
6.1637492746960545,3.310070336720832
9.5612456670326,1.5601553183498564
9.035575829314501,2.154733681572079
7.178177331282969,3.265012191991205
10.571215530481243,1.2479699831863607
4.049051382036658,0.5869081357756762
6.631454777181273,2.9958425544028007
2.2083814381437703,0.20079902064664537
3.9823382683779993,1.744000130940215
3.4828889817538315,2.8611503849418165
2.8057898999542052,1.6181744302332304
9.408405940800252,1.6862717025033214
9.166052989394752,2.804246391017009
8.333968113962076,0.1691439329568679
5.949256405314108,3.596631922013267
2.560849898650933,0.6455983003829999
5.625842678616925,-0.00803691060634329
2.9602144912863313,2.2654061550743596
6.196342255398669,1.6672449296080962
7.193025424742282,0.3903077552057603
8.703219085248229,3.2836036928933967
9.275749548800308,0.8854988813048383
4.298965325004931,3.0925004325762293
8.695743772326418,1.4745634591128811
7.236590192439514,3.1288729176239416
1.1479929265295095,1.1716088948850651
9.251732548352908,3.279203410944259
2.9903026286339864,0.005281989114588253
9.92526817201927,3.3158070927711134
4.758475344601645,0.4596019299068801
8.010029219635342,2.2138179719046085
5.7476778907972825,3.716081128309414
9.489572768859993,3.8104388806605165
1.2236802045845467,0.7279985852066173
8.358107758873567,3.491245698918714
9.463506069953327,0.3098472406169001
10.235424061433829,3.576824059088024
5.138434318329752,0.7713608635773406
9.337063077294202,2.29573992898438
3.550765303597772,1.6984735217134803
9.242198724350462,3.3670568839080586
11.827990227669499,3.1392514736481583
2.420441914151568,1.464628128971678
2.371702182519189,1.3123089807648987
7.665673736997093,2.2455896621415934
7.296945124959457,0.6651799728485788
4.374620852972114,3.2517506176131157
6.950586027124966,1.6112872952328219
8.785944542340703,1.1114799510067124
10.969642100557662,2.194444292995654
4.096044752898292,3.0543209525276325
7.82713032703831,3.2080159682563445
5.7775832024134095,1.2090554404761895
3.858138448008387,3.344584554217659
12.930058460377653,3.4877247212404647
1.5704666415532547,0.7081468169076002
11.840705855705353,2.5799605014995604
4.239212819374982,2.9385975268843705
9.23701424443214,1.4127205833468697
9.27540557197368,3.269777068500208
5.879912501434227,0.14809392002704935
5.588047816352009,3.4818298759179247
9.438318539463433,3.075617538012125
9.092386648011834,1.498846952409376
5.97447877705285,1.0585123109605008
8.806701096033219,-0.4504603615714668
13.246143271703016,3.304337985571052
6.753685121666111,1.7224265661615754
6.6632057140383685,2.162880760280471
6.983975337077143,3.6532708044956403
7.4230737313514235,2.959866151862631
8.7404110243233,3.5730819493396546
4.1560798623697774,-0.19013281080412764
4.62992046057426,1.8064802805461309
8.154519929851787,1.4403499311173322
1.3696696398155863,0.5146832551632148
11.335503558332508,3.0613683106284846
7.571044081167857,3.0096317194430915
7.927794963343749,2.833114431754512
6.270309601036172,0.5709547371341264
4.888383755477913,0.6683624432043648
9.574511456906047,3.4130262202215786
3.55056359920001,2.7987054686850508
11.339020937097866,1.7507833129451997
5.312419990634595,-0.01573273900824239
4.199947617693569,0.3993251862973405
1.9537615046879093,0.6640448798766616
8.288895630971158,1.377277494932447
8.526169250961951,1.4354432805263102
11.116424004321305,1.5140017734414664
9.987951020449655,2.9227417076744953
2.6182440714485407,1.99932327944629
10.256579634420708,1.2544764871323353
2.7527830748023887,1.3674806920346319
12.356686719979532,2.7677514877862825
7.202269433870902,0.7532395973428354
6.794524418082721,0.5550966876527765
10.073280276296327,1.774381903236626
8.312611690932247,3.032195643502549
5.742969254631118,0.01731753521694901
8.011633261092813,3.662703782555554
6.689643377044715,3.340155390954762
1.4673629976107485,0.30617190146951934
0.8170648566449867,0.3649244429220402
4.3030154373998455,2.771874665899647
1.8493285089086462,1.5096225482534718
1.6911788121380182,-0.00013770156778757786
6.991379148296107,1.112694560302491
9.38132858850597,2.1471754631153748
9.030295457466078,1.9828838085412326
8.688047278928485,0.09073184359647213
9.170527058557768,2.981530231578403
11.282946362511568,1.608361029708157
9.37966096562686,0.668544273180996
9.960853009170377,1.1744903637276527
4.166800160782009,1.7811934621864696
7.941879907929962,2.9961948820726136
7.004350278597207,2.292015108659795
3.086148858215956,0.44602979536835646
9.429129634378295,1.6353299724263728
8.567556471421948,-0.11598541420562736
7.383826776516988,3.1116117126390783
6.704140739299807,2.8517028502180106
9.253747988877471,2.338629652911476
3.2439411281034207,1.7687543861069486
9.13579832610384,0.14496667097589327
7.2967381901582975,1.3231819825699735
3.090018796003456,2.7448998409750263
4.517374354110374,3.0271906022486457
4.745368810668727,2.89414745497376
12.112920887896987,3.0862339399723746
5.097966911649503,3.3519801150856456
10.072092345170446,2.136975580370865
12.565520937743994,2.951782346358751
6.622309463970346,2.961539536829371
12.21975526642705,2.058138425378546
8.854077938948828,2.1217879659105248
7.6842977094859926,2.8374028433624634
9.216874376219323,0.42444063547483735
9.843591093564445,1.0236815995419049
7.341275060930662,3.0236680213638434
8.475452910947736,3.6669504108107707
9.485671723588919,0.4244399804899977
11.114887566725658,3.4573055730673827
9.77522751828576,2.9784867046128642
9.592794339608883,2.9269308924374853
4.126101786697456,3.631996932582647
2.6588785282277905,0.5272439170156111
6.189603371807388,1.3630850038031905
6.638633328683617,2.3547706655226786
9.607932159966584,0.36477600659624454
9.473092255276631,1.5654621905925936
7.237418952019686,3.1498937632721278
8.363696408269615,3.2260612323883757
7.716672199049341,2.0921963650527107
6.749178713882017,0.10267624980992568
8.08692272061049,2.6948088444233544
6.908685722150261,-0.09542173214477676
5.312596986661913,0.7912734199753856
10.550552357358868,2.001257569476279
4.99488817697997,0.5334849336547384
11.38330812445973,1.4647203531823243
3.942251794556419,1.5601448648134615
8.824173818884892,1.7979217722033414
6.215670882957598,0.45260581054490645
2.3753331699727207,0.5149683128193833
8.26378747646494,3.4149616649789913
2.3808001778450985,-0.07591301190397648
4.074541496543963,2.811945495798775
4.775522750606914,0.06586686607356557
0.6684227572902437,0.6713989272957301
12.001816497203952,2.6146186322399028
9.748237894211812,3.1617767012017524
12.30863086496006,2.610224346004724
7.685032549453557,0.5140456072604245
7.5893891814619865,0.22441184765282202
2.8849711996124663,2.356309112348666
5.676030516892334,1.6079198520699591
6.576298351275522,1.085374237079534
5.2006512580113275,3.433122690925628
10.545910290346669,1.452424654954657
7.141136951985491,1.1431205089238388
9.652346458020714,0.06704702302046746
8.763406026487187,1.6993594332278037
5.143066100395584,3.0595763373896903
8.817922137204837,2.7992369933977805
9.187407687403738,0.9060142244711258
2.5362373812122487,1.8802833670352415
10.907220539601932,2.226915338471867
8.51315101652658,0.3305148493407196
2.2587117253257936,1.238393843485634
8.70295829564105,2.015024099081688
10.56759421825339,3.312942660373582
5.299355570761066,0.8958769219532356
9.267235630460814,3.3726543840158842
5.144289365524615,3.515907302340991
2.3435537129960924,1.8720331276011684
12.25599069551762,3.489589060641023
7.755866987704241,2.4847378177167756
2.5000407640780065,1.345546937062354
3.4216296233209387,1.504765296967133
6.360952335677036,3.515153308508535
10.193680272818519,0.5168012995502209
8.541915138469191,1.2670651461405762
4.641146088247224,0.2291165927016385
1.0986709662846499,-0.03806490532675947
1.275214013621421,0.4517138932432108
7.632665986323837,0.7666792723945691
8.524985210462974,3.0178313518465503
9.585875563200194,2.876607275655968
8.928018980230714,0.5130893762538429
8.409308529163212,3.1089882922349035
3.1003327738304733,1.471951846941508
6.860738660773906,-0.10221994232705686
5.556122303141622,0.009528883756292711
7.877660146824767,0.8398964424675606
7.895054867511327,3.2529922611655837
7.499051288151852,0.3545892984995511
5.161808442253514,2.937380079412697
9.187511698515094,2.990720277896046
7.706668157607033,2.3899289824921954
2.5390150516216154,0.46302364941786256
6.566256114210818,1.9054229414421633
7.442719492776356,3.5971475709651175
4.133969560216196,0.4143590590323144
10.756783022046742,1.5011956701363534
7.634378393231601,0.111201441826462
7.028664946424759,3.1904895671930724
9.624316975330933,2.716530313071806
6.6661232323293,1.0513245500213662
1.3294955492277127,0.41464170516356463
10.751794174613876,2.2355285942032497
2.1365689681623543,0.5895066144901999
12.391007448036113,3.4392568407874102
2.0030632654390503,0.05657649969009934
12.404477182576478,2.5245901694811157
11.24349947871289,3.3853233516089203
8.209253873397024,2.6176524038286377
4.974101366660411,0.21532936560107763
11.008089012370721,0.9744201239876621
7.674653562650262,3.3884229181102667
3.3843335448359695,0.06100311535243144
6.318259427652513,0.4531225980735515
6.095915120290188,0.8869966123308995
8.5378780051641,3.5545967284197237
11.159903093974874,2.3132697742901764
1.2834147955506978,0.9205097441889818
6.85001276561423,2.3921802954199958
3.1491731068299664,1.3953566260142307
9.569972070117641,0.461081729835635
7.328804107484243,3.3164382558253034
2.0664582300891485,0.041598377766203454
2.648803043437294,-0.013514457470448632
12.11747360189558,3.4880425638128196
10.117075320428421,1.7188190276634001
7.871203675346131,1.0792416259540116
3.249646320607919,2.3316913907972663
7.7750296533476355,3.529107603784459
4.804416260493012,0.6130559137711021
9.2370186591665,1.7174183046828442
6.668086281184434,1.3655284115244488
4.421153724621783,0.5988121776068727
9.651004212385894,1.5524220194143652
8.712693946721265,1.4671852141303423
1.875398051422025,0.05677077859996174
10.093146669210611,1.6173896046775897
9.31023694958864,0.7916256017936738
2.3692378464837485,0.40777911337880723
10.386844468354154,2.8563328132309453
2.4279777382610352,2.1557025894296795
3.9092579073336995,2.819592337386603
8.414695005760802,1.5957657676694414
10.00953656775438,3.083924260212816
11.120455291328753,0.9504616257880727
9.646230273442093,2.760394261269227
6.960424171239943,1.203133971023799
10.774659821514737,2.855546674313514
3.0931561834219017,1.5452387984481821
11.507846367819596,3.1430248392699593
2.0046269495865827,1.911268442763235
7.3891793817607105,2.578478254624764
3.683119504239372,2.7826569107533294
3.174570195617543,2.5434570940805314
4.495553158361282,0.5405186588186118
11.433984484192338,2.3598701891275464
7.487358614063651,2.7077223803761514
5.008808571081764,-0.14830980334850352
12.808971552860235,3.323502904999315
7.564405061934424,2.123937477831179
7.370035743695591,2.911165884229252
8.077180703626121,3.1974197262457893
5.715206089183167,0.9077084411300921
11.766490617192797,1.986698394823918
3.62978350340616,0.2767259936900933
4.502387017312186,1.9619344494111404
9.76346535535591,2.45610501812473
9.828115009918472,2.3393950506793395
7.9706568839938,2.6528279622934177
3.55647727010484,2.2306308793584475
3.5589241545165993,0.4332010251747147
10.820094068518554,2.8715287207078086
6.4165000078293515,0.8989728973469605
2.0072132450827604,0.1469196025905485
6.767967044539448,2.2366394291882377
7.3842716606959335,3.585164767184145
3.579259983047268,-0.3144646411762722
7.819087315893906,3.077930131683679
2.1756998406126544,1.0125913862501454
2.2258512364006338,0.43746452686187276
5.585850453310248,0.580134251262661
4.016367021116917,-0.02783122976651048
3.904644111788129,1.6891074489265012
2.6524731693176435,2.515241118469686
10.653325120237453,1.4975813381669938


==> graphics/data/lqr_eth_optimal/0.csv <==
x,y
-0.5313548110967489,-0.757659908367678
-0.560136863644231,-0.7455570548022746
-0.24888291317106304,-0.4359972139008138
-0.9553423276240501,-0.6547562846913917
-0.014014477080386167,-0.5937493714176648
-0.9302422574685474,-0.8085032276402134
-0.7946185680033084,-0.11595692194889717
-0.014631074627215357,-0.8475064486843781
-0.018614693994611464,-0.1760302748078758
-0.7699621296585858,-0.44498732763136706
-0.5943681725818641,-0.099344312249242
-0.6757185575381148,-0.6258158151198374
-0.2980709244115589,-0.2784888928906252
-0.3459725758597657,-0.5405584377189834
-0.510501243808888,-0.8687607763386156
-0.5752174835902945,-0.26654007698565163
-0.5566307399859078,-0.5167971915549805
-0.7487344766422828,-0.3853820802655967
-0.9617802649704442,-0.36375128081473973
-0.5466031077157771,-0.05007744354048538
-0.6678146686290175,-0.4769880106748442
-0.24779817672453108,-0.42420713261729437
-0.3739172947098187,-0.2538671253575715
-0.13448535667206618,-0.06845874505303162
-0.5418141321477633,-0.6370859441336492
-0.5293957955863787,-0.488997403895275
-0.08140172442464899,-0.28279539358249317
-0.4192574792883971,-0.556364707398279
-0.8751860256721127,-0.5770366019898034
-0.11088261112343856,-0.10830902832135125
-0.42877482470250905,-0.8394927782670841
-0.928619160891523,-0.16784101640161064
-0.5559421460846655,-0.7533939413230719
-0.1368749233435247,-0.02614796433702571
-0.4087970854526751,-0.037153851415612116
-0.8710417790009802,-0.10289017933479272
-0.19392292334189132,-0.46133006339111404
-0.837610940229494,-0.6012637845679467
-0.724161641668105,-0.8653279302053027
-0.708162108140695,-0.3443928189734048
-0.4049498502385752,-0.5684730724662516
-0.6763698919637451,-0.23830659521141417
-0.4736115472897403,-0.442604030277294
-0.5206489948405152,-0.31123212495396146
-0.83770196920351,-0.7914694732899511
-0.22970454474027813,-0.2548101898896905
-0.7460055417981389,-0.10609135599118347
-0.6832043958740796,-0.3074641924705592
-0.19847555749122792,-0.5870169987186624
-0.4577649617760473,-0.49237899264953633
-0.07297756363611652,-0.832320149469362
-0.22545971863874348,-0.9742354695694522
-0.05092543112449144,-0.4847690444912498
-0.7100023920724283,-0.9575462768324299
-0.23214990773646793,-0.7230235714715384
-0.6692412131729198,-0.2692624997613602
-0.2288835873479157,-0.6400349713201511
-0.7059288761712498,-0.2164557653492163
-0.8006641614203243,-0.4675615775711127
-0.4229790675688282,-0.5853220366508336
-0.703538944266471,-0.30943299417490955
-0.8939158187640679,-0.25777751525191317
-0.6400141471651667,-0.5124557129739963
-0.7807987843878859,-0.5500659916285413
-0.9091552124909904,-0.8905050309090518
-0.6446691182423951,-0.09474662748785945
-0.6873153158084359,-0.6401873191947266
-0.8713565936437145,-0.41043543174090724
-0.0380407619403732,-0.6041818050287798
-0.17753067443598958,-0.155272934759087
-0.9576545408834712,-0.351760353005366
-0.8991664924467186,-0.846223202910026
-0.18920078985756106,-0.5516883632679584
-0.994759557876087,-0.2222732716391036
-0.3657289411568029,-0.7129266153721494
-0.8738874002975481,-0.6030108082771978
-0.9684592075929389,-0.2904831550384115
-0.7175655848405997,-0.2960995596296081
-0.1647955586733616,-0.1980668755470072
-0.9977480595596226,-0.42312655111110287
-0.6625743910028644,-0.7940760380665963
-0.08045407896962242,-0.7558542268672976
-0.01830858143029712,-0.44653566438929837
-0.7424531529973943,-0.6668541052493924
-0.007378378353606663,-0.730551216430825
-0.3241520880517521,-0.8624236960450501
-0.5620844658965254,-0.9143053314195995
-0.5154290273347041,-0.8554862984081513
-0.35155344943149625,-0.8501292534981858
-0.9463730410860505,-0.5229585077012603
-0.8364327662803411,-0.6008342180735162
-0.4429416051049716,-0.6113577407798604
-0.2640683834912426,-0.4515113160414139
-0.6727650734443832,-0.3333105194532723
-0.7189088640241064,-0.6264138236462503
-0.8075137027529165,-0.7338775216775291
-0.5096723156982935,-0.045448266692146855
-0.8424891424320544,-0.789017821366852
-0.355424346609269,-0.4419670485618974
-0.6720248945013304,-0.308459523684977
-0.5952461451866058,-0.7214315972199021
-0.4259437282581463,-0.6223201689572284
-0.7558724779883894,-0.22661322723813893
-0.26942925992026645,-0.5985888832944468
-0.31429870487098766,-0.44770612625275497
-0.7759562037464516,-0.9595046973881337
-0.9013111916538954,-0.7076751305952238
-0.7412479466554897,-0.9859405581397028
-0.6038276308528407,-0.9833350881405144
-0.18151217538278575,-0.7160382616468461
-0.015282483391241164,-0.25639950749952123
-0.34150756805157423,-0.476608067983903
-0.5754913826876996,-0.18004863457395137
-0.2815383908974832,-0.7507627002374077
-0.14589642347529386,-0.7670596451450449
-0.3714441650643543,-0.7013862125854458
-0.06252927660498431,-0.1182963196974085
-0.4506980375927315,-0.9954585852768346
-0.0518967716032519,-0.7373020785667228
-0.13521470112082623,-0.7154843297440676
-0.9866577597011492,-0.7274218726550523
-0.8342254319137204,-0.2601561035755613
-0.4610085881756234,-0.29355362968042686
-0.6913622322333994,-0.8833394834856738
-0.9525582567818159,-0.033896534065037676
-0.05557742573609148,-0.3501426582402519
-0.6553667436909574,-0.6575512079453812
-0.44759729390264635,-0.4414468809040887
-0.288883257198573,-0.2071592771127807
-0.20176558671504452,-0.3747597245809502
-0.3396504270974464,-0.5121811031452972
-0.9153172900790622,-0.14235721263480172
-0.2587295580213058,-0.3363770679948377
-0.9106391175199232,-0.8035323920192143
-0.9802611070530324,-0.5192224602643352
-0.9236723567816428,-0.34886802185533294
-0.9154168850075317,-0.21145374722460997
-0.5279914599138049,-0.4788321127842654
-0.40039116693478916,-0.16781418118097258
-0.977293024452821,-0.19432173238480477
-0.31664176751554385,-0.5325664599780106
-0.5276375142540298,-0.37609857150784165
-0.1482430332738226,-0.24258530991082794
-0.861571745159071,-0.09827401975570127
-0.8506887336624923,-0.32892683706515013
-0.5676269178389041,-0.19633476295572105
-0.6882046985307873,-0.8523785664264484
-0.1332814181120463,-0.467660171164083
-0.4343409757747132,-0.37123860118739116
-0.9838152955680779,-0.8606488861951809
-0.709644377966001,-0.5758480112316198
-0.3336618062225646,-0.41693241024994143
-0.10589986054705747,-0.7187562872607522
-0.5852633995989839,-0.08054839890826093
-0.8668768154112418,-0.7959509841977058
-0.4392626982921405,-0.16091727644340004
-0.6260041788280627,-0.7709485957673687
-0.8385375314648214,-0.3898960457985665
-0.681349020505247,-0.501212064802318
-0.10502167285762143,-0.9963911177690049
-0.02441210465806698,-0.11517010549219375
-0.49867485147865154,-0.9429154938813248
-0.5622005123565523,-0.31850999952668135
-0.2705415978392818,-0.6402681769652362
-0.36802516811049824,-0.8191635184035818
-0.6230597794005166,-0.33472221379266953
-0.6751469519135836,-0.18278388839042814
-0.8610499325266843,-0.49080022305353654
-0.3909793922385003,-0.9911485417633872
-0.314506986497599,-0.4590918110366481
-0.4141970062036733,-0.42372095168484314
-0.20101294244413914,-0.16116756119425868
-0.596528229385947,-0.07518330028654807
-0.5398592348186252,-0.6514159971995537
-0.05259520131277917,-0.027900346075531712
-0.577287742312553,-0.012696012776087007
-0.8109726599014849,-0.8851884941867106
-0.27768889581538925,-0.34131474884628754
-0.006961709703371843,-0.13507506671898706
-0.8953844024168138,-0.14854143815067233
-0.8489742806285986,-0.6681269747355247
-0.10199016258037241,-0.9596617132379667
-0.5059833067645302,-0.5140696806199273
-0.9095645753202288,-0.6513651393530231
-0.16598434060844092,-0.005158293353124899
-0.020635404267640767,-0.430034997251476
-0.19015666143615595,-0.4653278263152626
-0.8723238165507907,-0.161989963621194
-0.8544644649950309,-0.5516628828918396
-0.6650392941467688,-0.7908130206094063
-0.33814040644961685,-0.6567778845813356
-0.7541336689908725,-0.5504857973111583
-0.14036092462813476,-0.057141499102153936
-0.7155707348890885,-0.8154938318106235
-0.16443462823832433,-0.39789876623577547
-0.6710967671772206,-0.3369262235415109
-0.6770613516366435,-0.7631742999609612
-0.7893609586068849,-0.6307179194471592
-0.8118400949591057,-0.2792800640788111
-0.11300285218668082,-0.5049021035103749
-0.26110665050892723,-0.7430057601914606
-0.4862340541674607,-0.23087895982684936
-0.6887299047790324,-0.5900129555754069
-0.8419926226328488,-0.808442342962246
-0.9183326548707403,-0.2916979749794574
-0.6340594104978793,-0.5720015813069609
-0.09511269677039946,-0.7366842022754264
-0.26720263827549917,-0.18677658609590098
-0.7071068957197444,-0.4103651852499348
-0.06928250091098143,-0.22259492105552914
-0.7679524224655363,-0.16880419398193014
-0.586991173292551,-0.041888800858508546
-0.1584770694701476,-0.9599915918559986
-0.4203678488918329,-0.889435106339357
-0.07544294318664657,-0.4143860760485908
-0.03079516293259832,-0.5049086362140007
-0.4716214193896059,-0.09739358423683764
-0.751877852138175,-0.8450919856018891
-0.16811252528724352,-0.8301566424009302
-0.24817781655618565,-0.8849080581360675
-0.7428029231567636,-0.11008165433831674
-0.7147451122115402,-0.0068102216119829695
-0.7824970505902038,-0.2564943300492546
-0.7238810827440519,-0.9052923104674732
-0.7950818989511583,-0.849345907201357
-0.6934486198914745,-0.1634163242188157
-0.5758066586282743,-0.1508720928835231
-0.571242227312801,-0.5061114873207289
-0.9284435271686846,-0.5244464807790028
-0.8538151936237016,-0.42043435020489983
-0.7876236059967386,-0.24545317415307744
-0.27736047498548355,-0.223813796378331
-0.9584992681105032,-0.548420362889754
-0.5208262536109228,-0.28869279531849257
-0.4233847894884202,-0.8783070115503607
-0.7399573965384794,-0.05910269281814562
-0.6598218799305228,-0.20806130826976266
-0.3183704215016393,-0.25774950309905376
-0.29249852660372944,-0.5425220008626269
-0.965689845226525,-0.6174626677005756
-0.42996343587276253,-0.2607976160398243
-0.9631819154150851,-0.8227051682232946
-0.5358768709152191,-0.7146021702907962
-0.7029389184356454,-0.22624155923174172
-0.6338182465110674,-0.04468602838993563
-0.6663131622870752,-0.11087807284561735
-0.9672249059517596,-0.4701026776208397
-0.0726843510176246,-0.11360342497527065
-0.7682222668283036,-0.8371968255526099
-0.5400129638830378,-0.7717771432327348
-0.9104433278195764,-0.6350609884131888
-0.3055592043891223,-0.9085252644657542
-0.10597940733411415,-0.8483615717335662
-0.49371230219251094,-0.9230560267473868
-0.6096890395838479,-0.702644918093294
-0.8328031055465192,-0.7614047782497787
-0.0013025911112121147,-0.1624670041885259
-0.23808373145918393,-0.06284414463653054
-0.2394704202782557,-0.02543795046465336
-0.5978821663211962,-0.572653583265557
-0.4290358798675219,-0.2412837320324549
-0.48291678993819853,-0.31773198073212217
-0.7047053206505517,-0.46422260662938397
-0.7020917165696362,-0.7710880311319378
-0.3329810758083446,-0.29599856300789595
-0.9569749845391176,-0.11292815069328599
-0.6338229220942739,-0.41341913514365103
-0.09983743499712128,-0.9923752948703696
-0.7419695016579119,-0.9561014312999543
-0.9434579294697116,-0.08661976527552573
-0.8110326670888441,-0.41454819753389527
-0.47326187137658815,-0.190362100957566
-0.8131653966285481,-0.2729022361908686
-0.6890946322412025,-0.08625913286285514
-0.824969258057018,-0.9595950901313194
-0.3670128488763629,-0.6998242074980879
-0.6832661203524202,-0.05446177954107079
-0.3541456035077235,-0.7477700776447281
-0.940542880246227,-0.7952651923480581
-0.18255188672348543,-0.11898037332960631
-0.9445749191908125,-0.2711694081800473
-0.5212175788785098,-0.7869602697114595
-0.1239322804562829,-0.5295457764581207
-0.9573176179854498,-0.10027401801121849
-0.624590004529139,-0.5519310900227995
-0.6711581364180239,-0.582082446176687
-0.91261754216911,-0.4670554752305035
-0.05654160444031153,-0.6047267802878717
-0.17778015797271773,-0.8712141818336344
-0.06223034644833736,-0.8343951060964951
-0.8728358581614771,-0.6815385530505017
-0.10228852584898662,-0.7797048448382612
-0.20818898577641143,-0.1265557604775429
-0.7310381767663038,-0.18647425662338957
-0.11914500882116474,-0.10772097814082893
-0.9789629734534203,-0.4537060681876195
-0.9777232611821575,-0.9433124111346809
-0.4726820073910557,-0.9627347487012884
-0.555846514310393,-0.4702713096927482
-0.4073856260422605,-0.1906693919239224
-0.9803870611125206,-0.10524772691865159
-0.7475691762630257,-0.9232635007849013
-0.056490649564778006,-0.007181038265660411
-0.6129233181901567,-0.3157127279709431
-0.5385469968432457,-0.6439785015842021
-0.8125618541084488,-0.12545466037354824
-0.09285964758575171,-0.7322132879869341
-0.9452206354016117,-0.8743553826563945
-0.977201053570591,-0.268625533301714
-0.3680603849905554,-0.4502012980482434
-0.7735343509191666,-0.37390794849785314
-0.4307744783277515,-0.9077624984313255
-0.06902172484840008,-0.9309814208508747
-0.8150231810305628,-0.4028078118546682
-0.1255496718940149,-0.7450232461844842
-0.8113588687318324,-0.6009431917704177
-0.6046146677734342,-0.5788186838340253
-0.2476586072336444,-0.8851535795037774
-0.9915541650752454,-0.7941956203326087
-0.15018390998747333,-0.1163577457640722
-0.2890408620310413,-0.4927025676116764
-0.13628854227567944,-0.985358400191759
-0.563111908267372,-0.21089824245126898
-0.46794651940621657,-0.49738873884612667
-0.144874156393341,-0.11875408592265646
-0.6025534266407166,-0.6221607657134739
-0.592760204992481,-0.3604282947509948
-0.38234228960502536,-0.9487718556641
-0.16074371062450965,-0.1679617230157362
-0.45330395043549365,-0.8713944670286147
-0.8923025489114771,-0.3872501269563411
-0.6803771746306728,-0.9839059059153951
-0.46548604777655145,-0.5311537785383146
-0.42382769638027207,-0.883334459389696
-0.23130710874064375,-0.4854077960577252
-0.7328167835134786,-0.6783571155211455
-0.966465738425683,-0.5310779309900652
-0.6558368207408369,-0.999492310800072
-0.7646829847001351,-0.2870683396795187
-0.21754043391815603,-0.19651139620458224
-0.6034965401192809,-0.4148831244202298
-0.0408107461210413,-0.2975599404049629
-0.18021341187985884,-0.7377007660055845
-0.8808476112979022,-0.7802894071261991
-0.340815423114186,-0.16108618643860872
-0.42866545262248246,-0.04335582123043025
-0.4842439145707733,-0.3327622800229558
-0.3081036770637292,-0.890080276838005
-0.2413560464562119,-0.2484013657431824
-0.5070015015959585,-0.4378279463290876
-0.8203025673211083,-0.9705074688821943
-0.959034033155322,-0.4142133866181664
-0.16393241074484655,-0.6661180227398956
-0.583569585369299,-0.026956330761951586
-0.21165979365317877,-0.16250037057865496
-0.5176022701186341,-0.9901527484572106
-0.8588254145458816,-0.3556549335351793
-0.9876928982316481,-0.9989558332144022
-0.8669380250147658,-0.07431764341740643
-0.182591564651571,-0.9441906904447974
-0.4791930416606355,-0.579462208342459
-0.5933901308128213,-0.8658133993634097
-0.4033377097706031,-0.7150116325831724
-0.9599430907184371,-0.01112775920802167
-0.6139731629294517,-0.3719239770998062
-0.16254237444128505,-0.7910260289465119
-0.7988640637781648,-0.5266220247199395
-0.07929873781708119,-0.19555459100876937
-0.7893936806670626,-0.45983331869720667
-0.45462938455682134,-0.33029515699609513
-0.19587742250801632,-0.5192120943667317
-0.6313650622964361,-0.24223127932668875
-0.38080182440210597,-0.8880899342909828
-0.16257116844206654,-0.6644843495239684
-0.8883592598077847,-0.22535070760143572
-0.811900069712627,-0.7793908040277326
-0.7596835892073489,-0.33287837835867007
-0.8259695020274069,-0.2528301912667561
-0.06220884576218488,-0.19252502433717045
-0.5470176769335223,-0.8471962885042168
-0.374195706135109,-0.08977876786116579
-0.108104156179332,-0.647178217651237
-0.8811579109012704,-0.7962932836156167
-0.305818020688561,-0.09289290657978178
-0.984975446774505,-0.5529101478346232
-0.1679705866267539,-0.030655143387684602
-0.42494726003236993,-0.3806886399071244
-0.7516010551478304,-0.25095409887636677
-0.6125401515928871,-0.40002271169387427
-0.994767483395101,-0.03134252174391838
-0.9518739502356655,-0.09274201182403763
-0.21434510308683286,-0.8918347857533929
-0.5721151882346656,-0.7350213959219584
-0.023698896531080593,-0.12405014922166191
-0.7690588246793962,-0.1766285899980351
-0.15857103524296423,-0.9191696336081986
-0.16120559824935787,-0.06858340453848633
-0.5650585236843813,-0.9025303145662102
-0.22857916402054634,-0.9677343173187427
-0.2669424483578955,-0.8141925608326096
-0.1408352026168318,-0.8931184799937961
-0.5550173241186636,-0.8700916415481535
-0.7580190922313764,-0.299393112984074
-0.6179695097711563,-0.4422383984196552
-0.42029303607293944,-0.7566491418074921
-0.9782979931549579,-0.3583512225661295
-0.13824680459830985,-0.43584523959676125
-0.9789667924350611,-0.9548101858453647
-0.378222203982726,-0.6956664001759649
-0.96723567173168,-0.7469246003453338
-0.7538437496247528,-0.7049906063221868
-0.7972934122019592,-0.11857065369319242
-0.6065081617823811,-0.5232968221076596
-0.05382674250174857,-0.2252470393703826
-0.09667433029120787,-0.3864389210016428
-0.0692671722233894,-0.6316269298885242
-0.47424054583800557,-0.8666706582759024
-0.2693930602632576,-0.9739087474560717
-0.8677365403587947,-0.3164497852988243
-0.7310551640689934,-0.08879871539600481
-0.045786586875200985,-0.35853256062181627
-0.6083598915737258,-0.7012115195501027
-0.17635080927134428,-0.06678194620112676
-0.8254291119032843,-0.87679543432452
-0.46953443771021597,-0.5229801030444645
-0.024916042110898484,-0.433980487670387
-0.10364294265277652,-0.9356352157908652
-0.12837725402879907,-0.5666767747237067
-0.9951329715160547,-0.9270360150387402
-0.5364473657581617,-0.9964927549130274
-0.015237012470816325,-0.1119946051855022
-0.40216878043769666,-0.2446227883628831
-0.5118752396506758,-0.6614766809310271
-0.26474014833560655,-0.8785739015600846
-0.09696028620601893,-0.6524853189601624
-0.2801946079372215,-0.9729540421768874
-0.36509824454587536,-0.7486268070555225
-0.5707202654621603,-0.44965530167632084
-0.34783967232813995,-0.15123042361327732
-0.48254502434454394,-0.23776978058120735
-0.1980778524125918,-0.3833338285681689
-0.7577062317060945,-0.5275833683474765
-0.24090795626115313,-0.7458982439891353
-0.5664432809816157,-0.34355872131446763
-0.8933133475970674,-0.24173484279647384
-0.21652394840906186,-0.057582371228254936
-0.01762911057918537,-0.47801193600880976
-0.5357413392083487,-0.9309170241812743
-0.2634573510402939,-0.12176404426463794
-0.19074879103736053,-0.6096451758713725
-0.3260046264997628,-0.8131856109488623
-0.2840024204866777,-0.7118173830839323
-0.8443300623565871,-0.31179435057606697
-0.6706999462770525,-0.6388680953700037
-0.6848680856059769,-0.909304850971124
-0.8558645787128454,-0.07387002131764586
-0.45153106862407566,-0.5940548638835336
-0.2411302600582933,-0.7747937301015252
-0.6714842936064199,-0.7687362438628599
-0.48422283221162143,-0.24988418312098837
-0.29299716275214804,-0.1830717230978003
-0.7666959965859311,-0.20345175184294928
-0.3713250744740184,-0.17387641992636593
-0.4549002056774496,-0.25352649140541594
-0.4619395805216818,-0.37260283802802474
-0.07981448300702565,-0.06585578348411436
-0.7304653803607969,-0.44748918220115197
-0.5752204643991276,-0.13353883018431711
-0.4082963679657762,-0.3473628876059741
-0.023454713822720574,-0.9024526559802738
-0.6747303104718725,-0.7708925895626183
-0.14617224457155586,-0.6989193574647273
-0.089334619344685,-0.3160545561401642
-0.534190695444356,-0.5147610930518485
-0.23333166792153015,-0.11689744363238885
-0.7654570864421189,-0.9272651829115902
-0.3816108154275394,-0.2336760180573636
-0.8039564962471771,-0.8376920550554973
-0.40344063850001766,-0.4303421011081533
-0.9378291786828793,-0.20539953501505448
-0.3309411301871187,-0.5367488058593749
-0.3695665896720909,-0.05886577399061821
-0.7999209714101704,-0.5134275452280276
-0.20759296342809186,-0.6312146384712787
-0.11971786786770322,-0.54497267217786
-0.9588973529698629,-0.42663484405588625
-0.5688740920401423,-0.48656453361608487
-0.02964235619125699,-0.9382412740490693
-0.2976960417879265,-0.712683925373561
-0.1158132745744217,-0.4192473500603434
-0.5667510763423574,-0.5183138055448591
-0.6743698192605176,-0.9358737709390373
-0.17165188348565874,-0.13873810659608887
-0.40920363101862056,-0.42033361878975384
-0.2612626509222007,-0.8955072252539633
-0.005997719084290032,-0.6337510649332394
-0.07161193760021389,-0.06706530308050496
-0.548339572497784,-0.8540870999448785
-0.483417130171635,-0.9792658592251056
-0.020823275801558405,-0.8985527645982494
-0.11889791028651264,-0.1357906450869062
-0.7392031527186254,-0.13043864615638412
-0.9241718481638198,-0.6319896905872288
-0.15899826230614256,-0.32631202950436433
-0.09193233835388459,-0.9298662788451251
-0.13355433947147122,-0.9072574690340105
-0.2876885225814906,-0.913795946228718
-0.5175999999550434,-0.8843624650503853
-0.1917340927204363,-0.11920309759445646
-0.6454648165009628,-0.4585690002376428
-0.20701058392611937,-0.5420066818385666
-0.27368518724379276,-0.5661330131104475
-0.48586331596569643,-0.012505723584609552
-0.5461919972699636,-0.15257804118480234
-0.23146702216483694,-0.7015472362488437
-0.7368849757429435,-0.10145142980336697
-0.144749248999111,-0.20074218536552013
-0.5812070987646756,-0.4113272478931027
-0.7466530429845415,-0.8603642508830958
-0.25951267893089225,-0.057432882581070155
-0.5206975831069135,-0.6957127981002595
-0.1845211778726572,-0.31254527670103116
-0.8391405222200454,-0.8161223205884438
-0.15414716965277864,-0.7255925224254312
-0.944193788824927,-0.9044311218837597
-0.3759859928666144,-0.26821606936777986
-0.1745538633035404,-0.6605431440455581
-0.5220901056186168,-0.7721589594396469
-0.21327503607489318,-0.3123675932700829
-0.16735434162918872,-0.9156570851462282
-0.8383408466757443,-0.044520839572398274
-0.6657790354583797,-0.033206502949730266
-0.6943329433420081,-0.14628701713801462
-0.6372876162275056,-0.6735285064840744
-0.4641048536200215,-0.7520265679121091
-0.951690226144964,-0.3553918090073481
-0.6777184041734431,-0.005447157327464924
-0.8513030544510761,-0.01740316321443436
-0.647648964270385,-0.032428683163868155
-0.35704055987522143,-0.17405974841149308
-0.40671938950392494,-0.4557203113506456
-0.28978918400902853,-0.17915658382823563
-0.35985039438164146,-0.13912683486584476
-0.09802257627248434,-0.6121454269077136
-0.8970173572750645,-0.2899704712592921
-0.7266761174660608,-0.9832459358657553
-0.9566322926659034,-0.007463379002463855
-0.7605680695163521,-0.12709975527794026
-0.5803198488324811,-0.21546650026513847
-0.350671789229273,-0.8658845576174596
-0.520256247850329,-0.9323435294737437
-0.32486628028709874,-0.5992488320198628
-0.01908219606355177,-0.29838941422509313
-0.9283116132233388,-0.8710857279258881
-0.0439047643949253,-0.39196613353725096
-0.7179546496020747,-0.923527830826069
-0.4549332657324201,-0.8031428915663976
-0.2755726386520643,-0.40870262691004744
-0.7887223734519115,-0.21617354333409233
-0.5164822522602892,-0.5366228926512127
-0.8782962962414971,-0.4395230114713289
-0.8342309369251915,-0.7325648992948278
-0.9529908249668053,-0.871862422547858
-0.41341686911606057,-0.22215487156148217
-0.7242209743575025,-0.6213509769780754
-0.977261114797306,-0.9808540748341232
-0.43600573983588786,-0.46075936695068875
-0.03382280259783543,-0.9618758207439123
-0.24958635463687007,-0.9596690751578483
-0.7142225130447307,-0.08966957747159654
-0.8472674003485017,-0.3769530865544114
-0.9984336486534442,-0.15892353816871374
-0.0923053870063758,-0.348125047077119
-0.5200014136301341,-0.20748236808296938
-0.42955772825994165,-0.36359325897770023
-0.07135112390958609,-0.13435766857441578
-0.5315172280772381,-0.4069317660144278
-0.548934809079344,-0.41447240156635146
-0.7512520628996602,-0.7585961034396226
-0.5402602366593268,-0.949451533481963
-0.6633475762569323,-0.7337770216167657
-0.03778846721765472,-0.6891461615583984
-0.9815173210193393,-0.9410174477648977
-0.38723916735383757,-0.14683159590660355
-0.7642932210307197,-0.8195104072818679
-0.4845198433704512,-0.16042101727428904
-0.594984452952121,-0.800765877980614
-0.35387445578052534,-0.018178040295087516
-0.7929403012387922,-0.587922582674423
-0.08729801146719296,-0.25139347895278374
-0.10802850131770314,-0.9285165791694711
-0.22451632477632322,-0.9236145308853133
-0.06983689398169202,-0.8293191275794013
-0.7357560612217239,-0.24732463311973363
-0.814654592100482,-0.5467609634691124
-0.6913371040172221,-0.5635746176462186
-0.8501795303132973,-0.5778438541516533
-0.9070347680590892,-0.10942052430923566
-0.4206186806523623,-0.9625403182307753
-0.17500469933897989,-0.5571106417834569
-0.4799191493487517,-0.44692671832228203
-0.289549179006784,-0.37126461516287135
-0.40365477778335257,-0.23087205458227844
-0.7645720661663186,-0.4027469573628223
-0.30488616034270577,-0.8112291714917543
-0.6510948334391036,-0.6749249028219889
-0.7576021629479512,-0.8015071173087924
-0.7535164468214438,-0.297731427833833
-0.407879126072462,-0.7443922523980587
-0.8767375544463631,-0.08221765899248723
-0.46113082378494197,-0.8888977240819376
-0.5343274171551586,-0.7364165119389822
-0.05236500367621677,-0.09627835822351405
-0.17720278265945277,-0.14002945695635893
-0.7325940472214543,-0.641561544453204
-0.02710981838626081,-0.6908135393182184
-0.7216115830944072,-0.43923089641512614
-0.7564784201938239,-0.840786534610992
-0.1971924959976522,-0.5727422344655155
-0.5923058072574816,-0.20357790050818236
-0.6504673945583789,-0.6652761113520446
-0.4580241735377467,-0.2317901278243496
-0.5321292508797564,-0.8762479821405695
-0.8074922862241343,-0.3171133488861796
-0.1391114845889465,-0.058004000208268236
-0.37913567487097277,-0.10955247467146678
-0.8552079357426658,-0.4451240684048372
-0.16315395227679153,-0.9169266829619116
-0.17621698994502022,-0.6231421181903706
-0.6484476698974263,-0.2710214778919299
-0.475726582630408,-0.22458972627453266
-0.6591276990340404,-0.023023115348915435
-0.04125583435895486,-0.8553128811283301
-0.7909157380475704,-0.9189927905251415
-0.931198624837733,-0.8808761917567869
-0.6377642455104672,-0.6760154433458826
-0.43944332834855804,-0.07727375452400498
-0.5899505396732578,-0.5350736412254795
-0.40837104837532523,-0.5039674892935612
-0.6575148348036727,-0.9563715430366861
-0.5625537212979098,-0.8391028502679718
-0.476285207769379,-0.2670094877051743
-0.3287063978313778,-0.02013567784976944
-0.8411019040699285,-0.10597004132725674
-0.6874561174187239,-0.5102574975475573
-0.2782181059723733,-0.48263780793693
-0.17941685429069798,-0.3858750619213813
-0.4781223146222148,-0.7929506382135455
-0.7021460985495558,-0.020668506829153666
-0.9025431770756636,-0.732430690097971
-0.057816816821264494,-0.9122907707676623
-0.4641235551400078,-0.15262859007773255
-0.6449634433962803,-0.05071009206332566
-0.7460688073537569,-0.6422740527156603
-0.6180457038725916,-0.10365565832242907
-0.9175064750037231,-0.4383071998221061
-0.08912728581336671,-0.6161360182059779
-0.09439980566837292,-0.41503088902620644
-0.8885101820002815,-0.8007611933955143
-0.2918217263066216,-0.7545744814943931
-0.27012560670428676,-0.4038420799786896
-0.3094396215954677,-0.62918835220146
-0.22306691437267656,-0.6449194202179634
-0.7481127588626487,-0.44338706678207385
-0.8526995608067732,-0.6394657771024792
-0.3627722172765455,-0.6320079800918358
-0.6956063536766721,-0.349963936199444
-0.2021803431449275,-0.02131800531654815
-0.16094744937613048,-0.9862918250056615
-0.9963112620878659,-0.7618634189727335
-0.7302229153690547,-0.5315807490723932
-0.7262227939302341,-0.5449914967449973
-0.6412969821737193,-0.4353695626180788
-0.10474358375245907,-0.7570864897275981
-0.11122394507483957,-0.22432067624089647
-0.692041814276212,-0.06757320627895913
-0.05540659643999857,-0.34049626945175315
-0.005648159058334712,-0.8423611116745531
-0.9287840994423827,-0.14845589897513345
-0.7191963382840737,-0.9658188178904242
-0.23592479739901684,-0.8870389273091007
-0.5965930989286654,-0.9496612263912942
-0.7197520100964632,-0.5198537649198928
-0.5199731771530716,-0.27233592712399757
-0.07698359609941241,-0.08065110033486977
-0.5311829320134639,-0.9808719429162974
-0.31247937332113607,-0.8662038804800265
-0.018679834134279538,-0.5141504249156683
-0.0008544386256382763,-0.07609265190848946
-0.8992395102269587,-0.006736533739885253
-0.27331555938639396,-0.2976221578272582
-0.43779052649594563,-0.34697746939042506
-0.012756066944890398,-0.14951742026941617
-0.26516396763826244,-0.18583470608524177
-0.6253180946226173,-0.7825636369876211
-0.5656881015088754,-0.15614240364582754
-0.12533554111740253,-0.5138335605510328
-0.4533416543951593,-0.400087621146592
-0.10331870599993787,-0.5796852385996498
-0.29609754965407986,-0.25916162246165597
-0.06447647112219301,-0.7952855356785071
-0.8371741285626219,-0.7002870051245255
-0.9555370865868233,-0.9253188275478034
-0.7607395534346643,-0.04921231319238206
-0.5457753259832064,-0.5455309527442538
-0.9588246627164051,-0.8467575975718068
-0.4488329286574382,-0.0984935602619672
-0.29382252485019755,-0.11077948273477345
-0.28812381834997147,-0.44874967514557507
-0.373403584654294,-0.8923782929022647
-0.16357045391902403,-0.6493013649478196
-0.3715319892612766,-0.4932703387828512
-0.6137348832989319,-0.19876241255803706
-0.3251543504914328,-0.22181288279863398
-0.38665716482289936,-0.6206802872299965
-0.31964109573373756,-0.6502018405773455
-0.9762502661877247,-0.589233126964873
-0.8248914502367957,-0.7457519312261003
-0.15474709753218918,-0.32035465795377527
-0.9398467758197578,-0.5804831945918378
-0.5552438242727251,-0.18402885048094442
-0.8903272037687702,-0.5934014200374859
-0.14281760057057158,-0.9095341806649647
-0.9603590223539276,-0.7566356892190204
-0.8337713006785035,-0.43637477884869147
-0.9894189828173546,-0.1557892649674153
-0.2340915066538436,-0.06966583266112247
-0.13998832172033981,-0.6999644230053104
-0.6465310453466391,-0.37519806121578925
-0.0029135982401654603,-0.3996694585322639
-0.7511307488309895,-0.80215050313479
-0.17664184753302448,-0.26727131318555575
-0.3108445263693408,-0.44367328093274006
-0.44269003160796183,-0.5564956384782819
-0.258528864605143,-0.8449254917049004
-0.4125177192393219,-0.6994310190860421
-0.886360004926575,-0.3438063103612383
-0.5185981039978678,-0.17862567071473434
-0.1368150788321989,-0.2914526913998685
-0.5383891407158823,-0.6351184710601455
-0.20552618429351732,-0.9381997896700837
-0.4999617217452996,-0.45934813576664435
-0.8709713051592188,-0.8651578317043926
-0.5623605098676663,-0.9591812532228198
-0.4664184801504375,-0.4333017668408875
-0.0458094336115098,-0.853435083700555
-0.2943842475934858,-0.10276539798464068
-0.8003177479584606,-0.9494460327255864
-0.9428892593472323,-0.5080922904765018
-0.10321028529279275,-0.6150908830952231
-0.9395177684284016,-0.7483105698282903
-0.20313344803381428,-0.514999761311628
-0.6233243491452276,-0.5296940896661758
-0.9101033401271816,-0.015354198374767813
-0.04863333006859094,-0.38980676652836643
-0.317403422227579,-0.7991488238106207
-0.8356592417765399,-0.9370931807572808
-0.16780901137848347,-0.08334501278707762
-0.6333564750436667,-0.7086427421160677
-0.8342287069354994,-0.4522265702003323
-0.8557071178763974,-0.8181435970227965
-0.16131137033544218,-0.7042112120777554
-0.26211597296509603,-0.8062772576817296
-0.31717261594126045,-0.4445333091405771
-0.6605829589934531,-0.7453303793595454
-0.217193189571663,-0.22953988947166382
-0.901006568672883,-0.7089663914088982
-0.9448050640275059,-0.9691797339087378
-0.6600466677062863,-0.47120451049547385
-0.1886825019859506,-0.968120834861917
-0.1449392422269361,-0.5648591153389335
-0.144059774225065,-0.08463691683510277
-0.2769561921437178,-0.44804684713384935
-0.3204997719616608,-0.5534121423602101
-0.028814145132724733,-0.7027420139989486
-0.9178438571968148,-0.8136223432915725
-0.38837895793355925,-0.4382197576289105
-0.6113732282024523,-0.5537237935085337
-0.039591512529178696,-0.39437331435888656
-0.3835286183605773,-0.050003515784755925
-0.9489757623846878,-0.3386715461204204
-0.8957876188691797,-0.4192569874129366
-0.051807670658382765,-0.25274515310000045
-0.5172235971783727,-0.02804579915420191
-0.3468753660115732,-0.9354155356033798
-0.954162249696204,-0.7982753265576854
-0.8614769849110511,-0.18279603391668786
-0.42581904603698484,-0.5870850239866001
-0.7265819808739044,-0.4946920593753018
-0.39496855124710006,-0.833927995308747
-0.19488223085909717,-0.9248826971006002
-0.591866037816592,-0.9523522378099141
-0.8333267163483359,-0.6588827461047416
-0.9640713707012625,-0.9435185801197317
-0.5439131611823101,-0.8986283428103017
-0.26404081393376333,-0.24413010765093945
-0.8330734390296357,-0.5332502650102504
-0.8698037838285347,-0.755544576471623
-0.7323887741735394,-0.5355277580858274
-0.4474830807223915,-0.9751602651461445
-0.42358857903308855,-0.026245115886198378
-0.9370856404532197,-0.5900500185822439
-0.200876617455638,-0.5863626568473852
-0.10457284470403572,-0.7733770946613605
-0.029511369476403204,-0.43787135214058226
-0.8801253396155057,-0.30817044429992635
-0.21485273642780978,-0.281412839160874
-0.5021279772745769,-0.9989083684145704
-0.5902429103360611,-0.34989177206431854
-0.14126274173376108,-0.9752678619852464
-0.6412759366576885,-0.15016151748864104
-0.25543970105434344,-0.47043042779069155
-0.5655347407538912,-0.9336488871460684
-0.34720725714977785,-0.8810906197364015
-0.551688546662325,-0.5203666111544637
-0.7577204357378283,-0.8292668086086596
-0.22775783667557425,-0.8541654494081568
-0.7614476625923211,-0.17886855549355407
-0.6807089553002602,-0.9311048823331088
-0.4975812768161546,-0.7148590060591312
-0.5986789398804945,-0.7145068140446761
-0.2978325571796586,-0.49811487742890315
-0.04557111477838216,-0.09678708133173064
-0.31846136908199096,-0.17916255259996905
-0.5103468680286455,-0.7034373793001107
-0.33863836941122827,-0.9885867651425779
-0.8845049112344774,-0.5522500365372527
-0.15653198776419686,-0.5165364156130324
-0.9761111918190628,-0.9660265736243879
-0.04125768567560828,-0.7570815115363563
-0.1920867151650434,-0.40967722958797637
-0.7956779285168534,-0.17317142424463816
-0.5102971698089241,-0.9703267646264316
-0.9921355413514458,-0.5206363003847337
-0.5912749082128766,-0.42271021378712204
-0.5452131959347165,-0.8557678900514412
-0.22165845507356008,-0.7422715372496704
-0.7750307178886534,-0.15085597194279288
-0.2216633009630119,-0.2588421256786726
-0.6084719314528307,-0.6007941725333122
-0.22161046460649225,-0.27428069077023165
-0.6415446535865477,-0.3147197287273976
-0.7481013159716798,-0.290650539596066
-0.6955181248288316,-0.2391238609096551
-0.15342245720553493,-0.2487887319806572
-0.6610472828509191,-0.899566354147504
-0.08350380820925063,-0.5396890737455785
-0.9968172975538412,-0.8035483963010184
-0.5412905601955966,-0.8415711470637802
-0.729201257684743,-0.4841646484421641
-0.5913947144554359,-0.17014118517421772
-0.5623660860037109,-0.6877211415549443
-0.5999711507920686,-0.7060289056426028
-0.4926771569817683,-0.09701840646243232
-0.18343246972050997,-0.5514907297115801
-0.5792794645017971,-0.36807283717964134
-0.18619184404500644,-0.2788162283068413
-0.789398338148226,-0.46047159477556043
-0.19000113802459728,-0.5382128925664231
-0.132942756390512,-0.004170387828642208
-0.1657236861312903,-0.6368865967838854
-0.8973486151997194,-0.45995810666530257
-0.703078163217055,-0.8282159709405229
-0.7814287516299903,-0.9708392197004645
-0.6123371837434162,-0.7057715658685142
-0.33607983515797657,-0.018867065330734345
-0.25188335544707374,-0.1313802447739042
-0.7121167761017113,-0.3374898058366189
-0.9577844154412862,-0.8357381324556957
-0.882977344252606,-0.7650425887099666
-0.35311642275807065,-0.8206034682172866
-0.20428439683006916,-0.15060321503645635
-0.16782976301792218,-0.7516249753437607
-0.19847008553388712,-0.34322508619332126
-0.9222442775003978,-0.3251948971567469
-0.07964944607677504,-0.13320576080032864
-0.79274180621399,-0.06424957915868268
-0.6382009493127346,-0.6721882747805374
-0.21615925954057835,-0.14697891772801341
-0.031743335245291604,-0.08859249631988708
-0.015414882068316094,-0.017085881438390405
-0.9757034380076206,-0.15278523519679799
-0.6020875407824735,-0.010304397958403433
-0.5617514896933875,-0.9659076632791073
-0.8190089393018759,-0.9079272288763393
-0.4053354770015185,-0.6858717059101448
-0.8306388159108189,-0.4224611173962004
-0.8378073185171965,-0.09075941827193734
-0.19598481676639778,-0.9406900824496954
-0.08497843532230132,-0.7833023742941695
-0.5931164015765422,-0.6523797781642625
-0.523909530354559,-0.34365976421604905
-0.22662300664668444,-0.4981415502472323
-0.5347694441764375,-0.4613521964006796
-0.5213133655465677,-0.04163027285096821
-0.6948715227365975,-0.25005894849182664
-0.7840722923022474,-0.12498906412874689
-0.022574466810652782,-0.027390556763370322
-0.5863554248187508,-0.3880862613978052
-0.04404632242443607,-0.6315218330897495
-0.3218116858279585,-0.08943348141083551
-0.0820116048262185,-0.47058043951333195
-0.778169746145408,-0.8003240173862319
-0.1297467492254183,-0.14108348653518377
-0.7036919146288126,-0.7643589470948496
-0.9018595890182509,-0.3908040027407552
-0.8176009858825823,-0.9133696715651947
-0.6332294983019539,-0.9932216602778429
-0.4751195104381595,-0.8293705322069045
-0.18784116384100402,-0.9498369339393904
-0.39891087051604623,-0.9446764573281661
-0.2892552386763819,-0.2803822649261374
-0.5699515606983027,-0.38224584781899185
-0.188213720047247,-0.9066231736885422
-0.5524540195102602,-0.9247476261225293
-0.5384744768207566,-0.2708144041038082
-0.6554040399970765,-0.10065343336073007
-0.31030196498756957,-0.9263209228402457
-0.04978731820519089,-0.5271535084875173
-0.26774461548759065,-0.11948486138404424
-0.004747331501955054,-0.6397927738230744
-0.19087914061585798,-0.1552697155453039
-0.9640037495631198,-0.5018371923460994
-0.4811072093907045,-0.03518768100164793
-0.7740372569230239,-0.8286738453833481
-0.9032222623018321,-0.24947553540084055
-0.8241958456698317,-0.5840785836470146
-0.8719764343129213,-0.11806132229838395
-0.11789631903484132,-0.3991214483246005
-0.31764540733066515,-0.6656496257230627
-0.18802413738159152,-0.35743620737208526
-0.2148409214219419,-0.6152964237095121
-0.6869467691500352,-0.4422966082405295
-0.7957147379432583,-0.46150099926935895
-0.6358020833972582,-0.009644975755997987
-0.8199372743743091,-0.046929642045698494
-0.8169293277093822,-0.7992818960142901
-0.8448593320218579,-0.10515937483323701
-0.7329786037296562,-0.49659256673176155
-0.5724030188357696,-0.8041098823730043
-0.6849591857999818,-0.9218262214766463
-0.43531140178995276,-0.9228634248695683
-0.40804201741704915,-0.5547505294069899
-0.8315636976886096,-0.7039138276139543
-0.994586880127361,-0.4200482327286392
-0.4212459774911971,-0.6161411318407052
-0.01938344431304806,-0.23852786506411428
-0.39328248564080037,-0.5736349947632302
-0.9064924191578331,-0.3161683266917562
-0.655647477244279,-0.4114406829275612
-0.7431484479733959,-0.7636749039592768
-0.036214868124138544,-0.44849261165828114
-0.6212071242464703,-0.374610200521203
-0.5810648923849098,-0.7029405356618703
-0.35385202099680335,-0.2129822253604602
-0.478812654251499,-0.8536676821583324
-0.8456162738813526,-0.11536311679930622
-0.35136515106902244,-0.995867952627699
-0.11510246081257058,-0.050658771868273944
-0.11437230529344677,-0.7071063411057643
-0.5325064377479808,-0.6734968604958129
-0.7368139927901076,-0.6774808233977496
-0.9486074201201542,-0.833480115663826
-0.4950161451908469,-0.2139042395821389
-0.4650567071327165,-0.6663378818479327
-0.28042141844077173,-0.4311586255025164
-0.3315545440861718,-0.20450293534459663
-0.8336946179431058,-0.6032165275682898
-0.6566172085108497,-0.17989778547751367
-0.7982156655913266,-0.6846931933057026
-0.1508758840550275,-0.864422533425439
-0.30830205305196046,-0.17302682651887413
-0.6990152917167642,-0.7961124739560849
-0.20095420493930238,-0.1201758890543384
-0.3262566449522988,-0.11193071618081074
-0.7920065389289457,-0.9641064637841942
-0.7401253129269995,-0.9091665610322114
-0.720246023384788,-0.20648474510435133
-0.7185533699500949,-0.42130538801278883
-0.008866250881527371,-0.9062729056207328
-0.8257838508037185,-0.31896616701303404
-0.4560321831813843,-0.034697331378504725
-0.6176054246087811,-0.599554015296408
-0.7377900132188151,-0.1889147974016946
-0.7487677724215142,-0.33677694204257136
-0.891078646610947,-0.48938778944939876
-0.21395060676863686,-0.9276446306014645
-0.41920447045539844,-0.7368938458253068
-0.6694085289734389,-0.062127782527040765
-0.48239204794485724,-0.7159713306525232
-0.5311568341611274,-0.8557599616212919
-0.9734094129339671,-0.9308830446146432
-0.16444653770686202,-0.49050504707932674
-0.2622398393424893,-0.1564846764813015
-0.16729013875553977,-0.43157680352605665
-0.5123036754102043,-0.32917769801637464
-0.5587613676300134,-0.5168145214874734
-0.3395679928446962,-0.6380542242029216
-0.5029444289594741,-0.4903396569567906
-0.4235200237354877,-0.13814670720590616
-0.7798957925182028,-0.1292525479323634
-0.2953637785522857,-0.01506380577635058
-0.3962196783198709,-0.6406394165534134
-0.34712092359658064,-0.7250696891344389
-0.005426545159636698,-0.3273165575032094
-0.15571687398513268,-0.5130310105238197
-0.13966375508478468,-0.8622612282340878
-0.08201432004873277,-0.12172902356769466
-0.017141055345369915,-0.354485880226579
-0.09451613263596759,-0.8493631594908195
-0.9486213666961302,-0.14149498357172274
-0.7161487191385599,-0.6189490790887853
-0.8825398130272702,-0.9089905558877578
-0.6362651041120856,-0.36423079212649534
-0.4047969263233787,-0.7784583218787731
-0.4442719389676191,-0.9517238596570247
-0.7498945094236766,-0.7602412283308894
-0.04477676941691966,-0.42085689105325785
-0.4830506851082855,-0.34964269806540715
-0.8477995605784324,-0.949012226588403
-0.04491864425704961,-0.9749241824328848
-0.07805950112000037,-0.5023085214764171
-0.9491756478621877,-0.5128385604570233
-0.8223657394843613,-0.48432625750844693
-0.6192117705635599,-0.28805168626297717
-0.9900942088819221,-0.7829752529273539
-0.08986809049724398,-0.4693155456269801
-0.23172476166411682,-0.17260130875554158
-0.6091172016116003,-0.35861092341058
-0.7334435555953785,-0.05942890464207329
-0.45564954216416553,-0.47864149920192944
-0.548810211660332,-0.7282651423000263
-0.4383193629256208,-0.25266762076953886
-0.6578196870320342,-0.18376577519921145
-0.5234845557574853,-0.10561410174091179
-0.12247645017071751,-0.01009585611360686
-0.15552895252647825,-0.8692654026801782
-0.37278838840610007,-0.9587050681138105
-0.1562205751182827,-0.659686711809775
-0.7241181676427407,-0.1167714042782213
-0.7549812245590783,-0.5509340633316869
-0.5961264192943349,-0.10831545621494776
-0.05538715892457047,-0.8447326608995319
-0.940933957167046,-0.5844496811867548
-0.8313308318598104,-0.954965445034309
-0.01966196679377219,-0.12881235565352556
-0.040437713547082144,-0.8156530618922011
-0.49058740682091606,-0.19486456524103068
-0.014760632632370041,-0.7806463021781359
-0.3963225665338532,-0.6020468773737994
-0.4480873023822449,-0.5768873547284925
-0.3782210929321157,-0.6822973784826566
-0.6704458050658155,-0.2598131613867939
-0.6093208449454454,-0.8463695631050252
-0.8691878952300836,-0.9477269193402517
-0.4772749745496111,-0.09251950811132215
-0.9826537990513118,-0.5592725092486419
-0.6972798566033862,-0.054813641475766506
-0.5079530367763018,-0.3246197449977496
-0.4711620665434171,-0.6568996868385917
-0.13308357692564043,-0.5751893049957185
-0.8990552989263483,-0.26116120992661995
-0.8978795384058752,-0.5256743542543881
-0.7961043783895165,-0.547032407741228
-0.7787988720233168,-0.3261145338341116
-0.3520446765227636,-0.5415009604098977
-0.38553694266479877,-0.6272128986715598
-0.15854104311013784,-0.10177745881449629
-0.7050945125787782,-0.8632775445743501
-0.3936986135247944,-0.5249980383804572
-0.05236329694396591,-0.07022012218551577
-0.6890988208916562,-0.9255319674072393
-0.6893470098007187,-0.6330938585259528
-0.0763091668503385,-0.6163321579073754
-0.40283666511279304,-0.20646287684539189
-0.6531102065217126,-0.33979431395339
-0.5352237599673295,-0.17668497895472868
-0.9741194791485628,-0.41431053927476713
-0.11407843687168284,-0.42954514779119657
-0.6438632282605841,-0.23956390891264567
-0.34637213588809856,-0.9601705989029014
-0.9839308683564665,-0.10771530281723629
-0.6984733772722715,-0.7318669651401878
-0.1736905415478952,-0.04288604784777117
-0.48988101018899555,-0.7498228413579788
-0.184442381938826,-0.008014280457546374
-0.23256895554325518,-0.9638027423053399
-0.35925383164713987,-0.592882258857303
-0.7837976360637877,-0.7337188245052494
-0.39576508786759224,-0.6513041478819085
-0.6039715813877737,-0.9637414404525618
-0.9260672344636574,-0.39917801771331884
-0.6352301473727336,-0.1906653358442636
-0.8352123586385815,-0.11147093602133251
-0.9504962666573611,-0.6762311024878108
-0.0007061087612829642,-0.5119653535382616
-0.8967093915395571,-0.6401943560672443
-0.35488336574185286,-0.13644045981737718
-0.6931799204035803,-0.24757619240673323
-0.13286503911455605,-0.6630741516051034
-0.16142296854515414,-0.6992738910215941
-0.21918539254883218,-0.542958454218149
-0.5184456662916513,-0.4235803656297218
-0.1446175229636415,-0.8400821873271201
-0.1481504544088168,-0.0360527549619315
-0.7766335682448511,-0.31214826071373447
-0.23231876649564742,-0.7295749048615152
-0.09877149645621375,-0.8473067806089482
-0.9776539799465159,-0.9564277506792851
-0.08429141984759381,-0.18458946155430234
-0.13943470896357202,-0.6392964161407487
-0.39884575665445177,-0.7725563385302646
-0.04244554352300878,-0.7010452685425194
-0.7884236958205846,-0.4546987493037157
-0.1591178977644533,-0.6110669938608837
-0.6196207015333582,-0.919116675686571
-0.9551478166331413,-0.4831991217437006
-0.10410675462544106,-0.09712135421251888
-0.2622042522616438,-0.3800118496168734
-0.21531428646716821,-0.10655123342417239
-0.23097030016277842,-0.8048859642822296
-0.4017275854853163,-0.2066744951972973
-0.1276261940891985,-0.7660280702662349
-0.08975323454623374,-0.5970695064382849
-0.4067500126915682,-0.7986957368235302
-0.1030144535279941,-0.889042938135884
-0.32018592771225696,-0.01392327938836968
-0.5615474052761129,-0.2783836052620079
-0.44805403917500664,-0.8848966335656109
-0.97848696069184,-0.9405150719765915
-0.6592542951148883,-0.474506965160465
-0.27705067466635147,-0.11109283853804564
-0.6478739724998593,-0.9478934710409676
-0.09724660654681871,-0.18779114553847942
-0.30864548839558126,-0.5080274621105765
-0.049476400747771154,-0.36275417382174213
-0.7682393713958077,-0.5544389824749353
-0.2448789471295023,-0.1084073361758634
-0.9687511402413087,-0.08941000290625856
-0.3091467280120005,-0.49755718084452893
-0.8309538374520732,-0.19120527840250234
-0.6964154125751573,-0.9235805478047981
-0.6977398193186479,-0.20022263265471618
-0.26563557309060903,-0.9367154217656354
-0.7508526026103942,-0.011268458898857858
-0.055977045873320974,-0.8344921711861165
-0.880595770421891,-0.26226167979362425
-0.1256338728206896,-0.13491315787203695
-0.9175027691828055,-0.29754833214957166
-0.39631003222468464,-0.9452484332080802
-0.3981436046726028,-0.8859082155156628
-0.9126574079590312,-0.2656234663724507
-0.7003900204842104,-0.4004945809015925
-0.775417214266148,-0.9106170425805267
-0.7224532504509579,-0.8351714366613824
-0.27307039313220094,-0.8062508396092876
-0.22511008392019272,-0.2603195871847528
-0.8019133202025399,-0.8887645891913093
-0.560442339095056,-0.1116827052347319
-0.9566310727408412,-0.5602107422635763
-0.0819921074914931,-0.006865249299913612
-0.9797702036588639,-0.5073241443577602
-0.6826899546004879,-0.6417308084453106
-0.3461263666036801,-0.7564114248581618
-0.38591196851132725,-0.4917203277269845
-0.813188985100868,-0.7152400875711558
-0.4318182945056459,-0.16609326316086792
-0.6881601450553324,-0.8939507207172246
-0.4630636953889353,-0.799158948444994
-0.27354805792276893,-0.725795596681261
-0.7240677018254088,-0.6559140646799092
-0.57445654943658,-0.6994195460157123
-0.9878732652044604,-0.6057151791380935
-0.5170678468041914,-0.4904296548543735
-0.5346538250324188,-0.11686771740841706
-0.7370160955422261,-0.0851926778925155
-0.7476455931409605,-0.5844820414308296
-0.2716881372967612,-0.6132810524045369
-0.5543632080862663,-0.8756039002054101
-0.49481440969099755,-0.7417307020612529
-0.05611721008310999,-0.8518387116845365
-0.08121680347178906,-0.6541189595772522
-0.545935907024377,-0.5157510552509742
-0.1821198307289159,-0.6823578804887777
-0.9567285673337191,-0.6401957671608951
-0.44152185237871755,-0.11328555558644726
-0.4275484779966786,-0.5873993231809221
-0.5962103690529847,-0.9781397813043086
-0.18684417972730982,-0.4559006887126752
-0.3014684428518505,-0.44376950925976866
-0.477531994050551,-0.22289121577570892
-0.9068166589526176,-0.464714172373464
-0.4558141394299351,-0.8426660752129667
-0.7361860607394275,-0.4323914141481163
-0.7172432697399361,-0.2239346859120137
-0.45774299316403344,-0.5832616387947973
-0.6528692216203361,-0.04765330686406022
-0.263736084985428,-0.8946683172704245
-0.2898962669387134,-0.5342202609654605
-0.8240724659104487,-0.7025705970398541
-0.9636942531203758,-0.39441965188673367
-0.12163644299465692,-0.14897075256378134
-0.00494673216696806,-0.30644695548264067
-0.2672895870288008,-0.7971225552373603
-0.7935352713439351,-0.7887602137873213
-0.6222736760988635,-0.058533063453616196
-0.39185003332421353,-0.7122775381552541
-0.37511993194867743,-0.46099481162103906
-0.058605054450734384,-0.06909498361406896
-0.3921691706597139,-0.9268846620292494
-0.5340288848942308,-0.5823826321256591
-0.31759946645757775,-0.2909156547626496
-0.11611682244795263,-0.5372851657821929
-0.6039000121762449,-0.08586046214883225
-0.4370895191463454,-0.1983260732840234
-0.6286115908310399,-0.7737415164543486
-0.7726567850619714,-0.8838685758273797
-0.4587252830700239,-0.45017039208459575
-0.21444095294609522,-0.08538765796450187
-0.2508542705012323,-0.677172502029151
-0.8655264557832679,-0.5232087490559801
-0.5111317624418156,-0.8110567807754558
-0.4452656422319632,-0.6566944297678614
-0.5708891060187499,-0.5443301880587456
-0.2051516929043623,-0.7038685047464742
-0.3974881218121601,-0.33435738816555116
-0.4676616492809692,-0.8411802233354494
-0.8033663376370636,-0.5453236316199903
-0.6600500897391441,-0.7026249476973974
-0.04154041065007785,-0.10019251448187727
-0.904614998391926,-0.144667277046313
-0.1272881155209552,-0.8693898689768027
-0.9561375518243345,-0.11347114597534047
-0.10752716624302616,-0.5470070058131319
-0.15595768703560875,-0.4642800324588888
-0.7009671828214563,-0.8869636953607786
-0.1299945951625482,-0.8635198810370839
-0.7608345086367044,-0.22507851312479588
-0.055252401449857325,-0.10601377482589514
-0.04580415826651296,-0.016793884587989805
-0.7064758107480016,-0.5108220788175931
-0.8965367016149719,-0.9490616821826493
-0.961823354733504,-0.638233284080261
-0.07595633143404978,-0.8677824766657904
-0.06038569961295337,-0.6807657983013192
-0.01872290871375093,-0.9431705117038428
-0.24045774772373585,-0.9644153539137049
-0.4449595585247069,-0.7855820631620745
-0.03105922366941194,-0.9178475362304376
-0.590091763559297,-0.8476177391592168
-0.4899042777019845,-0.38325212478757575
-0.6348278742796509,-0.917640612986604
-0.4048616565130051,-0.9064451186100592
-0.3213345693080071,-0.37728841177106487
-0.9143644884829243,-0.6133070549699768
-0.20144639801595232,-0.35596625207254484
-0.3474530718451603,-0.6281178968107628
-0.9274923099432488,-0.24683337466302846
-0.550150626264803,-0.6599237427560725
-0.6489080128719815,-0.3054288561112286
-0.13407081224538753,-0.9841992927741351
-0.048211267352612386,-0.10503522291619272
-0.9877738466911937,-0.05160421427328865
-0.352772847650648,-0.6945976955936012
-0.6032006179304436,-0.29666315598394977
-0.9523943277521978,-0.03732753322240856
-0.6446307231261513,-0.9009913389928971
-0.5338515938057438,-0.6093835187982624
-0.5068188821377434,-0.3250548302809303
-0.5042206676050804,-0.6165813337423228
-0.48204130774284004,-0.7280197109079037
-0.4902072498846315,-0.32951980222550736
-0.6290009264515989,-0.10534518866743936
-0.5387704010773613,-0.7345403969131362
-0.33918741825477494,-0.07290920826173097
-0.005328073614458417,-0.38324717804076647
-0.4679129680824079,-0.3726150242789995
-0.9364554174984412,-0.14296921470218038
-0.8507294454892843,-0.10566179595957081
-0.8603403268647146,-0.9951322855166168
-0.8634477004551138,-0.43786050401582466
-0.3265744460227301,-0.4964029596841323
-0.25225968594250203,-0.060672263312450236
-0.8788075713308038,-0.30738337892196743
-0.14978717717136292,-0.029348507462527595
-0.47519853879136187,-0.19483035108822944
-0.16994384171753818,-0.18692757256641124
-0.22813977141013186,-0.008425296844763452
-0.5124905424460505,-0.8811252995363636
-0.33662829243744574,-0.19076482674119077
-0.32634730166894665,-0.7436806620284636
-0.48819856025893316,-0.510775123324267
-0.9830821347389452,-0.12827215935989456
-0.3145396910385527,-0.14741981455203224
-0.5877211358613403,-0.8073952381114468
-0.7533384663283924,-0.30769336288085736
-0.984472569554212,-0.9104540791876344
-0.7448253625574692,-0.5408943654186579
-0.5737601200390072,-0.16584167689896923
-0.7813733306392415,-0.8525064686410756
-0.7502145140305528,-0.1729834840793284
-0.7476095475605866,-0.6231406909966134
-0.018105431848722264,-0.648923279886017
-0.5932151071826568,-0.020513732668684392
-0.9568609042526726,-0.2500065895349073
-0.5266968163703586,-0.7513938320923991
-0.08536247584827439,-0.8323368813527624
-0.7001464004122004,-0.0928213037918475
-0.96419766158208,-0.7418036474899227
-0.7233274918960173,-0.42059105738763125
-0.9634466871861894,-0.4684248924953167
-0.016160558872922226,-0.009613272874359424
-0.6262428313764172,-0.03079351122777174
-0.13640196939026472,-0.9742069673136375
-0.8797384949313766,-0.8689264833970937
-0.7578693201543832,-0.7876220266238501
-0.7873091526596631,-0.09423042148039751
-0.5169413727878981,-0.8157973866791102
-0.7540325029138928,-0.9246714430140236
-0.5804121465776688,-0.5279503805970941
-0.37898467168054195,-0.42530642555077613
-0.9688670628588706,-0.9898350024141401
-0.9909277251508762,-0.11131258527908283
-0.4241994675447992,-0.17607278458889597
-0.206302131138413,-0.46597709703860635
-0.9642662184696426,-0.15003314279657642
-0.8214552164882508,-0.4595503383481768
-0.2185097157723942,-0.15892370818740653
-0.13817223743927254,-0.6574496423194451
-0.35793997023140645,-0.2904903980721153
-0.1321940837888368,-0.8430487634618712
-0.21946226125004786,-0.180345413997557
-0.004794960060055198,-0.3879113702413479
-0.015517690228329495,-0.5674831942508507
-0.10283717805715997,-0.44742817910865884
-0.8614767991512016,-0.15499795133555694
-0.3856468408171112,-0.19642896480180105
-0.0800048798558558,-0.21510808099726153
-0.5066801616981073,-0.6363727993090945
-0.14646808923433408,-0.6160227761979926
-0.13482193761543892,-0.23062625904267453
-0.694176274841207,-0.586527049554355
-0.5129562387743933,-0.11410878703815519
-0.2926252706992054,-0.9176342868586292
-0.6823504999510456,-0.5701919782125011
-0.6486776867034431,-0.5930483503511864
-0.6471686755697496,-0.44895084594341483
-0.8418755783351768,-0.1310893494950135
-0.6954158145300411,-0.20717253723732032
-0.9056682188643853,-0.14570145677032253
-0.6080378228809509,-0.6805857277084225
-0.8643773406365226,-0.03350748484945809
-0.6315747169392588,-0.1507920483259383
-0.7436891763085047,-0.6688767750068263
-0.6569562668823311,-0.8049935891345644
-0.6605548399514384,-0.5579666452373389
-0.47556204080337405,-0.9650179253624849
-0.2679905529226275,-0.005741276990811839
-0.13196615261292666,-0.48141769738456097
-0.6724287741110297,-0.4867223164432539
-0.6976250593856359,-0.8238947202483268
-0.9072361246055167,-0.7073069569015594
-0.5858881611416252,-0.5323861927882442
-0.20530216773944587,-0.8687784612155527
-0.2387489469195181,-0.2863330086716279
-0.23172484213994493,-0.11038570262740632
-0.3049023086203484,-0.08106111058115295
-0.6035144669298483,-0.6619897509320709
-0.583600603510643,-0.5677048684826946
-0.46015846254959514,-0.595820516833746
-0.3225988199471531,-0.19993122241325734
-0.3272235379270455,-0.44643148782621167
-0.5872617679766649,-0.24814273285690558
-0.2409382821574687,-0.29903515048964446
-0.45639958144046144,-0.811547852627511
-0.1876326067752968,-0.27663772265124
-0.4112984077024707,-0.38100971152171226
-0.3907332980067927,-0.18412297400001698
-0.6470507841124113,-0.20791009831896068
-0.7174155988665466,-0.4163631986713542
-0.9843955610652256,-0.7503280869586249
-0.19786839490576624,-0.01674773290756315
-0.1775833413487119,-0.7378062317710383
-0.823877079326068,-0.6704838599802352
-0.0718000163845155,-0.6878183306514004
-0.4057842644839246,-0.9236999632534753
-0.02847179281371759,-0.3737350913770978
-0.1554216622052066,-0.3237314549064354
-0.2701693983343414,-0.9021991043545872
-0.15978810681165379,-0.24762013990090326
-0.03472071130826149,-0.6152287851892352
-0.9372089589187214,-0.38135556377980306
-0.19958482936579047,-0.8567430984992503
-0.3759948440892269,-0.6508265469490697
-0.4917059601567425,-0.6017283445080677
-0.5597106197554446,-0.3982745881568044
-0.4161275692937211,-0.4121283063915284
-0.026321594612160104,-0.8376886134093255
-0.09945930997702745,-0.6548506722691336
-0.2204183700800102,-0.8420143274519394
-0.40243012994039196,-0.014528187647949609
-0.4792817985704334,-0.02395903454575643
-0.46466097021269304,-0.6072653179449543
-0.20740455981663475,-0.10484120099348027
-0.6332998568784386,-0.3206847404074662
-0.9224251443699272,-0.20747741834452715
-0.4050456945597498,-0.8250103340921316
-0.9405725808496657,-0.8740676474401134
-0.646182079540023,-0.033625075433616036
-0.7752703285290424,-0.7552044080524349
-0.3234602629430847,-0.7431895305653522
-0.511804773885081,-0.5270517504282031
-0.8552662702236791,-0.7016037826747533
-0.3091019341690113,-0.5581060856533521
-0.1420429871179406,-0.17296974819261435
-0.15960759425395377,-0.4566109219901633
-0.08370536114865212,-0.24781741844209337
-0.980103383240384,-0.6750448979523662
-0.9610401102319457,-0.5625982367897342
-0.7185043729364968,-0.9113220388481165
-0.6070126913707663,-0.4324191244699005
-0.7110657312840555,-0.005825095477384412
-0.0382036346852469,-0.8304890642951468
-0.18598929356942606,-0.8869887310990935
-0.7672240486336945,-0.5449463448471792
-0.0952485969073319,-0.9525625957136084
-0.08091796431819742,-0.25780191843008715
-0.6327977224409267,-0.09209776678482218
-0.2531135193430202,-0.13271759430834373
-0.7859053145910678,-0.9048046769718027
-0.9405469442302705,-0.6749080076090361
-0.491618390225965,-0.6799522540895249
-0.4179779749700613,-0.4402103084397012
-0.568947120101008,-0.5865515504364063
-0.879400962443105,-0.7695406814741077
-0.13204037713320393,-0.5666715686529176
-0.6573395026788529,-0.853268471158153
-0.16582736273339072,-0.6195949888848239
-0.8521432262816255,-0.8311335838125
-0.9579857516644832,-0.3593221512941809
-0.8243472075629638,-0.8112543341241888
-0.13175410925839348,-0.34320500233195605
-0.9313376229737219,-0.6451989259149495
-0.9787095198798001,-0.057141757510068
-0.02141371879076892,-0.5965987574293713
-0.7634980799509362,-0.7273177644191153
-0.24486320092659597,-0.7903541091224551
-0.6783892098117478,-0.2801959572753917
-0.6661534853303438,-0.9800577805643831
-0.7482614092526322,-0.7772271993351543
-0.3930649613301409,-0.6077567083964386
-0.6463846227675389,-0.027955445693306213
-0.8114091230373021,-0.7326577220722853
-0.7459058525977816,-0.2793977114659322
-0.946624310269946,-0.10278630695158886
-0.25586842259271836,-0.568097722076848
-0.3032762767998288,-0.7977714644573072
-0.7451007407547693,-0.04555728876323828
-0.6251033358485445,-0.11028413477897303
-0.0907630683873939,-0.2726752765101429
-0.6599066199029259,-0.0015385707411624816
-0.676527706246233,-0.9650206463034561
-0.035008649884835874,-0.07644565163148775
-0.7189148860041327,-0.9996002529783454
-0.37708858499649134,-0.9955216018049339
-0.5368992021916662,-0.4369403442573222
-0.6386777857944407,-0.6914895283220095
-0.7592077220101497,-0.6187072919094297
-0.6704202684557133,-0.6047320881606743
-0.8345875407095089,-0.4717944759667171
-0.4318033026363287,-0.796447580821408
-0.39653121918950385,-0.9313513171925024
-0.8758783385049036,-0.957976625100807
-0.58231335443044,-0.19326397807585027
-0.5546073115079463,-0.10397434748397427
-0.7421836404098833,-0.3042610887871351
-0.1833220101600358,-0.3527274029899523
-0.27871649356562755,-0.6151736490663109
-0.21882066919779553,-0.843362486231966
-0.6646930653744774,-0.8207181978982641
-0.143839376718486,-0.039137515903510334
-0.41436457659943027,-0.32911553109286673
-0.3589726459549979,-0.1483861384416154
-0.25780051730516107,-0.7693751098336196
-0.5852493199852207,-0.3702810885398369
-0.5913795623597409,-0.8262465537533645
-0.3262012485849547,-0.40606794411776026
-0.46250395878560135,-0.9235266502370904
-0.6205869334353932,-0.7407486068857159
-0.34701103970203384,-0.9516970911780581
-0.7681151268095519,-0.8636072342066098
-0.4697436146753049,-0.1560930172797087
-0.6523976728664782,-0.7617166807381395
-0.19102714581788682,-0.32292687016816024
-0.46741981561115964,-0.11947972182120425
-0.18212732067151305,-0.6886870423295011
-0.9637694217799111,-0.6082322122138243
-0.5341170610162124,-0.5964862083218979
-0.20126990230032116,-0.8783677370006663
-0.4035541431452656,-0.9183066960388466


==> graphics/data/lqr_eth_optimal/19.csv <==
x,y
5.940497777510924,3.717070103769512
6.1875832949082445,3.698386471478753
4.496644749802401,1.7924354964282436
9.917191539345554,4.256121717033045
0.7511502196104864,1.7474316361566304
7.181731543709391,4.307592369479996
6.546133654231717,1.2817527264205046
0.9273230762434759,2.979096379668845
0.3083577007128564,0.02861880351149243
7.280140411572059,2.646009459179192
6.127438510601032,0.9326679493396423
7.327544261640037,3.518303503108752
2.5783895533873284,0.8892796891667052
2.3664700088883914,2.0346084623178253
4.819177867473652,3.9397489935506407
4.915248461679681,1.387346821145902
5.516184610037826,2.5487659281006216
8.354115086388445,2.548528643577315
9.679934987329752,2.8380059148933867
6.069039705699654,0.6379937985351509
5.533861485432136,2.4907182156915715
4.409474621023846,1.738448569716151
2.7752118246194266,0.8969470897720715
5.966991034816344,0.2782654365372188
5.850049620812377,3.213024279279438
5.586641569134958,2.431335258303309
0.8987463389234713,0.5120536871097494
5.022988092319358,2.5945408442569473
9.505894268995998,3.7866186453117052
4.0634176363983805,0.31383857543377247
4.927339685308297,3.767291901507063
8.483908722225737,1.9005279273890616
6.061722087635982,3.7334486627151717
7.738630490169276,0.24807231801790547
7.910479210107248,0.5627993920372876
8.407232854488784,1.512432988777376
1.140727362282748,1.3061352070429986
9.336020388249514,3.830431390038015
5.19664066943722,4.100411838303723
7.858848550817582,2.3017744490881853
4.694673763502283,2.586553800358578
6.460854700836071,1.623909267040768
5.445192244767346,2.2101619497275866
5.224803055325373,1.5510569359246276
6.420945485445017,4.089815771366517
1.9008633093850609,0.6724589662705367
6.425694785133168,1.089134238185931
7.105741106741902,1.9479235959370786
1.3545107140340196,1.9648798633093847
4.810835586586934,2.289574095995783
1.6990988500017554,3.0413157936852007
1.5241029725453954,3.746228277786787
0.6784408822607917,1.2788931548791658
2.299728048702774,4.101606222578983
1.486357895051409,2.6415183925033485
6.976720247882966,1.8403615653465146
1.9053332812281183,2.2772666212497934
6.72818201281105,1.635979202595002
9.176661961162722,3.125866238941009
4.903780242101954,2.6626298417193124
7.107311952162485,1.997920210703799
8.581371604801044,2.133645835341439
7.23492352726562,2.9079713625569372
7.360200750994614,3.2267757491484477
5.547009702924268,4.339525389713766
6.577195406661668,1.0240331119336852
7.088767095250052,3.5786725131671844
9.338388074993361,2.847012182833974
0.5700072543980053,1.8131053463178566
0.8941392239101243,0.14407678611037228
9.692953986627106,2.7646160287269455
6.330811548599434,4.300733986333443
1.9158073396687763,1.923979211251683
9.179100786912358,2.1725725516847465
5.147855649229021,3.3341432604398324
9.415093692037072,3.940292005871503
9.621411778782484,2.565735688285391
7.371109606583112,1.9936659801641223
1.2333670887675672,0.3662945651386169
9.514878839636339,3.1770253311730543
5.772051413282242,3.8839902220140496
0.9556461179803621,2.5962056738390373
0.26276451789898925,1.0207351239107711
7.8667293278545785,3.831899289940319
1.0712729719280416,2.4084714736749806
4.361598968276695,3.746755663978168
4.277744632788691,4.049466570592596
4.800359245492604,3.8481081528471823
4.043743508930914,3.6496411027066857
9.83423974614902,3.649692785344829
9.223251933700325,3.7484124231634453
5.076856253708968,2.898452633144718
4.748479532421879,1.913111197866057
7.13244628422523,2.065086374072058
7.0350671822888735,3.501136539897538
6.883997253186314,3.908082789385084
6.116949832315789,0.5850059795203355
7.273286003194938,4.169785685275359
5.353874503332214,2.0860490456408876
6.767518855612082,1.8967584814203426
6.483866534908139,3.718569324111957
5.381960435267773,3.007055221052563
7.679860427255029,1.8436915642577087
1.9870544656619797,2.1627666013770224
4.871845455160556,2.0210538049373774
2.0033367260616775,4.110016100501147
7.985251230555557,4.037728138641539
1.4947770493263266,4.170379844016554
1.388960425336606,4.027551976365083
1.6974489352054505,2.6088326441976117
0.5521095285342592,0.3385842232076903
5.111917892563776,2.2330170703539585
4.613694133109467,1.0729340566251846
5.1122172736670635,3.3990175678160917
1.7700406165507596,2.8192750194317515
5.636287983097194,3.4086928645868957
2.4718085741125115,0.1832643432776708
1.3805621491763862,3.978543598540519
1.1955566079563242,2.502943297304199
1.5559285328290011,2.502462074590044
8.13710693438499,4.189855321530749
7.755666336147863,1.9875416784791116
4.441101842176626,1.3425014181039563
4.7421013158189655,4.032540961003534
8.864325282635965,1.3338096560864439
0.9224849970394245,0.6554101517140858
7.075018015031263,3.638697658687189
5.400576062122182,2.1486728737922367
1.941704627923399,0.5361688169589098
4.407580462004798,1.4410996947744459
4.554622302405713,2.2577459431127056
8.904206645100492,1.8307349060279725
4.309347777735068,1.3209063633361338
7.251191305502585,4.301305572631129
9.918683028246068,3.6640210360662717
8.937941718183138,2.616407888579702
9.108508623849106,2.145783485901597
5.286275055399313,2.3636630178017777
2.728621314725431,0.5795035841315682
9.032643084651577,2.0439572774889756
2.386373958831778,1.9960523758107414
6.627374588777204,2.0916459378107857
1.663264301047632,0.5023343187073557
8.669146800266518,1.4709367323102325
8.780732766588642,2.558538671600719
4.374090224758332,1.0620695816105115
5.503326192210741,4.061994604103273
0.4341919899621183,1.161736559284574
4.801012149689867,1.657157879687607
6.006608060385692,4.316499859389892
7.35266773962795,3.2763586088584233
4.578013238200798,1.7748112019459708
1.1894154642463934,2.440094689877504
6.142139670830302,0.8235157877318438
7.216833079826725,4.206935474113978
3.9888571356354694,0.8023325724109631
6.050637938094667,3.783816169099624
8.95501739370644,2.7108385493333396
7.386695054273628,2.9128676275683665
1.0474659768396086,3.6864242985752513
2.4689707539827705,0.08259426963552155
3.2025406970435966,4.042761595999254
6.334252482349786,1.7605886267814896
2.212594445613254,2.3933087057715765
4.68671244460804,3.6505639617113577
6.906326150910825,2.0095163316275597
6.202681748443084,1.3895078832219927
8.978240710512615,3.274045976837053
1.6234294641898064,3.9611863957541877
4.599802554824244,2.0112397726005793
5.314788129973094,2.0346142064538455
1.3743861672547164,0.2293926690388038
6.339747329019539,0.8537112931155979
5.456664399225021,3.1965953269861407
7.8089976923753746,0.21538153322482156
8.173459273275245,0.5440405847429277
5.4124355506918995,4.276752301255101
4.4196312401637305,1.3819548253005067
1.304751116585951,0.046638961544624324
8.47166774691886,1.7792466618907548
7.976252259403411,3.9230685299340395
1.1259967264572106,3.4841136704258484
5.062226753960988,2.4417438890041274
8.092633681357272,3.9127121227082293
8.741055127871649,0.33551008046097336
0.41950363755507636,0.9708272553097452
4.641485491053479,1.93837260487854
8.571752385528951,1.8354429064577102
9.199485226987786,3.575689702707712
6.0720578996153325,3.8974882933628963
4.8668488717327865,2.9717813027187825
7.418233884030024,3.1700689196468357
6.658619957449862,0.32089109704150814
5.804909364304169,3.998372576281586
0.858676746079245,0.9652820484635782
7.326953254775246,2.170852505203631
6.547003238420395,3.8745926729345905
7.856131094772332,3.711940781890566
7.962700752059616,2.101346271145588
0.8591904602999376,1.5612095923990301
5.46741135272875,3.44596441142006
4.418655524636078,1.1915581103117363
7.242969517615812,3.383965989027504
6.769047419205709,4.193555567789245
9.324769431621274,2.422743165279784
7.036848557778355,3.1464442947484814
0.7373841988522827,2.502329238921127
1.900494765350247,0.4910150442741209
8.28973867741531,2.5959871070840013
1.086823326466543,0.3383182737309189
7.0528659384702355,1.5065363678262462
6.666853025886396,0.6632744169698725
1.3982200627705343,3.612714815080717
4.200208408191819,3.889732270403161
0.3301278126326931,0.8572392734073421
0.6686875890947355,1.3001919151687737
4.600356866323719,0.621775452252264
5.677338333199103,4.110054157629328
3.838550446674292,3.50625546393594
3.8822204736477275,3.7199824794088436
6.233490049138154,1.1024523605245307
8.947006695888797,0.8794836286947121
7.552827255554819,1.921207087668315
4.488619979176442,4.15396416079372
6.301428258411137,4.239942761751951
6.823289348170354,1.4166057104955438
4.861405332210181,0.9774190487409535
5.46682464371473,2.498342381421472
9.307143063821098,3.5608350529981343
9.587931797294122,2.9106319719518887
8.036436409890594,1.9840199935459881
2.031810218223264,0.5846893153914197
9.975870437352192,3.73511146643149
4.723294171271735,1.395767552925715
3.9565235536750167,3.765382236663634
6.871123879349979,0.9262603174085688
5.1299006493425985,1.3235672290391163
2.5588453047197577,0.8201661680252224
2.118304449021661,1.9557769380530166
9.772626525580778,4.079797585395478
4.418067525264562,1.2684163355112041
7.147023674473094,4.35159028428993
6.094374341923699,3.605592779755839
6.443965501591328,1.614169384405849
6.308631907363004,0.7158179698610125
4.787181115895429,0.9146193191738685
9.741282458560137,3.4251795218887784
2.1350987295358195,0.076455431279974
6.013516528421789,4.135257811149251
6.048522089571187,3.7719657486863607
9.283975136578412,4.0218385636029526
2.8494081329534624,3.6602085842149057
1.3337536112720878,3.133517020064456
3.371219059145997,3.9258493585029113
6.612620374320247,3.676935073925298
7.158730567069937,4.033453327244905
0.8326201848563692,0.08349430384054604
5.927505813032953,0.3885456165081562
8.349142146160963,0.414107110011013
5.5266376233139365,2.910908374666128
2.6072803080185265,0.8379414126385407
5.097407268516848,1.512207389611928
7.256816700496101,2.6979869648998496
6.108100055107618,3.8728654660814144
4.347130916363076,1.3160735661384002
8.803471988910465,1.7631920074314527
7.364005592687432,2.4484738901745633
0.9656121684721155,3.6696784333585573
2.4966372823727245,4.127741249744
9.21415695512748,1.5496164283324783
8.43000005183691,2.66399900914522
4.094263648861984,0.9006927832403853
7.629338731093452,2.0011600777042613
6.976982729565105,1.0335749666787841
2.4534729648916818,4.186127889281791
5.837014235837595,3.407833419292961
6.839698151367256,0.8446603506076509
5.654078154189433,3.5313188414687744
7.68181936815754,4.3206291859672294
2.100821404417032,0.19510550415405212
9.14545858551576,2.3356720968823845
5.938090769666145,3.785523353252655
0.9705783224254385,1.6530050658336675
9.275166787333951,1.7577829783698675
6.943311119495892,3.0234191252925005
6.987939596267438,3.2200334412005502
9.227722036816628,3.2173566202242863
1.0899087882135616,1.909422235523465
3.027994133877322,3.475244756898512
1.34816133827232,3.0389406312278817
7.880948844631158,3.9230488008318742
1.710050597695123,2.878307713427228
2.3187326610099013,0.26593366221160886
6.571376666368919,1.5635047301295493
3.7986915132036487,0.31251785211841476
9.77022193191101,3.293702642518465
2.937974260964569,4.299464111320503
2.0391970571174807,3.936872741127502
5.523503381411125,2.3320801456942726
2.8608701363098135,0.7313175869968839
9.263468306634913,1.8564643299268764
4.639414525389746,4.239915362257652
8.544446114695528,0.17594307166761747
6.645370903254003,1.8740915299882686
5.4769901994322705,3.1688355562700905
6.925570442073896,1.4218207693900935
1.3759147482610994,2.545146692787305
5.834410680708556,4.344253719755201
9.540727170317115,2.4304288765022894
5.068453833009664,2.0908012130103795
8.76309101625111,2.617874554256356
4.133877032725482,3.97465237413783
1.4197070698505234,3.382158812707136
8.67540029841847,2.664966669644253
1.313373973743152,2.6319701335473367
7.72096387380326,3.5628883638385176
5.4224798389218085,2.900096258766357
3.2220493729367035,3.606875332273874
7.805145827631145,4.368626615415981
4.068404951741907,0.41529665555687256
4.982209121218396,2.2371341701031286
1.0883589155161197,3.6608084810803776
4.752375035434984,1.2216084017246
4.900552103583553,2.3611577175108316
2.3538686017558184,0.18904897233739787
5.611365703371915,3.0847518106398875
6.459833351614863,2.015233076154138
3.0951212356230187,3.9526975190920632
0.6028970723335528,0.14627955668856746
4.590078624640061,3.9022080592284807
9.121603370315412,2.740730582447835
1.2887906665357534,4.068641308448725
4.869752344515298,2.4603425754845603
4.0918931096185265,3.8630927576603478
4.661932168349653,2.11196576471864
7.330076477658855,3.7593111426068164
9.828720307929705,3.6945798907082743
1.0504921488580394,4.1469558940958064
7.301205843774831,1.9404858680910542
1.6152381870480452,0.4646387881139563
7.649184846191706,2.4597244353382113
0.8531703588583954,0.5458004777381911
1.6754916312378147,2.722580457245418
7.262265782246086,4.138643189726866
2.5619571352999366,0.555083451272045
6.690183380077028,0.565412724770329
4.980639588196552,1.5549455819895188
3.825230646464089,3.7176859435831138
2.0661614322196913,0.6535716718185657
7.000843199734824,2.40119793606656
2.364021081412912,4.225151949984324
9.415115241914613,3.045493333863653
1.4205759213455234,2.325705689487438
8.018355523668014,0.69722695561874
1.0080416055943933,0.19687829856965317
1.4545625621004228,3.990194241353069
8.839970972638387,2.61158167959829
1.0907464026722038,4.262832560473824
8.663885414513603,1.4223015844093903
1.402455583540605,3.532076344486474
5.282879850770247,2.732161988707181
5.306532886647425,4.04719259119496
5.552408064083439,3.462755217188867
8.446566314711161,1.0563025579681347
7.5173798195628345,2.3202317008722098
1.0856812263392226,2.8391407509544
7.605876647849792,3.124111071452089
0.12664991840622525,0.1296230258113139
7.2283521461538545,2.7534925837864703
4.653807017463607,1.4761323055749664
2.2244056180978578,1.9069768539719194
4.8672130684725765,1.3315632273692861
3.7690079909061045,3.7541522404954497
1.559644641558794,2.339132744541333
8.188487961177227,1.992128168004196
6.88945162015456,4.03811902503944
8.436994366168562,2.430332813206454
8.286452799948629,2.040819746532497
0.17843058521331912,0.0682247952897133
5.412615930006952,3.9262364894492254
4.591368101257052,0.5312639562515021
1.2366064197190059,2.128428795093867
7.491552164400354,4.259571389984712
4.450501077104999,0.4862468328409598
9.871754235901424,3.787664860358584
7.840614781312774,0.357322409552712
5.141291911000936,1.7970284815428723
7.241453240183837,1.8368435955323719
7.804723724832788,2.4554571543618344
8.987810175307906,1.384430238369518
9.218398145524327,1.6973668617337527
2.461562295820261,3.4740520515209203
6.368355597659539,3.7079035569623517
1.707536286600447,0.07005679143774363
7.222655875539941,1.5900891011335043
2.036283001425641,3.5180775750986224
6.075672371156483,0.3046075314159714
4.092948223556402,3.984949618819374
1.62632448899401,3.7245625188836144
4.48735290425572,3.6052741358121843
1.7907966126421337,3.3571560698238483
4.7871219865246,3.9712606567433157
8.362296979338337,2.2053371314303467
6.899305107853693,2.456497708324163
5.384042510879669,3.5558791757906514
9.705038698839532,2.8106155586115813
0.8358138163710556,1.0703952878285856
2.4609295853234583,4.249897916917309
5.34874460984167,3.2926738891719656
7.959135870881605,4.226916955614348
7.098539673768392,3.8006735669204295
6.537477427596604,1.2882705574132183
5.4620596772567165,2.592628056921529
0.827526407637519,0.3273643669570956
1.0317921998656028,0.8711256669840168
0.9519889735324609,2.0266683975325166
4.29333518200434,3.7929066221530583
1.4357834972628445,3.767005011026577
9.124043080939032,2.586979560321809
6.857616899231241,1.1450192834983852
0.6661008250386574,0.7082005300325498
6.8286698405896145,3.6868702097990624
6.224224742311499,0.35365966482211875
5.756571845088276,4.247760250931398
4.8227117630991785,2.4135246132871875
0.5901815015589115,1.0040692853235633
1.6787259908815235,3.46370616891102
0.9915230369686441,1.7748014055894192
4.228567679904087,4.2832317370082675
1.2738000524951447,4.002926857929605
2.4453937030677952,0.0698549099077531
2.6210383604181366,0.8350154430161671
5.748298827040132,3.31829930999853
3.703459392063316,3.649533554057093
1.2950824874579008,2.160337994747125
1.2470872172961243,3.7948315609960606
5.360117013738016,3.539459479220663
6.739191306214786,2.441295907454192
2.288162738456233,0.4799857972369985
4.517410536382345,1.2145425696215006
4.349627099659466,1.4752995335955394
7.58154726969811,3.1181166402577505
5.053926771880624,3.385822000922574
6.433356896574199,1.930132030562906
8.484441241472133,2.0735855028952352
6.562560163505313,0.3927503800853119
0.34463260463595535,1.1377667504155995
3.568015882859627,4.026862832906206
2.696125392852371,0.32661379012103037
1.5959733442975816,2.049985604626202
4.633589158501694,3.638445474807898
5.02197308378268,3.214068277852127
8.306627711559031,2.313153295880837
6.785248389773734,3.5093193572625445
4.4261113963228444,4.116832571112708
8.68944971391672,1.4085912616782537
5.203142257969753,2.7825242169263875
5.014502366373553,3.494325731445554
6.0809060994285975,3.84739258182832
4.620705961471589,1.2857070009326677
2.132111278924581,0.5336947717084451
6.954352743622538,1.6591594663734264
2.56803762462819,0.6148296144798246
4.645284066613236,1.2506935689166818
4.977319573504495,1.6882186962033883
6.315352625867037,0.2546178245420906
7.252273957624211,2.6427432777858697
4.570447622667333,0.868206003257917
4.754283832830371,1.5749412068988722
1.6876398391216973,3.290717325763975
5.951938207193454,3.835201233223817
1.3239777692263794,2.38230909574857
0.60008384253213,0.5582275055153335
5.452339524604994,2.505857840345774
3.9006205040171182,0.45466343220031924
4.45595217008788,4.3013991134541945
2.6194628527305333,0.8138545951296288
6.516971619157388,4.234389462521266
5.156217008577886,2.0200176810497097
9.290855378152166,2.1714961812378704
2.3508059382904563,2.007082479094983
5.998967756922124,0.5122953134166743
7.464695401801686,3.021086906670754
2.1605179347680306,2.2867603018250167
1.4392400316776726,1.7894451414604622
9.548425084602659,3.1101718299271797
5.543032283636208,2.4800233370147673
1.1136237680270678,3.3104805003638695
5.1102235823164,3.2786872848019124
1.004137454534689,1.0749020477057176
5.471435800385636,2.570155763818994
3.4558614411874573,4.118018871959186
1.4990205512969175,0.16289780593271136
6.633447396982676,2.208875713310942
3.1318821157391663,3.660116432888864
0.8613250125465743,1.9626245258603396
6.122351332818702,0.2467666425280184
5.189040296343611,3.9779079024639907
1.644877298776287,3.9920669815503533
1.7289943199923816,3.2714689362896325
1.2976861366215933,0.11488706912137137
6.286454593978637,1.250358798467357
9.440208985340869,4.0628601430403
1.6110308839951952,0.807921154313222
1.5213121641078828,3.412965770259141
1.9113383524446559,3.4114518047954734
3.015654037499522,3.7031617432839425
4.30856047658143,3.944784562917959
2.359863270474153,0.24629406872203052
6.807187497220434,2.5791350001848277
2.3712987077559085,1.9582474241643724
2.1446372341062814,2.077311316194307
8.406587933795004,0.5337454664152659
4.721780682927086,0.9084544888582919
4.916712488623415,3.1033781651249512
6.548678007804805,1.1005047975940632
1.163778848622517,0.35411179280882765
7.743752954103778,2.4705171535177755
5.566389556467932,4.163632085699021
6.35082399489382,0.42105734703377423
5.939733331351139,3.512087207257749
1.2366508251239234,0.6600181485278914
6.320924708258672,4.174215717448385
1.6723174669822543,2.6507311917262726
4.7685076022235835,4.322991606341692
4.3335288544485735,1.2153087559926523
2.1765366106414454,2.424740419814637
5.878782654543386,3.7341854478691108
1.7401813060841858,0.7815408315353622
1.8550232677540337,3.4328429449112043
8.494839915967162,1.2505603490470827
8.33416584168121,0.962187824412269
6.1410965552179455,1.2702479225281305
6.736462635504871,3.613720590758551
5.480063075353909,3.576834425262124
9.045040204064396,2.706496012003025
8.766835785201348,0.8043652002038477
8.422993774468287,1.0051950297332157
8.639851058683464,0.984254928922347
2.5308101180493554,0.5733551552221803
5.198022200385769,2.1373336363010322
2.2259479653238405,0.5164906749167049
2.508822110225292,0.4090371195078759
1.4244061397154864,2.0003020779255185
8.402759598470995,2.259830418339524
1.5221742279973327,4.158596445680575
8.896736767016355,1.0961582472805123
6.39501740131658,1.2759320944138763
5.054386098005974,1.28165319531846
4.322653861706948,3.7539029839572366
3.4462915318498335,4.009720252436281
2.1736233721237133,2.245425058452602
0.6289892658738516,0.44887240211066315
5.9125380417306355,4.315818304347624
1.1335897696781778,0.8574315226805888
4.417626690441394,4.215637327153887
5.09628646122129,3.7173750488489214
4.625022097549599,1.7090093240407862
7.94480991760278,1.8923768497546691
4.911738637066194,2.535885010664826
9.100719166260621,3.045923339112952
7.8005256845224,4.061461338079752
6.065592067681588,4.338657889032688
2.7684794524726217,0.8144243364381167
7.478288872182671,3.561779060970172
1.615461105768878,4.3027928362137295
5.230215380300041,2.2348799597623294
0.9387330204595363,3.4269555704163266
2.4666373157015538,3.786595153689394
6.765161738913567,1.0774608142277284
8.599292215137302,2.6231236761663923
9.241967902548886,2.016410667618774
1.3840370876558326,0.8129522719347997
4.318593078617427,1.0544164413512591
4.73379633995923,1.6354830746895934
1.5914416128333722,0.13008492775022507
6.914313689054835,2.284745855057056
7.20685057720879,2.404592429520177
7.033365803655682,3.9696442775014624
2.635260755563953,3.992080131534765
6.404828271632775,3.7407299538994847
0.5682730771122542,2.157258814343934
2.663256946307538,4.246444925365268
2.5203721086757365,0.5237226344167105
5.763291709455283,4.017274189854753
3.984454203951348,0.8034240633839209
5.593139003548159,3.816884405886002
8.204640881049464,0.47174579189658494
7.58952783110596,3.428402052179908
0.6865637604973525,0.3803907143314747
1.661179609022926,3.454010016074585
2.6760766413324655,3.700872397566305
1.82333520995128,3.0274502769775964
7.081175688251153,1.806472390571574
9.03305684166262,3.5280739620145347
7.205953092141298,3.1964431716104005
9.182057168069136,3.657991251841847
8.814026987467194,1.714545788097222
1.9981250152917491,3.9052563436213372
1.3808179646329248,1.8721545612332093
5.381690036566888,2.2530250609118587
4.7482860921475005,1.6165586370347067
2.7389213061930757,0.8211197763917923
8.454221430937167,2.6191219364313625
4.579742907965237,3.627440671974157
6.940558306585306,3.684811461638364
5.8050753886701525,3.942628506421128
8.251316850304628,2.168559007881307
5.923881970752404,3.6063387337299018
8.887482945118462,1.4606309558496355
3.79544994671505,3.853680072230107
6.0888516633468655,3.660296628113249
4.161292025611672,0.17366180902667255
2.5613457577578984,0.3305897675173344
7.232580258490353,3.6326388178915474
0.564482959194273,2.161905859641998
7.1898461178832065,2.6175972314792832
5.67633154238114,4.107236243728931
1.4406558913421343,1.9479569625179547
4.398203966212928,1.1030009529035854
7.1852317924376,3.6765098304478254
4.486916083874863,1.1949655825526522
4.5881148747192935,3.9257389682236927
7.936120266553101,2.2372513263510774
6.471466355473231,0.2873646960555364
4.42619142358433,0.5695246719951833
9.031517124623107,3.032033252794535
2.4854752171743004,3.5847588302264364
0.9897875594896468,2.034180567531341
6.591082157092311,1.7655929860427375
4.125870995704874,1.1111832658559284
8.01304965703888,0.8201202684466792
0.9298131927086852,3.0606943114869454
4.549018956809885,4.2601203435964266
5.349139803882611,4.2989321318809015
6.819009106713269,3.664981642150857
5.89216434906956,0.6262882022244238
5.369524934037586,2.7021051919259804
4.958322606220198,2.3407394876224377
2.8830499272353287,4.09947609902254
5.540697963595235,3.9227671872896117
4.462981603657323,1.2851263741325685
8.000098520451319,0.420221473915589
6.882989268489478,1.3013293977231748
7.274649762661591,2.958850841456254
4.9192275552947535,2.1436379441112785
0.9424288561947483,0.8842343862405226
5.8861727041430925,3.763389261384231
8.885544970762762,1.0025635434879034
8.164805953847464,4.114944616051314
1.5384349138162818,3.311891330258192
4.31602490111125,0.818448327051742
6.172495659240139,0.7016724563292633
7.76128929996093,3.7441772447734354
6.431936839679613,1.0134985767781148
9.493619385685697,3.1745659657182057
1.2513153970921633,1.9920441119253702
0.9457776378210052,0.9890379572573978
6.986273527983827,4.241258274466672
5.306048030456545,3.464072330277055
4.5770199828522955,1.689476640505931
2.264599964380449,2.343984015780189
2.0156288566340455,2.3163997801507517
7.546878230027115,2.668637738118659
7.972649054496189,3.80596196549529
5.1649614792059335,2.983421965849812
7.914891888447838,2.34531099512792
8.145711408150202,0.37870645715250184
1.3080649975771266,3.7383776266398843
7.793474263730337,4.240583170069639
7.271973259934444,3.049747544495393
7.05976314570249,3.0622242307974243
7.159705242090256,2.5130899017204094
0.8697508175543416,2.588404188021718
0.7701004886251656,0.33151893368360197
6.594287290824333,0.8816462744741201
0.2852928725577592,0.523905625951308
1.0651266242062434,2.9580989907166844
8.933817411764275,1.911389604551032
1.9999734204509996,4.091530967982804
3.1081937401867568,3.5859190516735273
2.7689632252860505,4.0094766190427755
6.92625454074144,2.9664816846443074
4.723670084687646,1.3409354065768788
4.439420450401669,0.15724346798294256
1.515347930015599,3.988376037099412
3.6207569621152724,3.589508825453587
0.9887273225266069,1.5395174678026284
5.834027352165214,0.14803091256558099
8.971076376514803,1.015626379479587
2.2632048580585464,0.881769741853927
4.7762507506438805,1.5879506004717303
0.8799045978748842,0.04822120594392842
1.6279565747207547,0.435253127793349
5.600111154785631,3.8048164740085246
4.7400373824256645,0.9816320801385672
1.2495333002537656,1.6462055730201217
5.407719984959176,1.942640425947701
1.232799781919298,1.87522780518817
2.2889621565702245,0.7764588914603985
0.814636899734271,2.7831376666184076
8.063142598257778,3.9822202077177558
4.392856218708992,4.300274675994093
8.186772593507586,1.160644879174448
5.126965214215557,2.662924648588885
6.405697505799308,4.345255527151975
4.480764923360401,0.5627124182875675
4.33700376447455,0.5223469316618174
4.83964631564854,1.9629025704334802
3.282720237074753,3.7245638456171584
1.7373181713133927,2.2482356765670564
5.01268245126813,2.2653009519511964
4.826517313293101,1.1946442348005821
1.9597889733948262,0.6136592416889468
4.847605841549239,2.834802539879285
2.506393616708797,2.5253546359477133
10.141382724221607,4.019868944723596
7.4979152166652465,4.032152143780424
1.0072121614831617,0.6260664670169522
9.453446111847322,3.7934128671430924
4.5051839038884,1.061023545567854
9.748628651310908,3.957110780544764
1.472165768066882,3.3733316932183612
7.6755477444582505,4.205827206284796
8.838605541005938,2.9032912939888815
9.244829128946021,2.008551766032051
5.896569002011387,0.46251677491111004
1.209279284456155,2.3835394345944243
8.329980826974772,2.5155738360242217
0.6112070548574814,0.7653382126494384
5.6555762260850475,3.9248107392204172
1.0555878216591643,0.5391039901295444
5.0047374008287795,1.9963254579735672
5.109779594110847,2.6065311968792964
3.81895476938565,3.559692444791726
5.669485407178067,3.419102720356641
8.926992707702716,2.6011745056945585
4.464966423886857,0.9841690620871957
0.9233657521239091,0.5717115202564156
5.595891792142181,3.128764250971791
2.385097316861135,3.6560505863992367
5.2189217724987715,2.267581713448473
5.958804523038655,4.265133188509056
2.354644806354112,3.991412237617705
6.608784409646738,2.297382546699703
1.259046393635102,3.0503579822311364
4.4274415391934365,0.5156951993913668
3.5548733084789377,4.197929832085691
9.558706944374187,3.460354292268101
1.2620325240517494,2.00388079894139
7.487198065665326,4.131101624937628
1.8789031287194313,1.834887206600155
5.598479564859337,2.723559104382991
8.296511753411451,1.0322561736062754
0.8427862295458525,0.7887638661976892
5.259126508312727,3.659861561176038
4.1103029466277885,4.2707241898708705
4.581192913086347,0.29057019131972606
7.0257342899109485,3.7814921683056077
8.921904600745881,3.05113985094283
6.43080476602065,4.2062059037737995
1.6915596800614683,2.4899776213036495
4.536714070794126,3.5018266039148096
5.133680748153665,2.0306544327348837
6.328916348917739,3.812865151561752
1.8174061298812858,0.5328300433089793
8.250207130327077,4.097900224890218
1.6164769107087902,4.260301435578774
7.179840441567819,2.7037785267464907
1.1099146871974819,3.587674997486654
1.24917105600759,1.8552841907504418
4.243322848974815,0.20823191154753934
4.607750377130402,1.8678155236753686
2.215635539147295,2.0588473981584654
0.6332525026418256,2.2747064207366754
7.068952722402504,4.316632844797284
5.383765835242301,2.0908701932774427
5.5724089655473765,2.7502320023846445
0.8985886994019687,0.8418756424697369
6.176750948368704,0.48257173973077067
9.13120468029443,2.6452219064807103
9.45528696402728,2.9811661785349206
0.8832890374168407,0.37985620873233683
8.185936299955996,0.6301681001848543
2.528038319981671,3.7991552775905815
7.428993891095592,4.336175269618695
8.098070932951941,1.825742163630986
4.876245527867082,2.6600094525130134
7.744852057520662,2.98499463561648
4.340756870994666,3.6637370616047615
2.4487600172095907,3.6546358472275364
3.3315319487061497,4.1193574791459255
7.887203325052206,3.8524709475014483
2.6463379946725376,4.226906560166711
4.424139590013517,4.008693295743955
2.2090489833074454,0.6928939874552791
9.297429535665099,3.488820391764989
7.340801596409353,4.0714472070037
7.307600265817232,3.0634870987378973
1.7228511944454588,3.897373484283033
8.02508395006122,0.4728365476463742
9.908358052602695,3.975218243244187
1.922575677426282,2.0546478321769737
1.1443175540766246,2.7292584342833877
0.4197073097503129,0.9845682107184466
9.516593014253486,2.587743057081002
1.832170578542621,0.71882312776601
1.0504004571139003,3.980196017720377
6.702753263608381,2.0487313765760815
0.9279359659377242,3.576794828444758
4.681067283648879,1.0067588196173187
4.609783598242019,2.02759082748471
3.4782546141013726,4.0756245226562555
4.008206709593454,3.7529013448594526
5.230033212195371,2.5147666578699557
5.760915094775161,4.0570423943312495
3.4968569883570635,3.5363646132483204
6.569656694775195,1.4862573894274904
3.846209849216946,4.16360933648556
5.806319031258923,3.5298375371151804
6.619498280717355,3.702056861276631
4.7345859036936355,2.2151240276725463
4.092723410598921,0.13861719018560992
2.1553246137250497,0.5487802777234723
6.14083608451498,3.550466750755123
1.1767543001074716,3.823728900138361
9.323429738525178,3.6370663361434623
1.7041998696908616,1.7960244198045776
1.8000657223565706,4.2921822176200966
0.7880827386950413,2.562543344956538
4.568988798894688,1.6316809012658002
8.434874584538834,1.8221959245221337
1.6406852367184213,3.902564573504848
9.868303171670028,3.6668722873242188
7.202179334316897,2.420332484151
4.91491933925923,3.9268196306828083
5.196462832310979,3.3707967163294743
6.90389565740015,1.4346472605123335
2.11966651674375,0.7264859757467463
5.722665892602197,3.041438898168569
2.031595163188889,0.7343202009954185
6.76579966642976,1.9179226353954029
7.473466474383208,2.0112676030944234
7.611233935947153,1.831907375357136
0.6470805358866225,0.418048856452899
4.354774796474018,4.1000644043977115
0.5897589123409779,1.6012053594562374
7.116974845586428,4.329135281939126
4.948262915561184,3.831288956273597
7.510306407833727,2.8558664012621335
4.941039620151111,1.0903622063011922
6.069804688539948,3.5093416401635324
6.6716332324006355,3.7017015987215105
4.892559114052803,0.6714217994843603
1.869803321339115,1.914385763769939
6.8292743811072025,2.1334023568333693
1.3243297934922236,0.6264304895845785
7.163253471478908,2.75272026124613
1.9936364138109262,1.8861974424684154
8.477285737618267,0.21173195600430655
1.9077781868540946,2.2598579447116434
9.693555044528338,3.240783816420077
5.630650966366341,4.02121410484647
1.465384973396278,4.0900173636918
6.752946189920149,3.716106839078688
8.429478747330053,0.4811063083699853
2.5528479241995212,0.36744540475552856
7.875067362539314,2.2609571382991933
7.002362945424259,4.338179718667237
7.537319823326918,4.152562997426964
4.535310375724116,3.645058027710089
2.0716932351671176,0.32262390272883007
1.036145413309549,2.655647351027968
1.7671908880592078,0.8618938063011866
9.540294487046285,2.685858374485473
1.6864776079614028,0.13994806735628057
8.180834596877666,1.2835423934987857
7.00037672593451,3.6553494921078995
2.3900682804689044,0.3524329848561908
4.332382088018407,0.16394455674697078
8.060778400647761,0.13125419437655966
8.760315799006076,1.9127393474353493
8.695073343053798,0.671588099629979
2.0726313849643523,3.964807023719546
4.7854014813649695,4.261807981350897
5.3270374702627485,3.261764701527759
7.881794872714394,2.6543561758708423
8.270965992799518,1.4077813130333912
1.911935131541826,3.6021766950636134
1.116397523178636,2.736701379518022
6.6254220133491675,3.5171785282624186
5.305369422760553,1.7109556510930877
4.565341265048485,2.1691435480884538
5.495882187445896,2.3197403032780075
6.3475808751906,0.5485044257539375
6.383241152337527,1.6765836911140954
6.6414303137155795,1.3092466097859286
7.768884225146785,0.16538881787551424
7.507809228243656,2.338476757885613
0.9046186465395913,1.9938357235050113
4.58442098991739,0.43756543180091456
0.507480265348276,1.1660164537050957
6.246336693131093,4.022752394066327
1.218233594852439,0.11625946447166668
6.765358228956327,3.913682487114791
9.033845074663667,2.7280637711347273
4.8147601513769205,4.3037240793164
1.0254014387094847,4.048849703414522
5.18284946329745,3.83036314951281
1.1893671457586321,3.5592825585222054
3.120544995123743,3.9168453959931546
2.270654662447725,0.8266119725126935
7.2648958200929075,2.2911569981499045
2.5135294275566498,3.522551862740956
3.857649920731378,4.028344015198973
4.415081926570693,1.3326912019644928
6.381798346065701,1.028198492253736
2.728131150942287,3.7387237810497433
0.4467222490711631,1.5234033325221799
3.9538550019191634,0.5104486923757259
0.6291490710834289,1.953943578563272
1.5249874626661022,0.24696812278831803
9.859715758655003,3.4812470837648313
6.759295507909074,0.5515224514989923
5.998481947836938,4.113960398073066
8.56328654768152,2.0914328385978567
9.07271150102446,3.6362466171375436
8.326582576603107,1.661478709439539
1.006810859444427,0.9456067729715218
4.883883646937181,3.031784610781495
1.1058462393049617,0.7999655012451359
1.5087497730395567,2.13123698901843
6.962061937595414,2.511429334784909
7.741938078233078,2.859781543436667
8.330582607922604,0.6389182854935646
8.229612922292207,1.1756532979465657
6.3452614285517965,4.079472736603677
7.05418137927947,1.3507780845578883
7.718866800487338,3.0047568469046615
5.306466489380478,3.8037333612850994
4.1371189372000075,4.127872321870551
4.077983763831698,3.9785152886631057
4.695748778175068,2.486154149080078
7.694056667189516,3.931401516070663
9.851159087980129,3.150992452162472
5.264943381824349,2.9550284940552127
0.3760412857638284,0.2703140336751698
2.2130856769611555,2.1488358241108667
9.441742388084254,2.641731738656861
7.5672972890746975,2.5008296581425293
7.018717373626864,3.9964092883055256
0.36765410393923914,1.0432230933484745
7.528479074924976,2.332926434977857
6.719744325231668,3.6566504699902618
2.044558918361303,0.5944727376222119
4.9019310313243745,3.8495546578910207
7.090895203389927,1.419863216594056
1.4221771059517696,3.907432470555099
6.26795892475534,0.18454717224184639
1.1392721554590703,2.375652175276337
6.28182174810005,3.5136689050381458
7.588634879740216,3.798819355549428
6.552347953518604,4.2601715131410245
4.099768642215265,1.028319676234509
5.173523017153567,3.1700051802593863
4.649533992649204,1.831911314667191
2.0372345292558887,0.5726175814195767
9.266901436606242,3.8926669762355948
4.666087121945868,1.0994154217311196
7.911986183349442,3.9186795380711437
3.204656142826111,3.4763820586574665
2.1725456969422483,0.4762003065859972
5.982421832105848,3.9367448750346936
2.188709040776722,0.22677480663132565
4.170870001260805,0.5354322887807229
2.334261788173011,4.172582483546099
4.676084055067021,4.190530328199353
6.5699854401402815,1.5679275589403705
7.778683775900605,2.5902153702352835
1.1996555121932295,3.183308809930849
8.796699983456874,2.4999525533200164
8.026495383465697,0.5743210329637982
5.862435185415939,3.104441566715581
7.050999114915069,1.6428213039527821
8.472296071832925,2.453676220269536
9.189180765986329,3.309092637277482
2.5135917367359686,3.671527784281293
5.6624013785698075,3.5235095146489392
6.373420897531023,0.810974572130743
5.626586910331961,3.477722326118509
5.061563703112969,3.925889543531314
4.17411695677619,4.305408645927267
1.1507071296933935,1.4722489232586675
2.323903562625193,0.40818774824041765
1.0776590096977028,1.1485498629236808
6.461015960590825,1.8215725951312067
5.549576342037712,2.558718885421052
2.5187124522986712,2.5070561049974334
5.1473199471623765,2.365358949794814
4.118199712519353,0.7254986591369027
6.639427300487115,1.3232032996875684
8.783200593387507,0.48290127995105336
5.270007680239035,3.0339688807178624
5.441258871686745,3.4292265605278716
0.49920463063361764,0.5337088004754791
1.9324543241624383,1.8135627510939716
3.4564415740910204,3.509038242368045
2.2146901260958183,0.15017633659137314
0.23953101896896067,0.5687942017308354
1.0632641194593027,3.091161373873995
9.188681638766466,1.8829962905488045
7.475268926532722,3.550531837462275
5.085189630772239,4.326658668552932
8.192022109045466,2.440360717486336
5.785910837204295,3.7079954323994366
2.780151617575855,3.9687735382648763
6.922816235045213,3.9645835990778595
0.5499068210667248,0.9282423144773866
5.227462747643355,1.7283807305052803
3.325311968043838,4.204132204894359
0.9190519774340435,3.498768367621252
1.1119035447298815,1.4786528403685124
9.5666537840026,3.4960275045692457
9.015464138861741,3.231320190798016
6.610165239257288,1.7770133621568938
7.53989322604523,4.27361156972003
0.5626895919145352,1.138777884456071
1.2442096409790708,0.29744454479587257
6.940878713239683,2.1481332821604373
6.926950165925333,0.928333361281301
5.208847973468728,2.309116738007207
5.943025150499123,3.61522463896016
4.549333321021959,1.2317296315561441
4.637434987920132,1.1074165983181796
4.5844468957606805,0.7238986540537444
8.066928574719663,0.19827288275515725
3.099145097648762,3.472029490169564
1.7274245607160554,3.8434430002282864
0.9643851081260113,2.1563844079047474
6.463726394410626,1.2408205074330865
7.41263824539307,3.207867142032373
4.965633760549783,0.834035333875907
1.2870619227698596,3.0322995905010615
9.807657739822467,3.9002477201295433
2.7034401797515577,4.18299128262041
1.9081258793320104,0.12391728574755
0.7864615248395113,2.794675634361864
4.261239577008625,1.0185547593095785
0.677703656679828,2.662114197430292
4.812054073150198,2.758214989231887
5.0186434275497644,2.6558623328010085
4.94464937208832,3.1186062238877104
6.907817798039395,1.7875048372701974
5.332429976823713,3.9743804019291975
3.7785966097227996,4.269338936384298
4.7849987324982886,0.5965394128871935
9.698477082435375,3.818728468261643
6.589849726324072,0.8304334034124895
4.944566418076851,1.520468124488708
5.025249336110888,3.0999529135871704
1.5312044650061858,1.9276549269271774
8.493412628662583,2.2010233369783974
9.529332674602475,3.518712965415376
7.654183905655378,3.2151987386626515
8.38687066067348,2.4045208499022013
2.2043959318034485,2.0321883359790784
5.2309632494189024,2.9694038369343323
4.332805916075977,0.35003592213738655
5.12893217477227,4.090629563956261
4.6203953697405815,2.3722948742581247
5.790590689268497,0.2067265558902224
3.818195130426203,4.126389754373088
6.908588650867879,3.507639550737094
0.5330393333335237,1.8586682356252116
2.8013496200955528,0.7402309115539122
7.0008331173451825,2.073262386504539
4.518148641639365,1.0026937771928932
9.67862984949867,3.081895294537959
1.0627056039357372,1.1013771630676403
6.4057367814904085,1.6047741984163528
2.2195044392313217,3.8689291880830265
9.248394973757533,1.8608971565355341
6.980231558526086,3.867947012018943
6.587832149926995,0.26792833410139694
6.096676385696771,3.6911370116771556
8.121388058087117,0.26679959772553385
2.1660632626267424,3.7701410443612082
2.4615752631292844,2.220783487903735
6.741800790527515,3.876366956836952
4.921027825811297,3.0284592818087965
1.8498198974175608,3.9702314995363417
9.511678493619605,2.850502677379595
4.518433299143948,1.100514389983833
6.839786879215488,1.3500840684918811
9.528351836144534,4.24432325624111
0.8121640543699999,1.4049419677133093
7.975751232255301,3.8411930347656376
2.6164637876905426,0.38917801937697527
6.2808272991323655,1.6157543510818146
0.961752606996283,2.1490667288057965
1.796643051225384,2.4712418864098193
2.007034320807888,1.9208956305434006
6.674631126924981,2.2992745773684655
3.7814372000235585,3.524247219664576
6.67412846437874,0.14091446285898412
8.235242632914384,2.2250898602433766
4.967436439510818,3.3127147873662173
1.6833682250062432,3.136340295431105
2.6782646851157472,4.317341463335236
0.22799301138387723,0.0774346398365004
1.1942856288644952,2.0978440697102916
5.483394610835266,3.6203856873480076
1.121576005416478,2.292292968416916
7.43175649478188,2.7503012838148857
1.496176306988719,2.0186075867367173
3.9671542455231323,4.076298275785081
9.815496574483237,3.442403256978654
4.247880093519156,0.27552201158166634
4.34471993648155,1.5334091955851883
4.130314507620945,0.43502628688696177
4.893799111841657,3.5139535842948506
2.383858291239621,0.6981201927683273
1.0265348183174794,2.701345741443543
1.3654712518587326,1.9344531075916143
5.334545819773757,3.682326928071628
1.8043892210478805,3.287359780069856
8.684900785742824,0.4770195022373001
5.236504375265286,1.5132185882069835
4.261989273104467,3.8953506545287597
3.102215195714691,4.278334417924219
6.857753082899446,2.669405894006097
4.302486788145392,0.5056266491097016
3.5255749921711304,4.141698348153194
0.25066554828485144,0.1413203793036411
4.779591463732626,2.257599932203832
1.0009538551732857,0.7677140056617844
7.403558456774702,3.2792698207384046
4.439070705871416,0.49528924970405597
8.847862367931473,1.5694862471136255
4.615758962362022,2.211666360883838
8.52153607461966,1.9365930824124198
4.257120226726432,4.177264413699574
6.454173544313825,1.549550919910982
2.123984617376554,3.6797494246537794
8.959487066217525,0.9971623170030216
1.2341887620691034,2.955335338827905
8.418475565619328,2.1330264886179338
1.782597437962396,0.161416490690624
9.377465856485427,2.4851742970214734
3.1205688593251737,3.925601408671724
3.826917946719157,3.7996132284527757
9.398759889629096,2.3596955556042953
8.261058893328496,2.5579206904018794
4.558516728294242,4.21132962289978
5.547522205058348,4.060180492212318
4.599509300495614,3.593976266114157
1.9276052537095163,0.7020870137027254
5.264161798481684,4.2746101211101895
4.730553158922802,0.7916949084601739
9.573118544253427,3.7208609526229948
8.287169031231512,0.18492170651761736
9.88526847232205,3.5605687352784314
7.094405507685572,3.581203596290605
5.471942763752736,3.563878670519027
4.941842445417284,2.2692815226643717
7.615875578382256,3.9917434201781474
2.635760472047629,0.6081405435636988
4.542537641626323,4.0485848346897235
5.212341140383693,3.698886661937018
5.11564285829051,3.3340865058470746
7.840365629531922,3.7715212555701205
6.3708151412063465,3.5873508008581823
10.207395271992839,4.150171512911019
4.967138605456383,2.3993413470286153
4.32786825429291,0.7384368804118795
8.311776122077083,1.3295026161593344
7.800849181286765,3.4201839720908542
2.2547143713387063,2.275245246273059
5.052988135153367,4.032885175446735
5.849464281322401,3.6252829578328836
1.4989185339645452,3.109353765456765
0.5682351343445895,2.0210884856483506
5.524292153730581,2.530809799329121
2.265527936704834,2.5203840144355585
10.219787909089,4.2875987096652715
4.271470686072761,0.6690223157988207
4.760185840241462,2.7069031414086293
1.5799446821536138,4.005248471750992
4.373758137380619,1.7963193062783582
4.992240947701156,1.9539629126272544
4.2842973481071684,1.0783151286273602
9.17184804024242,3.1928346651887716
5.198845670490145,3.838224322042503
8.057331370778499,2.6478734656103216
6.605135193180789,1.6346387051003564
5.27164506798902,2.743912120899986
6.6752904508183235,0.7752996796924211
3.482773494801152,3.721151418360824
2.3989143060519744,1.9641490375476816
7.766703157080931,3.9409276655975174
9.57975096154713,2.9009603562493167
0.9472941737945386,0.08325272480104134
0.3950033326400192,0.4795464956831715
5.086191444366931,3.544328061753812
6.736402826294025,4.025828576308986
6.496124789025611,0.7871198344424831
5.52653461198498,3.4290051623046613
5.243361370670247,2.1998730766063717
6.098046478315027,0.2194248291168677
3.1679257875125106,3.8697344561848985
5.341427451936596,2.8755989086007947
2.4545009748199442,0.8776011926543388
1.5591815101041333,1.7913067709887591
6.590987818450567,0.9548867474819307
2.9030630921776344,0.7511892583637048
6.048969903144497,3.8227027465201964
5.590690713405593,4.194272511454509
5.313439634050308,2.2403482339974374
4.499855059865804,0.3864326035493547
2.6123275184507166,2.6060210557400794
9.080448596426203,3.3631346639916684
4.9773850961123784,3.742330136470801
4.99954324929446,3.05233653150213
5.221414692444053,2.6863267030699984
1.6932889205102741,2.5339836564947866
4.76549735935297,1.4670817255702522
5.190286471579609,3.854485499618698
9.267909396985747,3.5369241964485543
7.474837332283174,3.826561761644779
3.96162345994146,0.22541229257397832
8.52587218900294,1.7527782484497896
1.807451118325135,3.253952502156954
8.750876413151866,1.7738105721180757
1.4400635071258585,1.796470564726952
0.7211250951920565,1.216262829700244
4.471957837102133,4.030638246472155
3.3039813735850405,3.478124787638744
7.852716634090495,1.8765251948904276
3.7940477142621907,0.2750323374107665
8.179679777045838,0.19741896763149958
7.760469781744457,3.03792939230536
2.6119730117879616,4.196444926888348
10.113520555456542,4.184987048585192
1.3053615768204065,3.148208775893906
0.6162790440379577,2.1283762687592325
1.3061387037437249,3.430276240033872
2.300198167929292,3.7964693145090314
5.709477734414058,3.732127102123091
1.544482506169897,3.314666579910209
5.368728345901066,3.960955114178496
5.350392187725896,1.9162415948117695
4.053039646017339,4.112357566947562
3.7980692126521207,3.858330811739421
4.584224768327428,1.6088296384244964
9.715200882799937,4.048318038991494
4.412181124171415,1.3944497197661543
2.6276284014466516,2.5135449251740383
8.744249788252159,2.167956017563217
5.97072565422257,3.34730328121804
6.99266630166506,1.8874375131558612
0.9556339631445678,3.590021266793644
3.8635133607720347,0.22754619846569654
9.095314595714264,1.4696313481375651
4.999175904058813,3.142356855793752
6.70443343569942,1.7981772583343911
8.570265506700968,1.3253533790705903
4.353481553197172,4.088920004590905
5.479283389604246,3.0123417637617314
5.174757015396101,1.5684916946647274
5.423123638774067,3.04748080904543
5.987828185313372,3.6071910740775177
5.125782780596102,1.5680418840526933
6.07886373284042,1.0419086336243875
6.218407811330188,3.6719182359036338
5.957967098059607,0.5212394046811426
0.39148171607194393,0.6868211010255808
5.176490415909342,1.7506567187489122
8.772328251711745,1.8412985295253013
6.955677544656698,1.367040141954951
1.072275882279679,4.245754495771527
8.854927185894887,2.947257640923815
4.843115377924605,2.227880194436721
6.448044057806689,0.4741009423765715
9.386855659275962,2.563038053208271
7.75931399023795,0.27191752862654583
4.167916498812294,1.0027505975492654
1.0494355320174336,0.2915765367615849
8.247817059574185,0.3410638620787692
4.441903818060721,3.934447657609069
1.7896000786843569,0.5019189978814954
5.582220369697101,3.483749535475015
4.969884159382869,2.4235229657929263
9.145808661035552,1.8574899415549921
2.3311667960348292,0.3749230124110658
5.328445009939732,3.8205171801799027
7.31601478795828,2.056379000032242
4.78282997490381,4.339418449381022
7.303516208603396,3.0926827406040536
4.435945100767711,0.9751110732290205
5.815791310786479,4.1813962219585905
6.96215400176013,1.5305281902109478
7.747794554072449,3.645879881016625
0.7021724855334752,2.008168611647682
8.352129412518149,0.6490373728001424
9.437733901713138,2.2798125860581706
6.008691644080674,3.6951704243356716
1.6412824063048133,3.09725606083462
6.789013518008279,1.1203429027041527
7.936093224884692,4.189818518407051
8.263060818741575,2.6413225314218503
9.350280957120388,3.2583867488140736
7.999092486675416,0.1155038228903641
6.529683305517932,0.6231517819487533
0.9200622492977928,3.563347412028289
6.0347790630966545,4.285127453750022
6.751187060738921,4.026725498753375
8.484374418104611,1.3931352177430414
4.9917277163867,3.748294985646038
4.1759071186780625,4.2053974383681005
5.1417603385395,2.605544869793279
4.719426524118645,1.872905102216505
1.2792495888738444,4.268275817716101
9.178383678957562,1.853803430501144
2.657813650854819,0.6352904229592724
4.551206414295432,1.9778439202870792
9.263220023138413,1.9808142149013535
9.112379982893305,3.0936958935386847
1.7687809958820233,0.2934708247404829
1.616192740390038,2.2338818331249617
4.274144339446198,1.2525829769818633
1.803203879393513,3.1778507216529386
1.5523483634634032,0.40911973634942533
0.1720645267759744,0.6770115794688717
0.689220720492091,1.6938436055882065
0.9466139351658411,1.1573427158005678
8.435833421023586,1.8062317715608671
2.139367905152302,0.5899840204490301
0.6857634159251293,0.2590982270216802
5.565745962745832,3.0959904596704155
1.23179568213622,2.0345724934918707
1.1790546526341523,0.41788521718501664
7.513606316586685,3.3119105023463637
4.28073741646646,0.7277920337332433
3.2260273566623736,3.7865575496004604
7.109889552458776,3.1945898104252493
7.019330542561557,3.2910138368139226
6.767403916695578,2.4921441926945835
7.0891439546872785,1.4692997179693505
5.138985514710181,1.3332983635965538
8.457237442066575,1.7524241434080086
6.605014061229301,3.588958186464507
8.494271221052793,1.212940851591238
4.879310881784407,1.0008343515889457
7.8094437494683815,3.826007789659761
5.746837133284488,3.8967569913209714
6.978287070156506,3.0456588744819735
1.9077425162381392,3.9212703609603414
8.71231496428568,0.3839165324218378
0.6568920738172901,1.2785856149291392
5.495900728178755,2.5028497249772874
5.66396709376241,3.978651058637066
9.494642737789878,4.277895296386163
5.212607554548435,2.623734700170117
3.553445359772649,3.570539218254564
1.8232809928195064,0.7361979565512656
4.197769025105351,0.4470393847531482
4.5961622845367325,0.3959570826148997
6.374153090038864,3.52263934245614
5.402734496341151,2.8309265564480484
5.127530101050926,2.836663248488901
1.9819043390458684,0.5438502213210149
4.982635029404674,2.0259584934554247
4.8089952646623875,1.3414610877870978
2.113745894587264,0.8097199618207549
5.320857843167882,3.77632263771509
0.9688244606540558,0.5332427071835498
4.64948213349022,1.6785665852045426
2.493045601584525,0.6095309593411629
4.987519414503797,1.3044723553937478
7.9741666787629475,2.590717330548994
7.934270943298754,4.235798941822335
8.016580286460135,0.3213556234203316
1.7050809405155287,2.706908702822128
7.534453025802473,3.8306464490925825
1.066897286918814,2.243518298955128
3.5012522298732978,3.911020457215566
0.31779928058496887,0.6481824243370167
1.2325853193085483,0.6781707277317851
2.9944729398595844,3.6535238519483677
1.297976429015351,0.5512330317014107
0.8730277690386563,1.8878276051776994
9.687072334020344,2.872874805631554
3.4646825672894304,3.513382416173051
5.1397205821039345,3.01441285470714
5.447220986202421,2.969102878777048
7.331799769150833,2.363225721101313
4.759348811632556,1.8564133923722377
1.0345348791938127,2.9460220284251397
1.4855327813882273,2.1934017163219837
3.6539411476732937,3.5199949265155315
8.004862812289485,0.46581362839651125
8.125961854573696,0.5108840860231004
5.055147069751754,2.8547879762942756
4.2831036522861945,0.43631364411341544
6.931721105305621,1.9599319960616002
9.0869980136637,2.0616627459477814
4.89379397287445,3.734202691909774
5.762030944734448,4.299440293869283
6.624204400569141,0.7084709471662539
7.237580216076249,4.029594122806517
5.531276420945073,3.473545537690632
5.0653512024118355,2.50454766580359
7.776190557257074,3.9911710704115153
2.361503216003271,2.095978037334915
0.4389620244405527,0.11415587551445058
0.8079328522964875,1.1717940956186652
0.9858572638823098,0.39445460958840195
10.165980067308631,4.3594082644298915
9.599663341735715,3.7794342524302422
4.482930254423861,4.172570692127161
7.54810139543172,2.5110956091545042
8.792666746724091,0.831274856005177
1.7702531110205562,3.0036145227323345
3.167570810762169,3.5505675570400532
7.534762912840858,3.168360730439341
1.1320086428032732,3.4801566243108994
0.467200045460685,0.40418863498433105
6.313859280990077,0.9213296886105622
2.528308230325883,0.37361387056537654
5.108086094461987,4.270879250323068
10.007359661231845,4.30861438277432
5.90411240893345,3.4197708882550195
5.349100870739433,2.1040548312161325
5.42285256144317,2.9056270331409104
6.9587423368182115,4.06773291614489
1.0143977475821013,1.8024056772273633
5.213009745951977,4.002033944707633
1.1466514981430063,2.034268839670694
6.719414634849398,4.276463318561312
9.469471298366006,2.77423820029436
6.2757721769700385,4.1016298314045425
1.6003699264777809,0.8197239288474487
9.453559542488566,4.166045845083019
9.156491224240014,1.527043396978396
1.209860893299534,1.8902506528667535
7.078308636055268,3.897294897150431
5.21767667591112,3.5430500116154304
7.022854974401665,1.854384880296686
1.6212271354797472,4.085391620593906
6.324961216925344,3.945288165195149
5.056005698777148,2.8164605500350977
8.100540038826479,0.8649999859951261
7.251970901698038,3.984037345894068
7.1893854722402715,1.914616298554228
9.08694104586443,1.723682516944185
1.6441690179835715,1.9830364187587408
5.188316006524983,3.5952217363610472
8.04418633216373,1.0605887189919085
4.32672981347594,0.7740557874033867
0.35767412926734343,0.39089954920128217
8.824345764292786,0.6697641718914178
2.1345864699441033,4.074905160921844
4.5397162046312936,0.07554654673973477
1.1732814244845229,4.249654024652054
1.2127374051400062,3.9199960951635013
7.095122038096462,2.4655469433709096
7.0978914948609955,3.730228920137261
7.792312933420411,3.595832485333523
7.285539757119657,3.397003511918686
8.873985611449104,3.11579740876841
5.53329233193657,3.7039646982799463
3.148130352795345,3.905728920533141
2.437684155213751,4.209821544340805
4.404208490366191,1.066526761218066
4.728307196195355,0.7387928590150878
7.562646609379768,2.075878051485587
1.3162245154129808,0.8173137650129594
2.278962064459046,2.281127716947932
3.498414190875006,3.505343992744565
5.604902961243487,3.9348267110960693
6.25926869405465,0.11792249574641595
4.789050922147432,1.4650391565887795
2.3669994201109783,0.4761592955857046
5.081001007301459,3.4875150142047078
6.661133328186169,2.17159144963928
5.392567550053899,3.880378942636496
4.422089042194142,1.7323380297987923
3.8932070671405663,3.9686303521449315
6.224019371188591,3.783007786094402
2.9266611887389833,3.9042206578066136
5.3974819238464855,4.145291353104901
3.9845103467087952,0.7715270826304931
6.202671817171243,3.81104771320508
1.8537716325345421,0.8636501323337015
4.306323565761064,0.6864032125929012
2.2867851407651374,2.553339297776151
10.251307994256564,4.129409664907815
5.683412947393337,2.9912937231768764
3.277169456747745,3.5507702491430813
3.6414639360094605,3.897357985934841


==> graphics/data/lqr_eth_suboptimal/19.csv <==
x,y
11.013679837742071,1.7189115863209377
5.13061543623643,2.8620157865985734
11.054067901725652,3.195343726763336
11.111204086091824,1.7474533464053639
7.116010667785621,3.2719620397494253
7.064281255111227,2.9535716524699156
5.813137982818544,1.108903573893803
6.730286382596211,3.1661689955125345
2.3558748316446985,0.3445303437565703
5.572546047391764,2.9617565206704697
9.147569999653728,0.36586782061509243
9.08673847721376,2.9739633324703814
4.777345892661798,0.6610066590146401
9.30925449009463,3.3360197911795693
6.520350607134364,3.3458769710752985
3.084919375452916,1.6402137610933027
12.354041234826955,3.088561741137283
5.748308914435282,0.7606871615908223
9.875629644536762,3.047573610452588
0.9380887481478699,0.2991547081812068
1.495998741971925,0.7093529006521608
3.6322672724257528,2.5777723467996827
8.346670142971018,1.4965156640161779
10.266254620017898,3.3297945422779387
9.463377288341047,1.858573511378118
6.933935378593389,2.119719916806045
4.071115339540942,0.05789560304913799
9.923875711470249,2.092118635553089
6.916148484213298,1.8970820179457077
7.49594259919604,1.080477907021375
5.545218889362363,3.176585129646817
10.581094447160993,3.39941839160598
11.884119183407668,2.464025326156566
4.45061541433717,0.2717868252390158
10.39117748154356,2.737896221876034
7.200576389325352,0.3897078778079493
8.56407414519916,1.721769952511998
6.4380935626851095,3.2699678003075197
11.14254312575446,1.7455670681698254
4.036519756909816,1.9535331290914282
4.71867235304329,0.2518751980763423
8.075833363589432,1.261281220139469
9.081251772303963,3.0367734409810936
11.125892227803856,2.0326134634805384
2.0100285831292,0.9934182408117719
8.369599469112822,2.9372885823271186
6.423314309200386,1.8924942727062244
9.02164091685691,1.8245751968795898
2.970737609614979,0.4976360181140915
1.8413293941153706,1.0802963592503698
5.693405680630926,3.335537197869109
10.150295994470792,1.0963355287982361
1.1804991682628512,0.0043167073628189445
8.084155011046198,3.3395631847608884
8.272628028223918,0.19777137966598096
9.795132208718904,2.2235615635789383
5.878247122249048,1.3246467234423156
10.759716179065842,2.077083846848175
8.831736407345616,0.32833223759677277
7.183321162210387,2.1113934617361414
9.592758039076374,2.3334113404128463
8.988976870239515,1.9061838799715523
9.721903211926762,0.7602990371007036
2.3837297225171965,0.17592879643141246
1.395426249948215,0.8270064849925349
7.822180926164616,3.0569261455139807
4.499041976628684,2.7211650560570657
7.0829305145313874,0.83204514909247
2.9849386432277014,1.8416523853060693
2.7790388398902452,0.22674657210412563
7.313789737420489,2.8785573899960823
7.04210574681551,1.8491025575243636
2.413858744475519,0.40328667467628176
6.219110820121017,1.3376655055271778
9.1419500653069,1.8798393940378708
8.087871739879338,2.9126442811718487
8.865734680711212,3.4690692755083785
8.945409545471374,1.8988950369579793
9.890491585002035,1.6679123028474812
2.1829274948024313,0.23942857201442497
9.722651592226661,1.523921663699207
11.980174698926158,2.4691809483973843
3.7349229546398863,1.8691565394916383
8.587852711769541,3.47047983516563
4.08477784364328,0.2004109182708273
1.235167516349767,0.6380931785956745
2.600582015665443,1.5745652709895777
8.590102683281145,1.3746983872872276
11.535570043053642,3.4682310381186205
9.765014999725246,2.4111363962604138
5.9689704402893256,0.9882398497151962
8.867686753281255,2.869482764154201
8.667304590160068,0.44872133457227115
13.061218643332445,3.1271496660630183
4.839146981124738,3.3597130885352504
0.510766989817721,0.012510093281155502
9.096420160985284,1.5913175394915955
3.7870085286484287,3.0112109693990483
3.658427707716487,2.4090441121106307
10.928406544171843,1.8750081258128946
6.941967780184981,0.3004612676754679
3.1222771610594444,1.5626637578284939
12.723681697733458,3.114942686986881
5.091078039699549,3.1191268228778073
7.375592579461558,3.3914388020139388
6.9789183412708,2.085501954499726
7.9974088394083065,0.16928850193638623
9.633511536601683,2.8250149198674546
0.8567958436144925,0.5116013104169231
4.088783461001023,1.758671468991413
3.1392177298448707,1.5585831853444376
9.286211494889482,2.1260040322287166
7.728272144729994,2.791414658425653
13.363391642359561,3.429736952358631
5.6669578921748345,3.3260892819377412
8.61273609447031,1.7663314728134263
2.168473623759807,0.20076427972958588
3.6527950758528487,1.9497954136388462
8.929995043684563,3.1263535684514823
5.447572717975803,3.2620109425436303
6.416178025293553,0.24390029067176827
3.2043300735095963,1.8569217582182795
0.5542895660975065,0.387912643263987
7.995964273837254,1.5650236881509456
8.087001400816584,2.95450308762113
2.4106733617814813,0.21726984113366882
2.036980881137011,0.4158350768190181
7.615395136800493,3.1902314818313817
6.36485945026367,1.3055785387901848
12.134492232097928,2.4659725450355605
11.870989363331613,2.8057960207408845
2.1071932384824352,1.0346858563623431
7.211538420449592,2.126267770850537
5.054046390849818,3.4033864425625895
4.125153694335465,0.14125748715003783
6.661657612766614,3.3018567897195616
7.149574699927018,3.3773908332638554
6.728895628519349,2.125812350201462
6.860244461428368,0.18773194909818158
10.996478183558272,1.8848862677678382
8.757395330864135,2.87331723352274
1.3169968094038313,0.23693976460512908
4.884305100589289,2.993350038930621
2.207378649386721,1.4574744765885654
7.863672805573368,3.501007425982424
10.911533170300007,3.4522225547834045
5.037047987676394,0.8202755709767019
4.741831583427599,0.604918526756661
6.15557875023033,1.63764159200828
2.321098556396807,1.379201262323634
7.310682314489986,3.4925087454141237
4.97608892523001,0.6997241531128697
9.236285222294567,2.8394875428586834
9.696977167726633,3.512403549080484
5.86368427190459,0.9781373625026603
8.088660442205207,2.4606791464826347
1.5913484785584178,1.2824201445073795
12.387598676179927,3.1379722948782875
10.278793778686033,1.779966448470076
3.895951506385154,2.061333876071231
12.31241051810662,2.914143139513932
5.668165145231798,3.0860365189188332
5.588023877635925,3.125893395234561
7.337382658875194,1.1134769221188379
2.1343226328262634,0.21182527313751787
9.507222052504703,2.048603332281871
6.656972097243161,2.882363972201479
9.781781198737935,1.1965942503476203
10.954276560457961,1.6358437335703542
5.703052897512412,0.7521775967876319
8.776520715178238,1.6424725404176699
10.322544054297891,3.0966097561285757
6.589105564435496,0.5408714044034377
2.1656781897905626,0.35257317068981514
7.280967428041321,3.1058797327368155
1.0897332018331163,0.07417364555595762
6.009096884867607,1.1469348599514615
7.437557774455593,1.2294669876326323
12.381997648911991,2.9930204387308583
2.5411497236912695,2.054514277732321
5.814645248435227,2.867482336452868
4.325921619268803,0.12723139520830806
10.222530930522524,1.7634790381698104
11.668304539088467,2.6404276579391874
11.986114228979373,2.502307586496677
12.522529296047695,3.4038956417360318
0.9417805288434329,0.04779822082480126
7.491338692020661,0.5898462046501732
8.439185173136636,1.7771952716009987
4.333145178267097,0.11622544186508299
8.995558977555946,3.1778173232879947
5.508958116984135,3.071245234833677
6.402779713007503,1.8077489441602217
9.096719378048435,2.1581467291868117
10.0413979365974,1.1493354811958771
0.7034290565257788,0.06562445122660611
11.216223182251973,3.4173479752976896
3.9818640036480097,1.789766806076191
10.158591020491428,3.2743683103926555
4.419876485137325,3.371545177162691
9.574235216977003,2.5731386153946634
4.957421828099536,3.015278982917014
0.4156414464209792,0.05205151683346865
9.744719350693371,3.4153341355328464
6.512195510960995,1.3736366434737013
2.169715305967743,1.069130882487587
9.405365758513673,3.301862942283078
5.7117684021795165,2.9885012389467125
8.752395183975475,1.6011520910525996
10.392926249484432,3.0993874367882714
8.269843055787616,2.935029677499241
9.900961005606735,2.3373534209958047
2.557680628091471,1.5596730039690794
8.979303201482685,3.1066077864143535
9.971226207765113,3.0045794326202895
10.945981972538753,3.3631770604363282
3.978409542017204,3.1796914118879043
3.7635785288816663,3.0319997015741373
7.27410910052466,0.7620323092686963
5.194643789104032,3.251071226690805
11.386355454850296,2.0723362416302846
7.7598235179588375,2.716228105091515
9.438980545748667,3.395966134673821
11.189803067062652,1.8997019786604943
10.850198422012292,3.142152948294669
2.9495580892615543,1.815402485925955
8.671602852631526,2.816406964421815
9.522200427174198,3.426770699269526
3.8755434790850347,1.8056477644697548
4.422444828402134,3.0640831583390824
10.034757972459227,2.462606382086772
9.255386548110012,1.1088132456735096
4.696658723887911,3.3505735858161216
2.827339716711994,1.8039885717474617
9.48030745524282,3.075797605325259
4.225714776182663,0.16561898967166366
7.606954169796413,2.462065620194453
6.572661003421881,0.3174965416556801
9.670494204671433,2.919162080330553
7.726659490346522,0.8603455834278524
12.52890422902658,3.1798390712076805
10.20025182102429,2.9473681332466244
10.6230330156374,1.7564393919330152
8.406683095303272,1.3066086330960562
6.3235535054121925,2.8292037967588364
6.330855141716622,1.5325782388485472
5.217242852623734,0.6063749778735319
9.66513253387958,2.4318057222625638
4.638815402431153,0.07485291961533413
6.766806857775659,0.13644588092550974
6.80271371417996,1.6628175567834904
5.586459638692382,0.8612819798074156
12.275845328892029,3.1973759639164907
2.994249428333725,0.23009306495320592
9.847046727539649,1.585265114947391
8.189344646062384,3.1347294394838947
2.5853569845169075,0.14038722133565495
2.7109471392009032,1.4922559339193886
2.35738206353519,0.23161635076957005
0.8856884792250768,0.30976828394267675
7.3802887527642635,0.5257373283017803
6.253193663515613,2.837471899097282
4.040462238663405,2.003662773183439
0.6515796496122973,0.27035742442496313
8.334575936076044,3.4324703510014496
6.107255761881863,3.304492297214367
5.22624918204696,2.906044524346397
10.313606740093837,3.2974388153963288
5.874830360335011,3.279412945458492
9.945422026392553,1.4837401802990604
7.740796295357986,3.148783486358232
8.96310820112035,3.323726950226458
2.226664224622513,0.05039067149429044
2.438679003459791,0.6267226762425044
2.1122372946884544,0.27605491520121095
5.736502110985186,3.5084961526861678
9.092287881994075,1.501796674993383
6.321937671505638,0.005211550028446643
12.50226946688312,3.317624495422497
5.621456418751349,0.8752434687831512
9.992796861410064,1.4521986556031417
6.899083611569488,0.5343148201715362
6.18470151467411,3.337268588866415
4.729906708248402,3.29805331369859
9.94082808638484,3.1334387426659767
4.320894331187185,3.3288594540463503
5.78542356253453,1.457158139479183
9.311847775985242,0.6426724654193083
12.091724148009684,2.9248054971400856
9.50453514862406,3.1685955335180696
10.559416673470155,2.8768033843901306
9.99802517640051,1.6779254661625316
10.288043619533074,3.046425826130517
1.862280424909345,1.490156436078598
6.448959626353231,2.968015397976133
5.362084147542055,1.1588713836129485
12.857831455063314,3.2098366188745606
4.910722914357876,3.195086646651339
6.467752517587748,3.11334086242524
5.009615388880464,0.6825674334136231
0.6591204724389421,0.42514325353689825
1.7665812057637977,0.7031371644227051
6.776155484910853,3.151924365917425
10.375375859160437,3.4744369407168803
4.53023204756782,2.889105730840529
9.991227782923607,3.0574903042756576
3.62582102471067,1.7804768161239632
9.048703806765396,0.7720460856386877
5.514856511149287,0.7587324929250566
9.934491369500119,3.510297132622136
11.648700063345247,2.230857772467122
5.426133544600565,1.1576325461286148
3.3300290173340743,0.4742833254916834
4.791962187051462,3.367448916736352
8.659158829341902,3.020430297592758
4.248460930902967,2.636556940845826
6.721638297518599,0.2500606459790784
5.958186984708298,1.5992916612460357
7.240976419497596,2.3362486110507525
12.448660204727005,3.075836321787186
6.128405998909439,1.5243171375120261
6.7292732781100755,0.46500565850618303
3.964641308302755,0.07265957535880929
9.841092812959214,1.1958045942219075
4.293968736490575,2.0593886881086076
4.614753908924994,3.1173359950415582
6.427320878311896,3.13740254932695
11.238293520733325,2.118787486225089
9.92591020893704,2.0254363473182613
7.730710581012497,1.0107935138761437
7.248110594627942,1.8348214902580433
5.867252669060528,0.04999897089229999
3.251157995305179,1.4139606792312716
9.20561949388027,3.1601399792653218
9.465630030576502,3.082448770865419
3.4571306209586554,0.6891141532188432
4.339789631872467,0.37889577515777884
3.3788818019165094,1.7858017965836896
7.771362265289008,2.553968540003792
2.6275333237460154,1.3933710494675902
7.096960449709048,3.3225847817737764
10.760284345688591,1.8406982889978867
10.673085396602175,3.1714081560747216
3.926780477011363,2.352176325375966
7.298340539021992,0.9984991256308329
2.0939284346286473,0.3676556904877359
7.3846391023818745,3.263302193992441
2.266512982300016,1.1720431927766048
3.1392731929112356,1.5694059421196616
9.480926351965504,2.357065890752203
4.196113925763817,3.1628704408137223
8.391578243558607,0.0028371845114670835
5.243736402197163,0.8488868689084483
5.637153617288773,1.3092279667195168
2.2701496485733337,1.2363645981695055
2.206990483048429,0.4966764436414856
8.959360575731266,0.22202487384921926
8.280878854990517,1.7811968817014205
9.093092372685103,3.4982825278762606
9.518281166017946,3.199869634567593
7.751181894249536,3.4158511395927498
10.894296950430219,3.2299943916677565
7.122533890205783,1.8691369027649034
1.0709759246527262,0.40993940267957407
1.0053298938434607,0.5592858654141089
6.06922823839219,1.6240242791007589
2.7330886182318865,1.9782962218386362
2.642234896556828,0.0776971938951812
3.728853269977816,0.0243269376630299
6.367795033012289,0.04006039213229301
6.88537054123333,0.6617547267849426
1.1093958439379439,0.24415165144495768
9.338129504247904,1.0055954598140158
6.04435181240432,1.3654468101738675
4.449698768427571,0.27750043097203925
7.1052823284551,2.012859206739108
6.070163665517966,0.26303398147748824
5.179208956551346,0.4841276500432296
10.199897403450999,2.0907213887287215
6.268325389257952,1.7051713230504828
10.563526157446976,1.4069105979242436
9.187645308517038,2.115602996777504
3.3318941607187944,1.9782844050117139
9.457478134843232,3.1742104461902905
4.523454952826098,0.5782204084826745
6.849512612716798,1.7558095974043018
9.961760889201916,2.332403133133661
2.4103251992221315,1.6307919783199012
11.225206004703312,3.340871495012138
4.278153245929366,1.9664876110501608
7.2165010819263715,2.820821764339504
0.8085766197026214,0.33905894810028964
7.158154036696283,0.8778629445729398
0.7018994674212726,0.48036845254641336
9.473191483719727,0.685613861778211
8.376444251865351,1.7136804620056134
8.932444039251678,2.1611416627925295
4.54087522822517,0.47633412516067347
1.1227808440040086,0.8397291744472037
12.55319069702518,3.0400256795880263
9.955072600580186,1.2207496890078433
3.5557722441493302,2.796085366116788
6.9958373119697175,3.167360029262425
7.370615779151634,0.9299786155430663
10.088312179759921,3.083769854034219
9.51564324391281,2.7039764700192803
11.006662067959624,1.8422719621332309
11.94956945152839,2.693929937344647
7.424957966244779,3.402994175905448
2.7815648179077037,0.25331388904682905
2.0651676968000494,1.007515592910344
2.772662708396542,0.3206726003035938
9.272660470480725,3.4890554505398326
7.7617238206351375,3.2654011688633346
8.859657082957842,2.8463276520124
0.9046239573224878,0.6158566320312044
3.7873581824242217,1.7291580026881779
6.828639349272295,3.13442569634132
5.689605070824201,0.9490154111308683
3.7758115667726164,2.4672425194902585
1.959284421845941,0.20242787970855475
7.381541054376294,3.08442502478796
7.617347598892417,0.714154076821777
5.0898495307801035,2.8670134042660096
6.738136458475368,3.1720083414844744
8.098741899596384,2.6111928179188943
9.822819873879345,3.003616449796212
6.377485091841835,1.6318429046129328
2.5055349768385895,1.4455720393580513
6.391124423667601,0.49019749399469364
9.43529173838379,3.3722571923215483
8.112049628559912,3.097764460186906
8.884251455204694,0.6089903075386802
2.5790006834517616,1.4798120831750254
10.340010961257832,3.424116956420871
11.956065324659019,2.72318378647138
7.902593498893115,1.326331994200252
6.972099021348971,3.201615149443092
4.276908194910489,2.704684858551275
11.805604867051853,2.7108777260674453
6.150287551062759,1.31426719591609
9.964109493965054,2.7808990381601424
10.402098339044983,1.8749958499675163
11.291203769903916,2.4973035547586995
1.9330046671570054,0.4435544430761082
7.048461312914643,1.699592184517848
8.608215919084076,1.4497242568854891
2.542647386264395,1.5104814333205523
8.924432223511998,2.128222724754837
8.550570195071826,2.9336641964315815
1.1266796497585718,0.37772190625243884
8.471360834901429,2.723482461951524
8.534393759806578,3.470369244759378
11.846643382024487,2.7487280367484006
6.20189685491881,1.7439067615994057
7.878651685473336,2.321491017623876
2.5278902891972486,1.8633318281756763
9.085222636827258,0.8911537433058727
0.9794563733869501,0.41929236228727185
1.8518874041909126,0.93913563660069
0.6043509474147033,0.3101265388934019
2.6078579659577716,1.9695385687849738
2.158045639000354,1.715856008185833
1.305047214970125,0.5613111429089888
9.70558266139651,3.3396837397810923
10.747763123195359,1.7197056299525095
9.127415455376802,3.043768283439819
1.7087422744817218,0.4835955140351443
9.204416773628864,2.954501643575764
8.958884476724526,2.2842243322680016
1.5829523267896728,1.0920784814291784
7.86738292182801,1.165833039327532
10.046430385366506,1.881947325164138
7.508752992191836,2.9068400962600585
7.358974276505394,2.9312394963211936
1.1193379918147333,0.6979152206445942
9.290273153228474,2.1951177328888845
5.220052009696418,1.0210804763905972
1.1556597372691293,0.5897293265809793
11.469809795050647,2.4116222047172586
4.317004110330845,0.24983850608610914
10.080376732954083,1.9808584666718698
7.834556582358066,2.592512159746356
10.837331227876975,1.534022332413815
4.403321440713873,0.47277406312798176
9.812243006666739,2.310009847074713
4.5003525295416305,2.9127469725275614
1.4296910408059527,1.0668578666128008
10.203477926271663,1.406456988918156
0.6910955992025727,0.47430106147718165
3.112746827210205,1.9585787820374754
1.6273905440220733,1.247139356808587
1.0201106772976354,0.21075113393083403
9.453855772164202,0.6456069370431112
5.140951486256887,0.7081279005233128
7.564984384059448,2.138831851156448
7.223003077208784,3.222271932955823
1.4804074774827511,1.0040470419533778
7.42238094011585,2.210364533100417
5.663551557385564,1.2884795264029352
6.944938639294135,0.6153856937991458
0.36223927368121855,0.06902039058663735
9.829035028177621,3.2962291047983925
10.259566322887084,1.1312018323298065
8.750583258738537,0.45104109819877175
0.9859593431105876,0.10848073168535866
9.274320335102294,2.4003110302167614
9.545706990920591,2.0814702857643494
10.300792756010079,2.792517217209377
2.1166669936771143,0.2283829687803185
6.111532686472449,0.20174579340463283
0.65890403532631,0.2824680197999646
3.6160139881525875,0.7001468232269146
12.012881965219414,2.873654498179048
3.8223916806486304,1.9494782025429063
2.238130730832887,0.09687079341720856
10.35944927298779,3.269219926717195
4.223257751167981,3.4052824944844566
3.1052078531739844,2.2071008330415705
7.486296148977084,2.3687122553646747
8.561054620291713,3.0761630491774863
0.5804080569166763,0.4155155133581814
5.874619728855516,1.2478831679051634
2.9992141642099748,2.0656114149261597
4.634230365769949,3.1119511671096447
9.638056160072306,3.4942763624369246
9.01434252708632,0.5219188129614599
6.756033018908071,1.5048414379885648
11.684789949049385,2.324083724568365
8.58982390767098,0.05522986088246867
5.517100964547833,0.801392508375185
7.503060991687627,2.0160049885249216
8.862512792609875,0.5498766699862843
10.035371574730084,2.9687980560517993
9.2487553357998,3.305379020640312
2.083925941616462,1.1541735373315947
0.28577305869966424,0.060686981769067484
9.829724117154884,3.307891115614513
3.067385464356768,0.6119504397891622
3.9355538992299612,2.504743179908056
10.568265797562287,1.7436616151836182
2.870193849095428,0.558392842486725
9.018826035530552,3.429060055676516
9.840941087037159,2.099941513257829
6.518526252865206,0.14441994967727595
7.5501065068490645,3.140751445633671
8.742220320470942,2.9243074995230613
6.048450599065986,3.349700993218783
6.386927010087712,1.6075516643851948
9.971610427050965,3.0764948088347026
12.097676482411334,3.056381863786034
2.678189825603961,0.05227141719414208
10.592748989291408,3.47062416612981
10.8562534286736,3.128416638501758
6.151800881799453,0.12319946119554315
2.3214134949516674,0.6952586093059949
7.510952740812277,2.340761152216518
5.188570258945405,0.5379038921926378
10.29564212214165,2.5785248157751433
5.2448052799996585,1.0440936065633912
10.177958690333577,2.8914913546244394
5.419266700184933,3.2015004719301423
2.6547977768400575,1.4423046307227478
2.245809204263851,0.023260591101090078
0.542649146878488,0.03464457385922874
3.9297007927200385,1.879190068905377
6.6918305557586315,1.8243757829780831
2.7227641533552767,1.661195531903903
7.301386310351413,2.87802574420604
12.189155876962683,2.696019408165311
7.383012708368428,3.2241537638566022
9.56674458688893,3.4183280114139816
6.834756131924815,2.0773508147198396
4.314429510925409,2.798130582169992
12.011576648374692,2.4953764480349783
2.110040483066962,1.5472098767391897
3.86384360657582,2.0037750219689405
5.333373602659309,3.2577282227023474
5.073542982618292,0.7992410371998763
8.011409830299552,3.501207823570363
4.859043541934465,2.8509465939579086
3.360691805389351,2.3236908304596726
5.183000275948561,0.48850373640254807
1.4286275727479225,0.7853603700252052
9.979390312274546,2.0952656577861326
10.977628906673555,3.3355457068671495
3.155639793779872,1.8962510935763668
12.33229959600667,2.810965018961328
7.227732904325232,3.1141209196939896
10.083452173034217,3.273746406781174
5.77389356940202,1.048413308317185
1.0749480755194183,0.26712925777343544
9.524740838549071,3.060275025993435
9.231745524265058,3.1937819778208434
11.00996420023553,3.136273447924531
1.691987447319495,0.13279298912121532
9.612298652777127,1.4588226917048512
7.214860912705187,1.7942382342221925
9.07124864035458,1.7292391159887583
0.1936854656516353,0.053975666991327886
3.425102971396446,2.2296163744619695
9.006876065186395,3.4362717633875777
5.9477097484455825,1.0434139080393754
11.646018226678452,2.5322439836722674
10.260845849895542,3.4833666758475355
3.9882244785384455,2.7105963988724495
10.677447501235234,1.417551964577151
3.7421844213209647,1.466943018421965
5.48014156355476,0.7347460328191178
3.2898104379503432,1.5245962205301131
7.19664247610514,2.141350082401728
7.325130864694351,1.1650637900216276
4.305039793154754,0.07242939007795623
6.3779983090227255,1.2570080351404123
4.433144016395592,0.42349908855164503
7.111997540954574,1.0029461006529843
9.897573024782915,2.0211603972698096
7.367508062855016,2.0389170553626164
7.05455570508566,2.8196830422400527
10.57651240049617,2.96275003433471
2.3901078060276486,0.6474993361492809
7.764419735646604,0.9370629599280286
6.521906638602456,2.8152718768291267
8.045032862820642,1.0232725725128788
5.6503201434551995,3.1821338825023906
5.774263690793015,1.240417993983319
5.357698166207243,0.5765783816844665
5.517353507534473,0.9637226936504477
1.6767609516303423,0.890122404460621
7.873821086216157,3.0874365065525042
9.18072073127597,3.081600815083818
7.207180454972433,2.838349091967862
5.553585583615524,0.9142822417741786
12.107115438683808,2.4484993438628724
0.9235588080429653,0.6890730458994538
4.2807691212364825,0.16651814073822513
8.377326203858058,1.7545644240249145
7.732465737031381,3.3232253616865624
4.260266847394911,1.9227336383839049
6.777754937648336,1.5084717593980637
8.195216195324154,1.4929038909863983
4.184045318559261,0.036540264810456136
9.17578904493377,1.632595022419951
12.07431589478064,2.4082102667572465
7.766138265818671,2.9087405918618163
6.724045796991749,3.3202303886211544
1.1569705701267943,0.6201677000499493
3.1640479384771885,2.4006068235545666
4.635861256883739,2.7942704391731605
10.825561464869324,3.099498266251966
1.0062280075921826,0.7125917144028024
7.056962663525473,1.7183116698115244
10.449491521365868,3.4919865213300207
8.155043588818447,3.3461201192675043
7.475266792858983,2.53526530827369
4.705118689372851,2.951695661707384
8.321924855789133,1.4291988893313525
9.150934471589407,0.962411291944966
9.451788024140374,0.5874677995843229
9.840165199453502,1.4764679581880198
2.3284177277547053,0.42605266950374365
7.844599855466306,2.946646897701962
2.3652914361523956,0.5001444508315062
7.201804847045417,2.4164785255213936
7.882790175836025,3.1264745420103006
5.643468658502479,3.300549363589454
7.403431124813883,2.4616137867959687
1.6506029195816607,0.7232297483209362
3.600383208894945,2.260354750247928
7.7686115664895485,2.844812230653421
8.970332349981007,3.4674200153977277
8.031259878821487,1.347284643085389
5.862830888037305,3.483124361196411
4.231036767539411,0.08729618860520089
13.085037949319295,3.5019140509030278
1.7266008171157006,0.9650525967003177
6.113604974566571,3.408365103465467
5.94356883913076,2.967682762128007
9.916562830356417,1.9163817874202371
3.9877777084421977,3.194820228872789
9.254809159871535,1.916619863366538
12.191218102578357,3.069188405254358
2.02923548470874,0.22664522345650795
9.733840647566836,1.2483168975551422
4.298877792078178,0.010696273761138353
1.6282284161877205,0.1459964271488201
7.761203854066334,2.946807356836112
9.491967096495722,1.6683282058961593
4.846828918133202,0.5213254280940951
1.6159135052014841,1.1067318072887855
7.4576556966480885,2.834739272017549
7.619351546693926,3.1634512522290894
5.311060866767319,0.9496575255624572
9.228994400576548,3.0656805981851756
10.69990092076983,3.252112075276
10.378893670247972,1.6434956107322065
11.159512666347982,1.9506360056568564
2.864737824555791,1.9663960702980918
10.448843949723837,2.015028626749408
11.046149837694417,2.19574008083249
10.60684620185944,2.0615764764661613
8.73431010262108,0.43156326066707273
6.521579262563115,1.8490264924897377
2.080981279741374,0.48076643338749575
8.580420365480347,0.06791958747065524
8.573096501391044,0.33495291963945045
7.870282553013058,3.443542312331142
0.6024318809866375,0.15855503181889063
7.776507816857933,3.4746435543255894
4.553276487268085,3.2450189889968093
8.757716785197939,2.977202824968731
7.915884583941439,2.53951439518847
4.25052701993255,0.37058995578982873
11.226918206276615,2.118103516464978
9.478387014881042,2.9863745170010585
9.587628653842758,3.11297756065526
7.724118538339941,3.197605652303789
6.465721036669474,1.8795915979594828
11.580204215774009,2.274708007043712
5.243895597725896,0.7126390552125281
10.188356421225745,2.961690821756589
8.978483103400682,3.4180655821156063
4.738783614234487,0.29687276794103407
5.498107864413813,1.1030289954801766
11.371269426906668,1.9692072944273262
5.965031353779815,3.3783473117495606
2.1149357657415706,0.1748188244910494
10.946106609980975,1.978130757100763
8.461746086540574,1.2883539835708284
10.337845760353076,3.3319942560283766
7.96601505546665,2.879503036731346
7.053493012653499,2.980810149183646
7.1247825364055455,3.1068496905024503
9.222200903358063,0.8116005050635988
5.133831821880628,0.8304443691583614
3.128336025037816,2.4896615216352593
9.134664210539313,2.9237330802078105
8.647751142808174,3.1744514660212193
4.558926144382646,3.4306819456761657
6.800293134161357,3.4383964217008014
11.485285879612242,2.153342954673054
2.724147255061781,2.011065655710567
1.492886654588816,0.6994639730330137
8.549630934022156,3.0374145992334416
5.552643144822494,3.3625262641908362
8.490966710510364,2.7226009438314778
6.224007988851945,2.977694579289021
8.141847516934675,1.185209217559815
9.926712756785726,3.202489416980863
12.711084865710152,3.348588483132927
7.554586564105706,2.5261477333510425
4.41724511894853,0.1769920950540162
1.7051642815748413,1.3017604633153148
7.198695379893703,0.6135221172306351
8.619859608202988,3.1364265000121776
8.391379344878603,3.003936818663193
9.85670790558709,2.9542328743909794
2.292099165196895,0.3856721270949076
8.786910133227838,2.871765966715423
6.606444288239712,0.25237433104772
8.076508169412183,3.0941039144226123
9.537953804812302,0.8128816730936628
8.719298784118983,3.2310920285422173
6.568376029443842,2.819951572618244
8.056533323317772,2.746858442413896
5.640615258322793,1.0412946724441463
7.4776780938101455,3.492701545343034
9.76206669686233,1.4458160422840638
6.8567788774133795,0.6721828350664669
9.385238473929848,2.277703302202388
5.238013983987303,2.905430282826353
5.732162847111521,3.1418900857273098
2.3942302060191905,1.8901813574381277
9.679076951444141,2.4507294138472533
7.643077698772692,1.2357197696937658
3.4191015040784336,2.680249087412003
1.7227493428541187,0.43271582397755237
9.652898565906407,2.6373049364491363
7.720392156969372,2.6290828144029854
2.4299360714456535,1.6805132837462815
6.287033649124806,1.583757700509903
3.621199798848888,1.4240548626105864
10.265772499802967,2.910955458783953
10.171659412481265,2.8092888786808174
10.729497655345636,1.8333232089940394
10.31849254930152,2.8724775644444476
9.746847510601036,3.5135979807867574
6.783135837627448,0.6050006558756345
3.3085821276066265,0.5340563112568655
3.0583839356535094,1.8380654031556425
2.535570755957939,0.2106017631095654
0.38262296160537834,0.2772660405888853
11.184073519415907,1.8620233496287588
4.669597468308426,3.3691193839672824
7.036620845072083,1.7984407837333791
7.74015034023658,2.7452944468249756
3.017797210916543,1.5121870463263143
4.8388562212174575,0.6862295315963353
8.301447043270636,3.3744533678224267
10.015191038302017,0.9912373535889019
8.736837885901327,3.2823289767043
10.62739297647935,1.6260798402574408
6.431362359211865,1.4652062647042063
9.52566203112205,3.382141039181514
2.3497697591385567,1.5991429508263315
5.161668060136691,3.3280501046092716
2.759427754020103,0.18690241251683976
7.3333434293145014,2.3524714228265964
2.9107137324606285,0.34593835236740456
7.150675720539131,1.011609674937956
12.63582770133716,3.070155076698238
9.110094755058928,3.225151669546308
4.080963860240371,0.2796310055900551
8.445217194313498,3.2461359173800726
3.69818724427122,2.7651420070488917
3.610187392164216,2.119880527116981
8.048606082165346,1.5239772502011468
9.428295229424513,1.4312063935315449
4.862188470243418,0.18568567084243753
9.945843835072571,3.2446406707183133
9.593940635488426,2.9382019692735266
7.941658368343811,2.43436306370124
9.40869690969888,2.4871437784361374
6.8794449645337785,1.9847790241488823
8.295422835859227,0.34811148043863926
10.09152708102059,1.702927960474905
3.3549509406835236,2.4376974790609145
9.440062086471375,2.4120751823161335
1.7227648831116436,1.2126807711760965
6.735908849083613,2.131278566390326
4.709649850168047,0.3378908515027167
8.425513963937197,3.247622501207034
1.7424587665120073,0.8043113939857389
13.131271162093537,3.1963346567738187
7.193005015761494,0.8245117916435956
7.3402099531470055,1.94792900724108
7.564038463268989,2.365816571912506
7.029122405508602,0.9253052684872982
6.49444916516611,1.73194428273192
8.054472224941732,1.410723175593889
11.199385434258858,2.356448300568671
9.546129817080574,2.2585295836233508
2.253520178294682,1.1718944933983844
0.210476081617815,0.06454941884654136
2.1242112551405152,0.35852471625906923
5.306676824229777,3.25794928330437
12.515844359558693,3.034951403015725
4.51750949910126,3.107461097179997
3.2762309815381885,2.3282734396729836
3.152931921589265,2.301703615436301
4.2032273215116325,0.16559495818367265
9.530009874028831,0.6077992139400832
4.887140088308033,0.33484153119463117
6.237002362877913,3.3146196984782192
4.275711998849653,2.742407394143397
5.369737868981679,3.401692794865318
1.0105520441362001,0.3661001361969132
2.1160588371474782,1.1688827128397754
8.588504354331516,0.02574163295351717
1.627355230456176,1.0074775936381275
2.6280479449865735,1.5339915347430466
8.426104327794691,1.81030290259688
12.179789986058847,2.6573388426347764
5.709724891104269,0.9630057109537504
1.8699742881256622,1.0563430357729007
8.053022250569576,2.9079287608394853
7.87881117931472,2.873126080442476
8.525179760313696,0.10340277978752443
6.652628221486613,0.5496883337433316
13.386920588919761,3.3633058485842344
11.074344069293351,2.1554720638449645
11.208348213903676,2.268694436527836
1.581783906707238,0.9937613092832607
5.72434270543509,1.1717942602764646
11.980970623737536,2.504541507130968
8.584473913092655,0.6138787775126786
7.833477261546149,3.4825269444130695
7.565847013966465,2.6093949489064054
9.362975827172711,1.664108984986836
6.928069934345902,1.97120580979535
7.210183408100329,2.9667763942920917
4.0124480094809805,1.7115133819049066
8.943665077358638,0.28462377587259713
3.9070379664632453,2.9047411981184146
12.69219060975522,3.206206960703681
10.21716869561984,3.148021332689285
10.253531564388723,3.2964305335195894
1.425586287052889,0.21250920740705095
6.151624876131156,1.2537747473739915
4.887256506019046,2.862191179950889
2.1764567986100056,1.343260095812401
11.34809989067911,2.5891483252002265
6.281270878131993,0.030863559232562843
7.43453093753053,1.0808383429707362
4.810036664634672,2.9786861804725344
3.6292349469302003,1.5644925189684264
8.041632982675528,2.51012626403286
1.3403377145315722,0.17566058761576817
3.5614685880951855,1.5400319647810048
8.773355315680725,1.587653910374161
6.473623701339377,3.389120424167343
11.853975411968179,2.758399345446364
5.8532144728524464,3.362093163118881
9.577135208932052,0.6536980226148
2.995754332161079,0.5129511802718939
9.358342865011185,1.8342959624190285
1.005638921946939,0.49001054669336885
8.095327542420474,3.389942355329034
2.5692658917090867,0.030500801279519874
2.019735523216365,0.6175904224510502
10.977343579477585,1.8884677783076078
7.842973467480471,3.499927785709551
7.486220573486248,3.292624358934953
7.363000515140061,3.174324675088193
4.0915054340846275,0.25424275037583915
11.474863381096547,2.4587625194262523
11.134044401888474,3.201215074969242
7.775486325742112,2.8230743286492035
8.736167077711936,2.8804930784906086
0.6230380869704444,0.19482634885524808
7.110130335868337,0.5345402104338246
3.465131590089354,1.4684211904837565
6.674309676761434,1.4736131621085058
3.8410520008762834,2.608434558018763
1.6877086224201794,0.19972148227704653
2.4340072579335397,0.035100147849388696
8.024398014556994,3.189339283693755
5.141213468175333,2.953072945410569
3.7838904957454673,0.01010886053118526
3.0758778436668086,1.800667164116942
1.7635078015740377,0.1422095898734852
5.0215672679833165,0.2700771597322491
9.866050570956045,3.495693992655887
5.792089506235028,1.3481255368631015
3.2710194724687947,0.6319605403606394
7.610069324623288,1.0167601834111306
2.5301200551065,0.6451297544210468
4.254757987361179,3.2240449787704804
8.997637922387451,3.4582988769072935
4.715924468200779,3.3215203056846674
4.497815841877468,0.0050176285179729385
3.3830585040641514,1.7824035700996563
8.171948661400467,1.4539121756946904
7.764576441287388,2.5056088458457166
4.295233060330315,2.0321334612745616
5.515448492186246,0.6213703763152132
4.189418937102026,0.04527458113573857
1.2396866371756448,0.3215705392531031
9.856262524129768,3.389085355360706
8.489213287717336,2.7838829503914946
6.888043084668875,1.7046336868568346
11.52356925932466,2.302080050346222
12.73749820199183,3.371925109665928
5.095350125791029,3.365718783542233
8.27135834253262,3.2190552159576766
1.3655100601254913,0.07851084043993195
10.11186470693155,1.6617604967593798
2.372937659685152,1.3416871243399364
9.063870664821664,3.17673590833589
10.79928423388405,3.001470672503605
6.14361605768585,1.2290958490287145
9.922124110996055,3.4104744013445925
4.222908580675938,3.2319650567522125
2.209560944682119,0.511536166321384
9.36567578718879,1.5462410944466012
8.46711178399728,2.705711244613609
1.8718053114095898,1.3858336162124003
5.057079607434002,0.9118149315804218
6.814820039365593,3.3288829760408944
11.06386482269641,2.0044267802829845
8.453171621616704,1.7467789445270674
0.7648958043161135,0.3635952664914961
1.0873117224827393,0.034525817121804386
11.425482435586195,2.382285462090973
4.269754673984997,3.0454720132907918
5.443891754505399,3.1370995645648456
2.823233443626246,1.7570232160087436
8.614440575176118,3.077472192503927
4.531895482103079,0.004889703441805837
8.85486598848089,2.082366847972008
8.132124842526625,3.2969264486690264
10.444146478483987,3.22939264262326
7.6850190057500924,1.3423723047066658
8.43331761932814,3.0353262052339023
6.654495448931495,2.0311136109922336
9.362604221608278,1.8111483245750002
9.750664749170152,3.118523085958697
3.079837895060204,2.1434807794629647
11.913623403712931,2.3556824130365035
9.747312535035695,2.3586421427842703
12.578239205582534,3.1277378613557083
5.260200963392245,3.4803573331653723
8.564239339692826,2.798053687970837
4.674344700388825,2.8386176095750484
10.420561390974896,1.3879682416926016
5.861609902261605,1.0002377179454989
10.967825883096895,3.3593734290792314
6.427583424802094,1.5977941625258518
8.984000535355392,1.7282162075710983
6.4930173373449716,1.5992316886502138
8.998184012693297,0.6681924547468707
7.81205526382044,3.2344131413125465
5.662550710231543,3.031434323184061
9.662818590777825,1.4030259321829535
9.919203967836749,0.8906841005534346
9.80195291118863,1.8240557332229945
12.500117370182194,3.085509080558264
8.049530616035767,0.050402569265243
5.249743753564404,0.47671588380376473
7.748601206823148,0.8350993224733863
9.781974971199702,2.945681352634316
10.599725744556254,3.2463158266143965
5.054013381947709,3.2303967314693063
1.7144366611043649,0.772776279177595
9.605762192396321,1.1059913920111173
3.9789212512793615,1.62976611416266
7.730945776952797,3.43401485686977
5.778020239922409,1.3800624675805442
10.134767450770827,3.0114688539633465
2.312736286916898,1.2116025937107764
0.7678926445560528,0.5240634380668898
9.376924279228259,3.0355765444574527
8.981474750112207,0.5853355127563119
8.485524691841885,1.3230710271123691
5.135229161215538,0.880829981377458
5.656978900265063,3.045391898678389
1.7262488594803447,0.8447555625742267
8.560764777695017,3.5000825802530375
7.621473388191232,2.999078746398804
5.228380879493006,2.867552076494636
3.29746261612383,2.1613843219300426
2.6572776058865744,1.4679215066500184
6.552147943423615,1.367114219089511
7.808927707984596,2.342740191947237
3.751573170365977,1.9667236122990168
11.146084028674228,3.2125298442007146
7.590027030600945,2.434585646988423
2.647688749339455,1.5823325668996726
10.476459394684793,2.95723293001325
7.79741920774411,2.704738566482554
9.319855843435057,3.510458590762521
7.162522792781879,0.7108789302273604
3.603669397430556,2.574657352771848
10.118435204615789,3.4493269142317007
5.968327402675987,1.2760577162083848
3.0240684621204093,1.7531094707918622
4.827444010779093,2.873226019309816
8.009714434966714,3.145675783050679
8.245406616416279,2.9762233500235693
6.198368322466959,1.2893777022116772
6.604531784145534,3.4862644545480572
8.991444738017002,2.947327199789448
3.0655644907232937,2.044463208856686
5.090271551093808,3.421525818630544
6.378056937436973,2.930608139552887
1.4828535851396794,0.9399629516460133
9.76642555739666,3.166723160395267
9.165364853251265,2.3551788359809844
6.733680761513956,3.4393145704158306
2.926617201892141,2.255702932464268
11.386783638448751,3.3434291854913054
9.487219580477909,2.9968987481656875
2.027306030782804,1.3325222873330196
8.499914343886925,3.297518640360242
2.332837379689817,0.70145652385324
10.512144581088458,1.8298948128469383
3.9641732776021152,2.476876214538172
12.205933335060417,3.158241509740421
7.183620130974049,3.20573141850811
4.08126514803143,0.2060572819649985
9.924430892843834,3.0868055031171227
1.386325167821759,0.5000540720443911
6.964124001937623,1.7988044251024744
3.9462372695939796,2.6782088058275146
1.179117816878628,0.5359159880091254
3.8056648054853595,2.4740551247602767
9.896104496693022,0.9715630028092177
11.586202783504861,2.2373574461679127
9.551938894984833,2.610708243163397
1.5210493493898856,0.061615111923727234
7.145395640487956,0.9267895605843266
7.645198072030112,1.3537149508647512
5.122739322133832,0.6981507980628897
4.105244852374205,2.422567693827326
8.108378489929173,2.6607820767809374
1.5831074879938312,1.1224664422902326
2.4767449997066846,1.946155617594756
10.876628798369076,3.0211494694845062
9.697527905069864,2.2504888298109194
5.454246271571412,1.035460194991432
3.3637047226831536,2.1983352816212522
9.987470319842815,1.7434979991592665
3.7214566745689717,2.6887768475635534
5.771520057378832,0.7868693725721823
1.1683782730484562,0.5129234248608074
3.565950839286896,1.9307543175778195
9.355309333287352,0.5342884119177216
1.206879703313887,0.31642331907172316
4.573213850970897,2.7660185211163517
3.707509819522862,1.8522317871230431
5.680212525306842,3.0176302064174614
4.941699758827222,0.20146304661000547
8.128020300521648,3.3241454560149575
11.59618459472011,2.404862638872441
5.069837352989837,2.9394661986530597
4.454051931046389,2.9279608497862863
9.151860296817404,2.8200939867187884
9.319630390240095,2.0267621196330943
3.4563724592694713,2.5335883441733174
8.228037198104365,3.2522155458516746
9.995004996334876,2.644895806898354
8.012381649851058,1.502397996933603
7.104979636690681,0.5890381740537509
3.835518873705633,0.012543060968579212
3.232634186735172,0.5082797546536522
6.008954452146272,3.062581156201098
7.021096918396562,3.1081945594926577
5.284661248460818,2.950629169974315
3.2476077607894718,2.570087016467194
2.32499647785222,1.705139089413751
9.839994307498038,2.922271534576749
6.382675107002957,3.396738591019049
7.054186843443615,3.4571176793134835
3.475892994005825,1.970035746267011
9.849199479451551,3.2724078237364016
8.647623755893118,3.016894949432594
8.640940099617712,3.448399136014878
5.220381891973628,0.6342661911302185
4.303059905675502,0.28322660376985176
9.174242635049996,1.0139666272029952
9.422187987629664,1.811368480098365
11.935622783935688,2.593096149162301
3.6571412359259483,2.333489428026163
10.272912849864632,1.7691803397444554
8.021023639245811,1.1124528667141422
9.04701512250633,0.733111443269485
9.921745135069525,2.741325020646852
11.239695788814421,2.452478658254382
5.727897492487143,0.7811774175040593
5.924145443347671,3.4407490822307327
9.397808618440163,2.4305198994042128
8.997039089616992,0.6479022744044113
7.209457282797295,0.9051381356793662
4.296203301642196,0.23772005953621644
3.02064750230724,2.3133968818947754
6.73950849874419,2.088286402558556
5.598416295043144,0.750492373143887
4.864831542017451,0.17418349731243682
3.235955823610288,2.4920184860431274
7.84662407019176,2.765966462801614
10.246542828892675,2.9715823333646973
3.1272557134287506,2.151382685931778
11.337394214925961,3.3391713130604312
6.0263627320995905,1.2780213700571177
3.6592116130437073,1.6610351004868473
5.293270121806875,3.1208317211536176
6.730618060133878,0.20683224074123296
1.5394379531652365,0.09866094557245142
7.915360638940559,3.1666683282886092
7.893828224356286,2.487392678033652
8.99739762397158,2.929478781375134
0.9584705564147378,0.3296101982182643
6.4182317770389545,1.8594252321840317
3.85909852163579,2.5158282091319566
2.193899305477427,1.4183296824812777
9.775905754510047,1.6171857626147992
4.9619981114445935,2.974394240010243
4.430159824665115,2.9941667904876685
5.217231839189436,2.90930176247741
0.9992741980216608,0.7766453008891665
6.224924239101042,1.2874686244881266
7.164812968952365,0.6385731321260604
7.056514752880021,2.237886064136454
7.791167080344875,1.3120850585025647
9.65461173699927,1.3340385065361686
7.8536277972955055,2.547650750992947
8.564649844914088,1.564956193512473
5.38687725555444,3.40231957463305
7.988706330054763,2.496214768358364
10.564574053779108,1.346244765045747
9.987255256272382,3.4110433032792864
9.009061303249103,3.209027909384946
7.1094590166311615,3.3774828708591675
10.57415681844283,3.1447471526876694
8.566365375206885,1.8926056910587703
6.701626761719778,1.849219072962736
5.2489692280796945,0.9526971275084464
7.699693533623446,0.8358590127874606
1.5013430878495981,0.04468997811300193
7.453432359642875,2.054788406091633
10.053350144384579,3.1860211786872012
2.1236657279179854,0.09472757779436225
3.339797240706619,1.5489076822567047
11.437744414815484,2.4415771057861857
5.046015234689326,2.9740732562525096
1.6278416027690246,1.125952450980165
9.559514222318127,0.8668979744102931
8.04198843233739,1.1491198753020506
5.925910482774659,1.4627468324535142
11.134789821763817,2.1600424931102316
6.9401957980576015,1.9190009564268884
8.991316676590504,0.5702379398423403
10.611317657192416,1.9776141798938511
8.87008357530721,2.8780171023308956
7.609102055717942,2.849772380116522
4.609661984590077,0.511262423760844
7.031695647840436,2.9504797434530667
6.459523089389661,1.948136540164447
7.921053754320108,3.43827110185262
4.607911333873681,2.093385789288763
6.814282767961441,1.7793866208517044
5.6422528129971825,1.1886010120703134
7.403505871290683,2.358015031342187
7.290777450428466,2.9530042238554213
7.6821677760398615,3.3038331636574414
4.050765145077895,1.8288059048811847
6.677372387457529,0.36785510372378716
6.649653862030311,0.0038071628736421337
7.887414900679799,3.228444951225892
7.519329211491386,3.077609997872903
7.82009755533983,3.4322787673987527
10.260750092235984,3.26432393844586
9.050076174240843,0.35791622192016337
1.3430840713173495,0.26824420509134184
7.925926585129407,0.17018131747033965
6.976345044490232,0.2515226272828965
2.5634525360478104,1.4374002570071678
9.366506217755573,0.793576130311064
9.304440755123053,1.669638088530006
10.291194936667614,1.41779586140434
9.613266219902437,1.569876053753296
1.7536724600199702,0.19082259307125965
7.892196001212473,2.5151020256672405
9.034372295724427,3.3381072091248214
2.0596732305675554,1.067858318289592
10.62899622353272,3.5151640341438863
0.7696091025447073,0.2659156081715479
3.8094158274149366,2.237485667089232
2.6975712312704196,0.4445014049645019
7.780670400004485,2.7019859055745354
6.127393643850062,1.4549057717035265
6.818459466297052,0.7483279135861837
12.933285623599541,3.4297890773315816
6.052262666803399,1.4647832569283123
8.687445638135392,1.8430024811655936
5.7856911170620595,1.2669070508636748
8.106533422978222,3.330530217801373
7.046734481336107,2.2547537872536427
8.051426290899078,1.5219854897400016
7.858280514942908,2.9710080643636623
8.034605035749555,3.4953919393717174
12.974086755364603,3.2951514218192335
8.971874865440007,3.0077267442600064
4.738911606543895,0.6742153820525736
4.759467079832824,0.1715466650325126
9.04468248915478,3.435661886395059
0.9643778973141385,0.5932775762029905
2.3364092147027065,1.4562650768302445
10.955868290576733,3.0671313760079895
9.732780196169141,1.0842906961633214
2.9500676200267772,1.7061679542887733
8.003044151077567,2.6204553082740976
5.259387877018913,0.9119858442966545
9.262560397997836,3.059606046993134
8.354505247127344,2.753541032636928
6.76019765526134,3.3358071757914844
9.304484589290142,2.4154582202289494
12.462537776566556,3.207694357683272
8.23257564097999,3.3884343117652818
10.041275351495266,1.927927233422954
6.070831280470873,3.422932178259795
4.071270264202121,0.09102069430132814
7.480494127020815,2.403568336635136
8.169596409670064,3.2278255143916788
9.285047914698545,0.4993877923099154
12.332297258083294,2.755151338827442
6.89449173636152,3.21363179361415
5.9218567198308545,1.0228765363107442
10.314067478058973,3.3991870130045596
10.550207738697118,3.1933510933963967
12.040052055642981,2.4832226520429193
5.506745500855378,1.1312636216786363
5.831386726217167,1.436415139646582
6.037895989892692,3.2805114509532833
7.691723092745231,3.1117422041948455
8.487156347591522,1.336799939773964
9.582111109906894,0.8359090492845647
7.327659241058951,0.9142023491624058
5.664753356842395,1.2589003395653726
2.6805974960869556,1.9954811683973264
5.9227801954180315,0.15758253461873994
10.054249735549039,3.0598947186382115
7.962775789344398,0.025103692597440774
9.966902120362253,2.796482467684686
5.002573118285153,0.35604880790850985
8.580234108296825,1.7149307077597473
4.073560782552962,2.73952317909644
11.835566248237127,2.8369303169211664
7.65788762945031,2.986426910337935
2.600106380734349,0.6135703511614718
7.314283117272453,1.077009788937178
5.9161167243111,1.0932043880874587
5.839089760973252,1.0393793252594152
5.2386536791019855,0.9413560713301018
2.6687240500434304,0.42423910833876965
6.147776116224483,1.7132465893914066
10.154564706853124,1.9501408898882318
6.831652120241954,0.22222186502702918
6.432089160181251,0.5327882429837993
11.726310371541341,2.4933747341081944
3.5193661545752377,2.3430048262053917
0.2931274944228888,0.07440590492276147
1.713945332088164,0.48617530461568886
6.012069616942172,1.5107455219480677
9.498299549286894,1.2126045242221504
5.071545522377837,3.1258170662926728
4.323683080053856,2.94988323731041
7.990736581534398,1.213608282875445
8.43791738197639,3.2729849236821207
2.5926611217894915,0.13215435683800109
6.240047171538043,1.4328233116782245
9.113308743985302,0.4895268111733234
7.634979946488375,2.5059588894344658
3.9811829889102834,1.8866985264087557
5.549372988019009,1.261653080612163
9.995163443516109,2.8442824489249174
5.413247452910175,0.8604590945639247
11.869980133326784,2.3691250708802727
10.168724052124864,1.8574738488812983
9.39237160534643,1.6898198109862175
3.6846575374958817,2.204724523976786
9.625196333311075,2.621880334833185
9.257059703811294,1.0935728434462737
11.331975238809846,2.391030654876574
5.587730896155222,2.9422189860583323
2.9228396197915387,2.264682506722452
2.2805377278682113,0.20099209818436342
11.0147534755999,3.4590997046456184
10.29713965215458,1.7557359945031468
2.4797690459903925,1.842055439480208
5.463385643951721,3.2788990594099703
12.420646336714322,3.1351561297885935
11.019375934576232,2.3523143865538367
8.980832411306952,3.3001345193853853
6.573652610933301,3.048686664347363
2.8672017199031776,0.3108845240361031
7.838801672589427,2.740633678889739
11.183112121542834,3.2685410578221523
8.085925911137181,1.4681644382669912
10.607888230565734,1.8342237382798872
9.347148676710209,2.4687610173084176
8.024904548400839,0.002072441723572127
2.5568195399467926,0.3500110136580253
9.788662234555048,3.4503515061618
8.408820336753456,3.314251583126522
7.854826163097201,1.291130280024079
8.234524472382274,3.411036928491189
0.25801446559500996,0.13210484600046293
8.95519528001087,1.6547502996352772
5.561755409716017,3.150941965622258
6.63484917264368,0.6602631625045579
11.577087217139344,2.213117116271027
10.248544314276252,3.046262438720623
5.990651786549531,2.911842991536421
10.635592653932564,3.234265944162288
4.300986666611673,0.19363829033312807
2.8750807285588746,1.6275830654894845
3.5998696729484974,2.4087940657607243
3.9302052003558376,2.8086934009889992
7.909380952599122,3.381242809426549
2.544942903896686,1.3640185134547473
10.589616499501695,1.401950514878073
11.481348662836142,2.672072590787442
4.415748450545195,0.3620379187391397
6.309610325060778,1.6588628342908884
7.047733951884125,0.6869160441459777
9.947065052391856,1.581200799246789
5.391215806166753,3.414807023970412
7.085815983130248,1.7477054488705757
3.3773735004357976,1.4800541381675851
8.540657085115349,1.3765556653337825
12.392798480542206,3.317523763667193
8.339423195450074,0.45008269227270237
5.927641894623605,0.1769545240932771
8.477076171822794,3.1488773385747586
6.154464445596162,0.05407638172399859
12.438576649764212,2.79886031188992
6.144363444254054,1.3024663364214049
7.483857291735428,2.9200941591925558
6.716530325414052,0.5620360644701756
13.348693781888125,3.5023639201108425
2.6117434655868035,1.9411749038534296
5.963627041768764,0.990545698336954
4.441515549277743,2.0896457361231597
3.8686562526635777,0.03544724531638899
3.8679726306812947,1.8722994338529804
3.6178767119164763,2.664556084577331
9.710280696821993,2.475955606986033
9.188484593933028,1.9442030439422882
8.142771936259166,3.20929533657801
10.21894156098766,2.9099622706533177
1.8967428302238434,1.1287775732256973
9.726740852346838,3.1922877732655834
9.171396281296088,3.2710100876793797
10.790091847745998,3.376196675950636
10.87988310529241,1.8209337075413599
8.5211356599508,2.837312889764543
8.201564674872564,0.37318222288071445
9.638663130921074,2.3131953907527993
10.105437171004695,2.9276083181601025
9.490086778903938,1.965495953810554
4.840552986265504,0.18479751765771135
6.306305101978306,0.4281312931254
5.606151291270043,1.2279603919467714
5.301687207410191,1.122482553683598
4.0707877589124495,1.8196855719511578
11.38499473776223,2.5676112213461924
2.1842119111672202,1.7067392318197403
3.3290928001817526,1.4074469717010558
4.415349773525135,2.033907355128076
9.676179428571308,3.2973205487597204
4.993751106755253,0.8945374001032335
5.488678349891345,1.1346029026225941
1.507878579914865,0.4906394682944829
8.153046992380732,1.6792836650369052
7.828736070566249,3.4508505739064095
6.347778437450787,1.6537379985091578
5.56906609795219,3.2690558818110063
4.458947935259664,3.253989794947227
12.48103050032511,2.8765595891282256
3.4352852351345406,1.5573516159915652
8.50927882120526,3.261418360856596
12.208819415043358,2.819763947607826
0.7870870263335872,0.4051913862093841
7.940651449784164,1.0896775818175266
6.574259624971253,0.1853208584356063
4.577986095149296,0.006340962415292917
10.57791992091607,1.6592446720403342
3.0544209164501943,1.7315512564427138
11.221197122444575,2.0792624797056454
6.742043605460077,2.055201400562798
5.216208753168173,0.6206021509450793
5.748051024644756,0.955436190393679
10.203571471121508,1.9227909859836698
9.001711187971043,0.24662845032740233
9.475710493166874,1.2004124702879482
10.507638284558684,3.1855940691877667
7.391062882700685,2.22848567405635
10.256238894993952,3.380259968802529
10.2095079928886,3.2065899430527782
7.343903812074776,2.1105001489951176
10.488944726913864,3.1985640859927136
6.16360425809119,3.229298976123281
3.8657968453019613,3.062751190425862
11.125216591300774,2.42240917695859
10.617635950479245,1.5999478042299882
9.976468520340752,1.7309208555754745
8.333678843439973,0.23394493599741362
4.380907323748257,0.1499862161668929
9.872949324331545,1.5058063499122771
6.624354032035941,2.0165628284713315
8.15227305480068,2.876457180884802
1.4625563148362033,0.21441789972532416
7.038913062337017,3.209158716791296
5.430526615544421,0.7531699626557014
4.10537925941648,2.6554702762167723
1.4184700265274521,0.016571049891721673
2.7465560441308603,0.4314435647422999
1.309281706992635,0.728550195890892
7.669665922286054,2.1565738266399537
9.561418410474042,3.079209807786661
7.444206306738973,1.1497520285357479
2.223218248158762,1.7794183192714734
2.285602878570343,1.5490541360786754
3.3365369202741975,1.9604752899143172
8.026512482691722,3.4631247485883048
8.33220691433091,3.4160685903673667
6.107177734870559,1.3584279395748888
3.5094381278972775,1.7214926457467143
4.430060674227396,2.070633715660914
9.240417111219292,0.9868356106629749
13.138587457478362,3.4854009717434873
8.793781995426281,0.3662290399542916
2.0121935744124264,1.14922154715227
3.3807128772382935,1.4189847372517708
3.8509304927449386,2.2452545785196696
8.70061315322137,0.519893774692574
2.1976078060300765,1.5489301108868325
9.340233460938297,2.3619504906245092
8.26438496662926,1.6910950923434462
9.25244748654077,1.8763539732931889
10.425073955810992,3.4150250217353744
9.206228189478715,2.3701411922920843
8.301901405274554,0.06149040782512699
8.439242840510627,1.6693651359064399
9.016926905352026,1.6266139178413823
8.979060438642437,0.8512905149548908
9.387989600724598,3.418593310229758
1.6041778108412628,0.4588590041312507
7.79228572056898,3.2950535317334895


==> graphics/data/variance_aware/finite_horizon__0_0001.csv <==
mean,covariance,k
10,1000,0
4.9834,248.3479,1
2.4835,61.6802,2
1.2377,15.3225,3
0.6169,3.8099,4
0.3076,0.9508,5
0.1537,0.2408,6
0.0773,0.0646,7
0.04,0.0213,8
0.023,0.0124,9
0.0175,0.0177,10
0.021,0.0492,11
0.035,0.1787,12
0.0666,0.7006,13


==> graphics/data/variance_aware/finite_horizon__1.csv <==
mean,covariance,k
10,1000,0
4.9834,246.7077,1
2.4835,60.8653,2
1.2377,15.0167,3
0.6169,3.7056,4
0.3076,0.915,5
0.1537,0.2266,6
0.0773,0.0568,7
0.04,0.0149,8
0.023,0.0046,9
0.0175,0.0023,10
0.021,0.0029,11
0.035,0.0074,12
0.0666,0.0263,13


==> graphics/data/variance_aware/finite_horizon__100.csv <==
mean,covariance,k
10,1000,0
4.9834,145.248,1
2.4835,21.097,2
1.2377,3.0643,3
0.6169,0.4451,4
0.3076,0.0646,5
0.1537,0.0094,6
0.0773,0.0014,7
0.04,0.0002,8
0.023,0.,9
0.0175,0.,10
0.021,0.,11
0.035,0.,12
0.0666,0.,13


==> graphics/data/variance_aware/finite_horizon__250.csv <==
mean,covariance,k
10,1000,0
4.9834,83.2168,1
2.4835,6.925,2
1.2377,0.5763,3
0.6169,0.048,4
0.3076,0.004,5
0.1537,0.0003,6
0.0773,0.,7
0.04,0.,8
0.023,0.,9
0.0175,0.,10
0.021,0.,11
0.035,0.,12
0.0666,0.,13

